Optimum Contribution Selection for Honeybees

In 1997, T. H. E. Meuwissen published a groundbreaking article titled 'Maximizing the response of selection with a predefined rate of inbreeding', in which he provided an optimized solution for the trade-off between genetic response and inbreeding avoidance in animal breeding. Evidently, this issue is highly relevant for the honeybee with its small breeding population sizes. However, the genetic peculiarities of bees have thus far prevented an application of the theory to this species. The present manuscript intends to fill this desideratum. It develops the necessary bee-specific theory and introduces a small R script that implements Optimum Contribution Selection (OCS) for honeybees. While researching for this manuscript, we found it rather cumbersome that even though Meuwissen's theory is 28 years old and has sparked research in many new directions, to our knowledge, there is still no comprehensive textbook on the topic. Instead, all relevant information had to be extracted from several articles, leading to a steep learning curve. We anticipate that many honeybee breeding scientists with a putative interest in OCS for honeybees have little to no experience with classical OCS. Thus, we decided to embed our new derivations into a general introduction to OCS that then specializes more and more to the honeybee case. The result are these 121 pages, of which we hope that at least the first sections can also be of use for breeding theorists concerned with other species than honeybees.

==> large_example.tsv <==
u_Q_curr	u_Q_surv	u_Q_new	u_Q_next	u_R_curr	u_R_surv	u_R_new	u_R_next	u_Pstar_curr	u_Pstar_surv	u_Pstar_new	u_Pstar_next	k_QQ_curr	k_QQ_surv	k_QQ_new	k_QQ_next	k_RR_curr	k_RR_surv	k_RR_new	k_RR_next	k_QR_curr	k_QR_surv	k_QR_new	k_QR_next	k_Pstar_curr	k_Pstar_surv	k_Pstar_new	k_Pstar_next	n_dam	n_1b	n_4a	strat	rep	genetic_progress	delta_k
4.81080152	4.97981341	7.92109704	5.96024128666667	5.96726169333333	6.24046716	7.6392243	6.70671954	5.38903160666667	5.610140285	7.78016067	6.33348041333333	0.0259359403755556	0.028451137655	0.066960992286	0.0311117286704444	0.0276736194688889	0.0297553796625	0.056498141829	0.0318134825492222	0.0261061581811111	0.02766837014	0.04505324495	0.0292328936684445	0.0264554690516667	0.028385814399375	0.05339140600375	0.0303477496391389	8	0	6	ocs_1	95	0.9444488066666601	0.39980508993057695
4.81080152	4.97981341	7.92109704	5.96024128666667	5.96726169333333	6.24046716	7.6392243	6.70671954	5.38903160666667	5.610140285	7.78016067	6.33348041333333	0.0259359403755556	0.028451137655	0.066960992286	0.0311117286704444	0.0276736194688889	0.0297553796625	0.056498141829	0.0318134825492222	0.0261061581811111	0.02766837014	0.04505324495	0.0292328936684445	0.0264554690516667	0.028385814399375	0.05339140600375	0.0303477496391389	8	0	6	ocs_1_ms	95	0.9444488066666601	0.39980508993057695
4.62475112666667	4.88018824	7.56502664	5.77513437333333	5.67608016	5.95419298	7.27065318	6.39301304666667	5.15041564333333	5.41719061	7.41783991	6.08407371	0.02621602026	0.027573477945	0.07493833939	0.031702256362	0.0278024908677778	0.028574367987500002	0.055770807469	0.0311813835565555	0.0264909305055556	0.026954191335	0.052452405968	0.0298507644818889	0.0267500930347222	0.027514057150625	0.05890348969875	0.0306462922205833	11	1	4	ocs_1	61	0.9336580666666698	0.40032874989014544
4.62475112666667	4.88018824	7.56390494	5.77476047333333	5.67608016	5.95419298	7.27105491	6.39314695666667	5.15041564333333	5.41719061	7.417479925	6.083953715	0.02621602026	0.027573477945	0.074742308462	0.0316768534797778	0.0278024908677778	0.028574367987500002	0.05592244302	0.0311980868888889	0.0264909305055556	0.026954191335	0.05237313352	0.0298429653904445	0.0267500930347222	0.027514057150625	0.0588527546305	0.0306402177873889	11	0	4	ocs_1_ms	61	0.9335380716666695	0.39970461079175706
5.03444765333333	5.16539881	8.0146596	6.11515240666667	6.02043462666667	6.29918035	7.73471228	6.77769099333333	5.52744114	5.73228958	7.87468594	6.4464217	0.02728527828	0.02927183965	0.069904795294	0.0324788152704444	0.0277467817922222	0.0302961096275	0.055487428761	0.0314996959554444	0.02685818937	0.0284052721675	0.048930939122	0.0301667557644444	0.0271871097030556	0.029094623403125	0.05581352557475	0.0310780056886944	11	3	2	ocs_1	44	0.9189805600000005	0.3999634487214832
5.03444765333333	5.16539881	8.0312424	6.12068000666667	6.02043462666667	6.29918035	7.68571724	6.76135931333333	5.52744114	5.73228958	7.85847982	6.44101966	0.02728527828	0.02927183965	0.071804320634	0.0327138885188888	0.0277467817922222	0.0302961096275	0.053861650238	0.0312247200282223	0.02685818937	0.0284052721675	0.048191238847	0.0301648364468889	0.0271871097030556	0.029094623403125	0.0555121121415	0.0310670703602222	12	0	4	ocs_1_ms	44	0.9135785200000006	0.39883935501535855
4.62475112666667	4.88018824	7.58989572	5.78342406666667	5.67608016	5.95419298	7.07071951	6.32636849	5.15041564333333	5.41719061	7.330307615	6.05489627833333	0.02621602026	0.027573477945	0.079904323358	0.0323160654406667	0.0278024908677778	0.028574367987500002	0.069332173589	0.0319394594112222	0.0264909305055556	0.026954191335	0.051388693501	0.0291528472384445	0.0267500930347222	0.027514057150625	0.06300347098725	0.0306403048321945	12	6	0	ocs_1_ii	61	0.9044806349999996	0.3997135545178213
5.03444765333333	5.16539881	8.01358634	6.11479465333333	6.02043462666667	6.29918035	7.62860507	6.74232192333333	5.52744114	5.73228958	7.821095705	6.42855828833333	0.02728527828	0.02927183965	0.06908321567	0.0324756579379999	0.0277467817922222	0.0302961096275	0.068565141194	0.0323098913655556	0.02685818937	0.0284052721675	0.049709894249	0.0297690444831111	0.0271871097030556	0.029094623403125	0.0592670363405	0.0310809095674444	12	6	0	ocs_1_ii	44	0.9011171483333307	0.40026195203892134
4.59852845333333	4.76815096	7.493289	5.67653030666667	5.54414029333333	5.77236888	7.25640614	6.26704796666667	5.07133437333333	5.27025992	7.37484757	5.97178913666667	0.0271688375988889	0.0319399274975	0.062869957484	0.0332203980868889	0.0290865548788889	0.029653852975	0.06037370177	0.0321117882873333	0.0275008677955556	0.0291315450325	0.048864433105	0.0307641185625556	0.0278142820172222	0.029964217634375	0.055243131366	0.0317151058748333	16	4	2	ocs_1	41	0.9004547633333404	0.40124266232845524
4.59852845333333	4.76815096	7.47469206	5.67033132666667	5.54414029333333	5.77236888	7.25608635	6.26694137	5.07133437333333	5.27025992	7.365389205	5.96863634833333	0.0271688375988889	0.0319399274975	0.06105432366	0.0329924193255555	0.0290865548788889	0.029653852975	0.060798220526	0.0322963745624445	0.0275008677955556	0.0291315450325	0.047522503513	0.0307998424126667	0.0278142820172222	0.029964217634375	0.054224387803	0.0317221196783333	18	0	4	ocs_1_ms	41	0.8973019750000004	0.4019641092053492
4.2956502	4.47851946	6.87663484	5.27789125333333	5.06984598	5.35995945	6.87117395	5.86369761666667	4.68274809	4.919239455	6.873904395	5.570794435	0.0279437268144444	0.0295162735625	0.077653345338	0.0325745007822222	0.03013608728	0.0357206352625	0.074049192689	0.0357433662636667	0.02817046728	0.030406513095	0.050933361179	0.0308478015234444	0.0286051871636111	0.03151248375375	0.06339231509625	0.0325033675231944	10	0	2	ocs_1	24	0.8880463450000002	0.40129721798708723
4.2956502	4.47851946	6.87663484	5.27789125333333	5.06984598	5.35995945	6.87117395	5.86369761666667	4.68274809	4.919239455	6.873904395	5.570794435	0.0279437268144444	0.0295162735625	0.077653345338	0.0325745007822222	0.03013608728	0.0357206352625	0.074049192689	0.0357433662636667	0.02817046728	0.030406513095	0.050933361179	0.0308478015234444	0.0286051871636111	0.03151248375375	0.06339231509625	0.0325033675231944	10	0	2	ocs_1_ms	24	0.8880463450000002	0.40129721798708723
4.59852845333333	4.76815096	7.53134096	5.68921429333333	5.54414029333333	5.77236888	7.13131599	6.22535125	5.07133437333333	5.27025992	7.331328475	5.95728277166667	0.0271688375988889	0.0319399274975	0.066260701956	0.0336569906246667	0.0290865548788889	0.029653852975	0.060413317102	0.0319093602682222	0.0275008677955556	0.0291315450325	0.050751002025	0.0306750345017778	0.0278142820172222	0.029964217634375	0.057044005777	0.0317291049741111	15	12	0	ocs_1_ii	41	0.8859483983333405	0.40268262374928765
5.51458161333333	5.69088018	8.44263286	6.60813107333333	6.61743602	6.86572117	8.14687733	7.29277322333333	6.06600881666667	6.278300675	8.294755095	6.95045214833333	0.0310156874422222	0.031759945025	0.073118108286	0.0365184545557777	0.0328585032055556	0.0347710377575	0.056463674217	0.0360921256741111	0.0310777739922222	0.031432164575	0.052035006804	0.0344659705111111	0.0315074346580556	0.032348827983125	0.05841294902775	0.0353856303130278	12	1	5	ocs_1	90	0.8844433316666596	0.40043628560049227
5.51458161333333	5.69088018	8.44403742	6.60859926	6.61743602	6.86572117	8.14509151	7.29217795	6.06600881666667	6.278300675	8.294564465	6.950388605	0.0310156874422222	0.031759945025	0.073246922738	0.0365392111095555	0.0328585032055556	0.0347710377575	0.057224794116	0.0360924625008889	0.0310777739922222	0.031432164575	0.052107480233	0.0344736888063333	0.0315074346580556	0.032348827983125	0.05867166933	0.0353947628057778	12	0	5	ocs_1_ms	90	0.8843797883333293	0.40137924511064377
4.81080152	4.97981341	7.95666126	5.97209602666667	5.96726169333333	6.24046716	7.23104777	6.57066069666667	5.38903160666667	5.610140285	7.593854515	6.27137836166667	0.0259359403755556	0.028451137655	0.07287407638	0.0317524899186667	0.0276736194688889	0.0297553796625	0.053247228111	0.0307528936516667	0.0261061581811111	0.02766837014	0.050396016548	0.0294339237082222	0.0264554690516667	0.028385814399375	0.05672833439675	0.0303433077466944	10	12	0	ocs_1_ii	95	0.8823467550000004	0.3993488301187971
4.62475112666667	4.88018824	7.42912136	5.72983261333333	5.67608016	5.95419298	7.09031324	6.33289973333333	5.15041564333333	5.41719061	7.2597173	6.03136617333333	0.02621602026	0.027573477945	0.057883695264	0.0294752301675556	0.0278024908677778	0.028574367987500002	0.043030373522	0.0291247710106667	0.0264909305055556	0.026954191335	0.04113520567	0.0281104733855555	0.0267500930347222	0.027514057150625	0.0457961200315	0.0287052369873333	19	0	9	ocs_0_ms	61	0.8809505299999998	0.20088817256684857
4.62475112666667	4.88018824	7.4295199	5.72996546	5.67608016	5.95419298	7.0893123	6.33256608666667	5.15041564333333	5.41719061	7.2594161	6.03126577333333	0.02621602026	0.027573477945	0.057887911058	0.0294803150744444	0.0278024908677778	0.028574367987500002	0.042615516236	0.0290867008753333	0.0264909305055556	0.026954191335	0.041179169782	0.0280908906065555	0.0267500930347222	0.027514057150625	0.0457154417145	0.0286871992907222	19	1	8	ocs_0	61	0.8808501299999998	0.1990348257047518
4.56241450666667	4.77986625	7.05198648	5.53723966	5.26137492	5.51241985	7.06626727	6.03036899	4.91189471333333	5.14614305	7.059126875	5.783804325	0.02456447426	0.02426871683	0.057182500692	0.0274701468893334	0.0250962008311111	0.0264707845925	0.080549888456	0.0325625171013333	0.0238805374244444	0.0236638451225	0.044097171797	0.0265115394517778	0.024355437485	0.024516797916875	0.0564816831855	0.0282639357235556	9	5	1	ocs_1	99	0.8719096116666698	0.40060677717306614
4.56241450666667	4.77986625	7.03861342	5.53278197333333	5.26137492	5.51241985	7.0745183	6.03311933333333	4.91189471333333	5.14614305	7.05656586	5.78295065333333	0.02456447426	0.02426871683	0.05598297973	0.0272266481766667	0.0250962008311111	0.0264707845925	0.084974378968	0.0330292009475555	0.0238805374244444	0.0236638451225	0.043042118062	0.0264008439907778	0.024355437485	0.024516797916875	0.0567603987055	0.0282643842764444	9	5	0	ocs_1_ii	99	0.8710559399999998	0.40065275220393615
4.81080152	4.97981341	7.74500596	5.90154426	5.96726169333333	6.24046716	7.36810562	6.61634664666667	5.38903160666667	5.610140285	7.55655579	6.25894545333333	0.0259359403755556	0.028451137655	0.051093471254	0.0291098132726667	0.0276736194688889	0.0297553796625	0.040591588279	0.0290805679596667	0.0261061581811111	0.02766837014	0.035532900523	0.0277115745767778	0.0264554690516667	0.028385814399375	0.04068771514475	0.0284033825964722	14	0	8	ocs_0	95	0.8699138466666598	0.20008468877207178
4.81080152	4.97981341	7.74500596	5.90154426	5.96726169333333	6.24046716	7.36810562	6.61634664666667	5.38903160666667	5.610140285	7.55655579	6.25894545333333	0.0259359403755556	0.028451137655	0.051093471254	0.0291098132726667	0.0276736194688889	0.0297553796625	0.040591588279	0.0290805679596667	0.0261061581811111	0.02766837014	0.035532900523	0.0277115745767778	0.0264554690516667	0.028385814399375	0.04068771514475	0.0284033825964722	14	0	8	ocs_0_ms	95	0.8699138466666598	0.20008468877207178
5.51458161333333	5.69088018	8.48931882	6.62369306	6.61743602	6.86572117	7.95719822	7.22954685333333	6.06600881666667	6.278300675	8.22325852	6.92661995666667	0.0310156874422222	0.031759945025	0.078088994312	0.0372995013075555	0.0328585032055556	0.0347710377575	0.065267144226	0.0360864803873333	0.0310777739922222	0.031432164575	0.0525205792	0.034050948158	0.0315074346580556	0.032348827983125	0.0620993242345	0.0353719695027222	12	7	0	ocs_1_ii	90	0.8606111399999996	0.3990257626089424
4.62475112666667	4.88018824	7.44648636	5.73562094666667	5.67608016	5.95419298	6.91193138	6.27343911333333	5.15041564333333	5.41719061	7.17920887	6.00453003	0.02621602026	0.027573477945	0.059543844814	0.0297152962762222	0.0278024908677778	0.028574367987500002	0.050255537659	0.0294173916478889	0.0264909305055556	0.026954191335	0.04214941768	0.0278200931484445	0.0267500930347222	0.027514057150625	0.04852455445825	0.028693218555250002	19	14	0	ocs_0_ii	61	0.8541143866666694	0.1996532963035902
4.7863133	4.92821903	7.58263016	5.81302274	5.71162076	5.95533849	7.25551054	6.38872917333333	5.24896703	5.44177876	7.41907035	6.10087595666667	0.0324549571011111	0.03631072738	0.093738539822	0.0391829629833333	0.03618920281	0.038554304985	0.060829475458	0.0384719742644444	0.0335424365588889	0.035929925895	0.059397976549	0.0367646995353333	0.0339322582572222	0.03668122103875	0.0683409920945	0.0377960840796111	4	0	4	ocs_1_ms	84	0.8519089266666695	0.3999539220115758
4.7863133	4.92821903	7.58263016	5.81302274	5.71162076	5.95533849	7.25523137	6.38863611666667	5.24896703	5.44177876	7.418930765	6.10082942833333	0.0324549571011111	0.03631072738	0.093738539822	0.0391829629833333	0.03618920281	0.038554304985	0.060792723793	0.0384652534738889	0.0335424365588889	0.035929925895	0.059393668702	0.0367624450628889	0.0339322582572222	0.03668122103875	0.06832965025475	0.03779327664575	4	0	4	ocs_1	84	0.8518623983333296	0.3996633177671948
5.03444765333333	5.16539881	7.79331352	6.04137038	6.02043462666667	6.29918035	7.53168853	6.71001641	5.52744114	5.73228958	7.662501025	6.375693395	0.02728527828	0.02927183965	0.052722586668	0.0300704659564444	0.0277467817922222	0.0302961096275	0.043745885026	0.02957182582	0.02685818937	0.0284052721675	0.038969671787	0.0284726908234444	0.0271871097030556	0.029094623403125	0.043601953817	0.0291469183558333	17	4	5	ocs_0	44	0.8482522550000002	0.20145792395693712
4.56241450666667	4.77986625	7.08863096	5.54945448666667	5.26137492	5.51241985	6.86915736	5.96466568666667	4.91189471333333	5.14614305	6.97889416	5.75706008666667	0.02456447426	0.02426871683	0.064654317512	0.0285843351333332	0.0250962008311111	0.0264707845925	0.065403867973	0.030392223435	0.0238805374244444	0.0236638451225	0.048383579576	0.02703240576	0.024355437485	0.024516797916875	0.05670633615925	0.0282603425220833	8	0	3	ocs_1_ms	99	0.84516537333334	0.40023848716148264
5.03444765333333	5.16539881	7.80350048	6.04476603333333	6.02043462666667	6.29918035	7.5008201	6.69972693333333	5.52744114	5.73228958	7.65216029	6.37224648333333	0.02728527828	0.02927183965	0.053356500012	0.0301550204506667	0.0277467817922222	0.0302961096275	0.043362166499	0.0294473746143333	0.02685818937	0.0284052721675	0.03866474188	0.0285006430128889	0.0271871097030556	0.029094623403125	0.04351203756775	0.0291509202726944	17	0	7	ocs_0_ms	44	0.8448053433333307	0.20186929976219356
4.56241450666667	4.77986625	6.97924324	5.51299191333333	5.26137492	5.51241985	6.92618349	5.98367439666667	4.91189471333333	5.14614305	6.952713365	5.748333155	0.02456447426	0.02426871683	0.048190303604	0.026008741096	0.0250962008311111	0.0264707845925	0.054771146432	0.0288161963864445	0.0238805374244444	0.0236638451225	0.037284292772	0.0251899119704445	0.024355437485	0.024516797916875	0.044382508895	0.0263011903558333	11	5	3	ocs_0	99	0.8364384416666697	0.1994325541893629
4.56241450666667	4.77986625	6.96314104	5.50762451333333	5.26137492	5.51241985	6.9249909	5.98327686666667	4.91189471333333	5.14614305	6.94406597	5.74545069	0.02456447426	0.02426871683	0.047399195774	0.0258081286851111	0.0250962008311111	0.0264707845925	0.061106024953	0.0293268258805556	0.0238805374244444	0.0236638451225	0.036551049367	0.0250417087392222	0.024355437485	0.024516797916875	0.04540182986525	0.0263045930110278	13	8	0	ocs_0_ii	99	0.8335559766666698	0.19978131390424625
5.51458161333333	5.69088018	8.27511238	6.55229091333333	6.61743602	6.86572117	7.98145668	7.23763300666667	6.06600881666667	6.278300675	8.12828453	6.89496196	0.0310156874422222	0.031759945025	0.058152960208	0.0342606408288889	0.0328585032055556	0.0347710377575	0.045189682795	0.0340224537103333	0.0310777739922222	0.031432164575	0.042697077468	0.0327448155215555	0.0315074346580556	0.032348827983125	0.04718419948475	0.0334431813955833	19	3	5	ocs_0	90	0.8289531433333295	0.19987213188820394
5.51458161333333	5.69088018	8.27090054	6.55088696666667	6.61743602	6.86572117	7.98020305	7.23721513	6.06600881666667	6.278300675	8.125551795	6.89405104833333	0.0310156874422222	0.031759945025	0.057812338752	0.0342076367728889	0.0328585032055556	0.0347710377575	0.045818746196	0.0340368298131111	0.0310777739922222	0.031432164575	0.042534365232	0.0327295710794445	0.0315074346580556	0.032348827983125	0.047174953853	0.0334259021862222	19	0	6	ocs_0_ms	90	0.82804223166666	0.1980879974529541
4.2956502	4.47851946	6.81602642	5.25768844666667	5.06984598	5.35995945	6.57065465	5.76352451666667	4.68274809	4.919239455	6.693340535	5.51060648166667	0.0279437268144444	0.0295162735625	0.07770531622	0.0322707064286666	0.03013608728	0.0357206352625	0.074381004712	0.0355367910782222	0.02817046728	0.030406513095	0.059532323999	0.0310570436854444	0.0286051871636111	0.03151248375375	0.0677877422325	0.0324803962194444	10	9	0	ocs_1_ii	24	0.8278583916666706	0.3989324427745321
5.03444765333333	5.16539881	7.7905557	6.04045110666667	6.02043462666667	6.29918035	7.4032499	6.66720353333333	5.52744114	5.73228958	7.5969028	6.35382732	0.02728527828	0.02927183965	0.051958228788	0.0300789079795556	0.0277467817922222	0.0302961096275	0.052187544346	0.0300318660011111	0.02685818937	0.0284052721675	0.039702530006	0.0282000747263333	0.0271871097030556	0.029094623403125	0.0458877082865	0.0291277308583333	18	13	0	ocs_0_ii	44	0.8263861800000001	0.19948555108941238
4.41820466	4.6363101	6.8734698	5.38203	5.17280754666667	5.38909438	6.78916569	5.85578481666667	4.79550610333333	5.01270224	6.831317745	5.61890740833333	0.0297911041244444	0.03028406164	0.092678241706	0.0361768209255555	0.0325779206855556	0.03352637834	0.07726126173	0.0359821794651111	0.0302998223288889	0.03009897782	0.062064824493	0.0331835019572222	0.0307421673669444	0.031002098905	0.0735172881055	0.0346315010762778	7	2	2	ocs_1	59	0.823401305	0.40126925760999593
4.88243304	5.10245478	7.35053964	5.8518164	5.66709522666667	5.93260279	7.15311347	6.33943968333333	5.27476413333333	5.517528785	7.251826555	6.09562804166667	0.0289991362988889	0.0311402322675	0.080390479054	0.0352485097408889	0.0301585319744444	0.0323755737625	0.060507094539	0.0337154497556667	0.0287602010566667	0.0303674509975	0.04915233095	0.0316171204351111	0.0291695175966667	0.03106267700625	0.05980055887325	0.0330495500916944	8	2	3	ocs_1	60	0.8208639083333393	0.39966117312494226
4.59852845333333	4.76815096	7.28804498	5.60811563333333	5.54414029333333	5.77236888	6.97875589	6.17449788333333	5.07133437333333	5.27025992	7.133400435	5.89130675833333	0.0271688375988889	0.0319399274975	0.04935238644	0.0312634660886667	0.0290865548788889	0.029653852975	0.044996444601	0.0297217479281111	0.0275008677955556	0.0291315450325	0.03872302069	0.0290326984465556	0.0278142820172222	0.029964217634375	0.04294871810525	0.0297626527274722	21	9	4	ocs_0	41	0.8199723849999998	0.20041136937217563
4.56241450666667	4.77986625	7.00405218	5.52126156	5.26137492	5.51241985	6.79113654	5.93865874666667	4.91189471333333	5.14614305	6.89759436	5.72996015333333	0.02456447426	0.02426871683	0.050222911814	0.026414904746	0.0250962008311111	0.0264707845925	0.048357046717	0.0278793761943333	0.0238805374244444	0.0236638451225	0.038384579376	0.0254656910192222	0.024355437485	0.024516797916875	0.04383727932075	0.0263064157446944	11	0	3	ocs_0_ms	99	0.8180654399999998	0.19996813743984815
4.72474639333333	4.89525469	7.02928678	5.60659872	5.28198296	5.60209422	6.90418652	6.03612498666667	5.00336467666667	5.248674455	6.96673665	5.82136185333333	0.0213702735511111	0.022859600125	0.070021389838	0.0263535898388889	0.0240626812622222	0.0262856778225	0.053598232373	0.0286237679432222	0.0217650056966667	0.022648633495	0.046511144465	0.0248182592546667	0.0222407415516667	0.023610636234375	0.05416047778525	0.0261534690728611	12	10	2	ocs_1	96	0.81799717666666	0.40017289403157896
4.72474639333333	4.89525469	7.02666768	5.60572568666667	5.28198296	5.60209422	6.90625577	6.03681473666667	5.00336467666667	5.248674455	6.966461725	5.82127021166667	0.0213702735511111	0.022859600125	0.069167406064	0.026283042512	0.0240626812622222	0.0262856778225	0.055068552315	0.0287109327294445	0.0217650056966667	0.022648633495	0.046815170563	0.0248214200271111	0.0222407415516667	0.023610636234375	0.05446657487625	0.0261592038239167	12	13	0	ocs_1_ii	96	0.8179055350000004	0.40075941377108015
4.68723502	4.87686476	7.18241406	5.64538119333333	5.56552077333333	5.79832481	7.12013488	6.23892816666667	5.12637789666667	5.337594785	7.15127447	5.94215468	0.026365598845555598	0.029373417195	0.059985485294	0.0312780929037778	0.0273594581466667	0.029313366675	0.049604488628	0.0311814598811111	0.0261842404277778	0.027696394675	0.042993198306	0.0296068142808889	0.0265233844619444	0.028519893305	0.0488940926335	0.0304182953366667	12	0	5	ocs_1	18	0.8157767833333294	0.4001031778836846
4.68723502	4.87686476	7.18241406	5.64538119333333	5.56552077333333	5.79832481	7.12013488	6.23892816666667	5.12637789666667	5.337594785	7.15127447	5.94215468	0.026365598845555598	0.029373417195	0.059985485294	0.0312780929037778	0.0273594581466667	0.029313366675	0.049604488628	0.0311814598811111	0.0261842404277778	0.027696394675	0.042993198306	0.0296068142808889	0.0265233844619444	0.028519893305	0.0488940926335	0.0304182953366667	12	0	5	ocs_1_ms	18	0.8157767833333294	0.4001031778836846
4.2956502	4.47851946	6.6741324	5.21039044	5.06984598	5.35995945	6.63446785	5.78479558333333	4.68274809	4.919239455	6.654300125	5.49759301166667	0.0279437268144444	0.0295162735625	0.064692526882	0.0306077243715555	0.03013608728	0.0357206352625	0.05494241141	0.0329725060597778	0.02817046728	0.030406513095	0.043182838632	0.0293255268666667	0.0286051871636111	0.03151248375375	0.051500153889	0.0305578210411667	14	2	4	ocs_0	24	0.81484492166667	0.20101341408794202
4.2956502	4.47851946	6.66541972	5.20748621333333	5.06984598	5.35995945	6.63896511	5.78629467	4.68274809	4.919239455	6.652192415	5.49689044166667	0.0279437268144444	0.0295162735625	0.06399371817	0.0305275001546667	0.03013608728	0.0357206352625	0.055240964723	0.0330434173165556	0.02817046728	0.030406513095	0.042884244594	0.0293087053531111	0.0286051871636111	0.03151248375375	0.05125079302025	0.0305470820443611	14	0	4	ocs_0_ms	24	0.8141423516666704	0.19990789070407272
4.59852845333333	4.76815096	7.22131148	5.58587113333333	5.54414029333333	5.77236888	7.00652022	6.18375266	5.07133437333333	5.27025992	7.11391585	5.88481189666667	0.0271688375988889	0.0319399274975	0.046001513018	0.0307410700382222	0.0290865548788889	0.029653852975	0.045066573227	0.0301110635858889	0.0275008677955556	0.0291315450325	0.037301493974	0.0291074144282222	0.0278142820172222	0.029964217634375	0.04141776854825	0.0297667406201389	24	0	5	ocs_0_ms	41	0.81347752333334	0.20083185412021118
4.41820466	4.6363101	6.89444568	5.38902196	5.17280754666667	5.38909438	6.70418168	5.82745681333333	4.79550610333333	5.01270224	6.79931368	5.60823938666667	0.0297911041244444	0.03028406164	0.100877084554	0.0368043744566667	0.0325779206855556	0.03352637834	0.070368804576	0.0356372777466667	0.0302998223288889	0.03009897782	0.060332897863	0.0329960429351111	0.0307421673669444	0.031002098905	0.072977921214	0.0346084345183889	6	0	3	ocs_1_ms	59	0.8127332833333405	0.3988894411037692
4.45966124	4.64646834	7.05164848	5.44819505333333	5.13035226666667	5.35963207	6.58246161	5.76724191666667	4.79500675333333	5.003050205	6.817055045	5.607718485	0.0260461613577778	0.0296071923075	0.082271426086	0.0342791348951112	0.0295164448766667	0.0298883212025	0.056679651371	0.030482560453	0.0269467633622222	0.02839928704	0.054555881348	0.0301524808094445	0.0273640332397222	0.0290735218975	0.06201571003825	0.03126666424175	8	6	2	ocs_1	58	0.8127117316666705	0.40124271931120864
4.41820466	4.6363101	6.82734254	5.36665424666667	5.17280754666667	5.38909438	6.76997121	5.84938665666667	4.79550610333333	5.01270224	6.798656875	5.60802045166667	0.0297911041244444	0.03028406164	0.0837913136	0.0351712224488889	0.0325779206855556	0.03352637834	0.097613461701	0.0378699919107778	0.0302998223288889	0.03009897782	0.059066142892	0.0327247654152223	0.0307421673669444	0.031002098905	0.07488426527125	0.0346226862975278	8	5	0	ocs_1_ii	59	0.8125143483333401	0.4003598217041697
4.93647710666667	5.11187171	7.59898524	5.94090955333333	5.91575795333333	6.10900324	7.38914699	6.53571782333333	5.42611753	5.610437475	7.494066115	6.23831368833333	0.0247663167688889	0.0266816435225	0.060304937432	0.0298517337766666	0.02565569026	0.027540167265	0.060257967758	0.029860957864	0.0246062535433333	0.0259839275425	0.042627020355	0.0277764777025555	0.0249086285288889	0.026547416468125	0.051454236475	0.0288164117614444	9	1	3	ocs_1	4	0.8121961583333297	0.4007607232396965
4.45966124	4.64646834	7.06026778	5.45106815333333	5.13035226666667	5.35963207	6.56997692	5.76308035333333	4.79500675333333	5.003050205	6.81512235	5.60707425333333	0.0260461613577778	0.0296071923075	0.083004872618	0.0344072608315555	0.0295164448766667	0.0298883212025	0.059628107268	0.0305893700048889	0.0269467633622222	0.02839928704	0.054430246896	0.0300323783037778	0.0273640332397222	0.0290735218975	0.0628733684195	0.031265346861	8	10	0	ocs_1_ii	58	0.8120675000000004	0.4011072749317056
4.7863133	4.92821903	7.55040866	5.80228224	5.71162076	5.95533849	7.04122738	6.31730145333333	5.24896703	5.44177876	7.29581802	6.05979184666667	0.0324549571011111	0.03631072738	0.091144534588	0.0387423299937777	0.03618920281	0.038554304985	0.080173954686	0.0394684682846666	0.0335424365588889	0.035929925895	0.067140035403	0.0364915698218889	0.0339322582572222	0.03668122103875	0.07639964002	0.0377984844805555	5	8	0	ocs_1_ii	84	0.8108248166666696	0.4002023932978715
4.45847078	4.67155068	6.85452648	5.39920928	5.31557438666667	5.51764622	6.951451	5.99558114666667	4.88702258333333	5.09459845	6.90298874	5.69739521333333	0.0241815151844444	0.0282550643025	0.071945825038	0.0298613451533333	0.0262350245344444	0.0293831977525	0.069379606514	0.0303570255224444	0.0244386417711111	0.0272730498425	0.048822640819	0.0273431269111111	0.0248234558152778	0.028046090435	0.0597426782975	0.0287261561245	8	0	2	ocs_1	64	0.8103726299999998	0.40020448938145625
4.45847078	4.67155068	6.85452648	5.39920928	5.31557438666667	5.51764622	6.951451	5.99558114666667	4.88702258333333	5.09459845	6.90298874	5.69739521333333	0.0241815151844444	0.0282550643025	0.071945825038	0.0298613451533333	0.0262350245344444	0.0293831977525	0.069379606514	0.0303570255224444	0.0244386417711111	0.0272730498425	0.048822640819	0.0273431269111111	0.0248234558152778	0.028046090435	0.0597426782975	0.0287261561245	8	0	2	ocs_1_ms	64	0.8103726299999998	0.40020448938145625
4.88243304	5.10245478	7.33775686	5.84755547333333	5.66709522666667	5.93260279	7.10067597	6.32196051666667	5.27476413333333	5.517528785	7.219216415	6.084757995	0.0289991362988889	0.0311402322675	0.078578487892	0.0351057481366666	0.0301585319744444	0.0323755737625	0.069682223211	0.0346155404267778	0.0287602010566667	0.0303674509975	0.048125477686	0.0312453506268889	0.0291695175966667	0.03106267700625	0.06112791661875	0.0330529974543055	10	10	0	ocs_1_ii	60	0.80999386166667	0.4000162673121956
4.88243304	5.10245478	7.35965614	5.85485523333333	5.66709522666667	5.93260279	7.07774067	6.31431541666667	5.27476413333333	5.517528785	7.218698405	6.084585325	0.0289991362988889	0.0311402322675	0.080961668308	0.0353789563424444	0.0301585319744444	0.0323755737625	0.053755924244	0.0329021359026667	0.0287602010566667	0.0303674509975	0.05066702725	0.0319729233351111	0.0291695175966667	0.03106267700625	0.059012911763	0.0330567347288333	8	0	3	ocs_1_ms	60	0.8098211916666695	0.4004012237588193
4.59852845333333	4.76815096	7.33346314	5.62325502	5.54414029333333	5.77236888	6.86683887	6.13719221	5.07133437333333	5.27025992	7.100151005	5.880223615	0.0271688375988889	0.0319399274975	0.051982307032	0.0316502851406666	0.0290865548788889	0.029653852975	0.04657121496	0.029623459316	0.0275008677955556	0.0291315450325	0.039823152272	0.0288904243213333	0.0278142820172222	0.029964217634375	0.044549956634	0.0297636482748333	18	15	0	ocs_0_ii	41	0.8088892416666704	0.20051377237426493
4.64354308666667	4.83757165	7.30077958	5.65864096	5.70756543333333	5.90397245	7.12219238	6.31004576	5.17555426	5.37077205	7.21148598	5.9843433599999996	0.0263107511666667	0.028708827425	0.062515403114	0.0313270595606667	0.0275056973911111	0.02859246905	0.055289654766	0.0311743134271111	0.0262424751777778	0.0271486121075	0.046308358176	0.0296629775307778	0.0265753497283333	0.0278996301725	0.052605443558	0.0304568320123333	12	0	5	ocs_1	26	0.8087890999999994	0.39874501667044715
4.64354308666667	4.83757165	7.30077958	5.65864096	5.70756543333333	5.90397245	7.12219238	6.31004576	5.17555426	5.37077205	7.21148598	5.9843433599999996	0.0263107511666667	0.028708827425	0.062515403114	0.0313270595606667	0.0275056973911111	0.02859246905	0.055289654766	0.0311743134271111	0.0262424751777778	0.0271486121075	0.046308358176	0.0296629775307778	0.0265753497283333	0.0278996301725	0.052605443558	0.0304568320123333	12	0	5	ocs_1_ms	26	0.8087890999999994	0.39874501667044715
4.7863133	4.92821903	7.44062056	5.76568620666667	5.71162076	5.95533849	7.13145603	6.34737767	5.24896703	5.44177876	7.286038295	6.05653193833333	0.0324549571011111	0.03631072738	0.07434810282	0.0366553774115555	0.03618920281	0.038554304985	0.053564718707	0.0369167451727778	0.0335424365588889	0.035929925895	0.048926215797	0.0349658760134444	0.0339322582572222	0.03668122103875	0.05644131328025	0.0358759686528055	9	1	4	ocs_0	84	0.8075649083333296	0.20119814704472586
5.51458161333333	5.69088018	8.30671636	6.56282557333333	6.61743602	6.86572117	7.82107397	7.18417210333333	6.06600881666667	6.278300675	8.063895165	6.87349883833333	0.0310156874422222	0.031759945025	0.060412233548	0.0347246460257778	0.0328585032055556	0.0347710377575	0.056046554147	0.0343913555096667	0.0310777739922222	0.031432164575	0.043200153692	0.0323446322971111	0.0315074346580556	0.032348827983125	0.05071477376975	0.0334513165324167	18	7	0	ocs_0_ii	90	0.8074900216666601	0.20071211116368065
4.81080152	4.97981341	7.74638478	5.90200386666667	5.96726169333333	6.24046716	6.98782121	6.48958517666667	5.38903160666667	5.610140285	7.367102995	6.19579452166667	0.0259359403755556	0.028451137655	0.052009850106	0.0291610520851111	0.0276736194688889	0.0297553796625	0.041839481496	0.0288945846173333	0.0261061581811111	0.02766837014	0.039251410585	0.0277909223425556	0.0264554690516667	0.028385814399375	0.043088038193	0.0284093703468889	13	21	0	ocs_0_ii	95	0.8067629150000002	0.2006997351542714
4.7863133	4.92821903	7.43086628	5.76243478	5.71162076	5.95533849	7.13598753	6.34888817	5.24896703	5.44177876	7.283426905	6.055661475	0.0324549571011111	0.03631072738	0.073489491658	0.036529397158	0.03618920281	0.038554304985	0.054943756961	0.0370586699294445	0.0335424365588889	0.035929925895	0.048494992692	0.0349318866613334	0.0339322582572222	0.03668122103875	0.05635580850075	0.0358629601025278	9	0	4	ocs_0_ms	84	0.8066944449999998	0.19985160065717825
4.39343397333333	4.59940987	6.80000048	5.33294007333333	5.03734110666667	5.24565195	6.63772456	5.70967615333333	4.71538754	4.92253091	6.71886252	5.52130811333333	0.0388348872933333	0.03986128183	0.084566511656	0.0439300631631111	0.0391880841111111	0.040619793575	0.075486275896	0.0435505479233333	0.0382113429022222	0.038463250115	0.061256585413	0.0411768732348889	0.0386114143022222	0.03935189390875	0.0706414895945	0.0424585893890555	9	5	1	ocs_1	50	0.8059205733333297	0.40016858365766966
4.83031936	5.03791887	7.43713996	5.83765923333333	5.91850876	6.13566916	7.29697443	6.52277091666667	5.37441406	5.586794015	7.367057195	6.180215075	0.0292570187588889	0.0309768040625	0.07203048832	0.0343490638082222	0.0309149576855556	0.032572289485	0.068675200036	0.0350958925011111	0.0293785864477778	0.03026872773	0.053348098931	0.032489875689	0.029732287335	0.031021637251875	0.0618504715545	0.0336061769218334	10	0	3	ocs_1	2	0.8058010149999992	0.39925986779392336
4.83031936	5.03791887	7.43713996	5.83765923333333	5.91850876	6.13566916	7.29697443	6.52277091666667	5.37441406	5.586794015	7.367057195	6.180215075	0.0292570187588889	0.0309768040625	0.07203048832	0.0343490638082222	0.0309149576855556	0.032572289485	0.068675200036	0.0350958925011111	0.0293785864477778	0.03026872773	0.053348098931	0.032489875689	0.029732287335	0.031021637251875	0.0618504715545	0.0336061769218334	10	0	3	ocs_1_ms	2	0.8058010149999992	0.39925986779392336
4.80442658666667	4.93530873	7.3491205	5.73991265333333	5.74274632666667	5.96138786	7.31844265	6.41373945666667	5.27358645666667	5.448348295	7.333781575	6.076826055	0.02987003622	0.0320439252125	0.069576814626	0.0348833027720001	0.0326559773066667	0.03604438738	0.057961231262	0.0366374443886666	0.0305451705822222	0.0322601852075	0.047612501689	0.0338116095236667	0.0309040886727778	0.033152170751875	0.0556907623165	0.034785991552	10	2	2	ocs_1	74	0.80323959833333	0.4005695240118959
4.93647710666667	5.11187171	7.60303472	5.94225938	5.91575795333333	6.10900324	7.3192507000000004	6.51241906	5.42611753	5.610437475	7.46114271	6.22733922	0.0247663167688889	0.0266816435225	0.061490011266	0.0299618941222222	0.02565569026	0.027540167265	0.055951060759	0.0294056887961111	0.0246062535433333	0.0259839275425	0.043626622025	0.0279230804307777	0.0249086285288889	0.026547416468125	0.05117357901875	0.0288034359449722	9	0	4	ocs_1_ms	4	0.8012216900000002	0.3994299949764955
4.39343397333333	4.59940987	6.8341877	5.34433581333333	5.03734110666667	5.24565195	6.56084602	5.68404997333333	4.71538754	4.92253091	6.69751686	5.51419289333333	0.0388348872933333	0.03986128183	0.087640881828	0.0445449758595556	0.0391880841111111	0.040619793575	0.079031357575	0.0435747399192222	0.0382113429022222	0.038463250115	0.06024450541	0.0408469974994445	0.0386114143022222	0.03935189390875	0.07179031255575	0.0424534276944167	9	10	0	ocs_1_ii	50	0.7988053533333304	0.3996316837281729
4.72474639333333	4.89525469	7.04410456	5.61153798	5.28198296	5.60209422	6.76280736	5.9889986	5.00336467666667	5.248674455	6.90345596	5.80026829	0.0213702735511111	0.022859600125	0.07304606368	0.0266341687031111	0.0240626812622222	0.0262856778225	0.049031310715	0.0278760236378889	0.0217650056966667	0.022648633495	0.04645133572	0.0250356987258889	0.0222407415516667	0.023610636234375	0.05374501145875	0.0261453974481944	13	0	4	ocs_1_ms	96	0.7969036133333303	0.3993473713278092
4.80442658666667	4.93530873	7.31312964	5.7279157	5.74274632666667	5.96138786	7.30912658	6.4106341	5.27358645666667	5.448348295	7.31112811	6.0692749	0.02987003622	0.0320439252125	0.067702090606	0.0345161865351111	0.0326559773066667	0.03604438738	0.057698437444	0.0368641382633333	0.0305451705822222	0.0322601852075	0.047273950054	0.0338710106338889	0.0309040886727778	0.033152170751875	0.0549871070395	0.0347805865165556	12	0	4	ocs_1_ms	74	0.7956884433333302	0.40001178402133136
4.45966124	4.64646834	6.96153298	5.41815655333333	5.13035226666667	5.35963207	6.55134303	5.75686905666667	4.79500675333333	5.003050205	6.756438005	5.587512805	0.0260461613577778	0.0296071923075	0.076525267844	0.0331567083002222	0.0295164448766667	0.0298883212025	0.051318336981	0.0310964669981111	0.0269467633622222	0.02839928704	0.051539531255	0.0303920980298889	0.0273640332397222	0.0290735218975	0.05773066683375	0.0312593428395277	11	0	4	ocs_1_ms	58	0.7925060516666704	0.40048998113654616
4.24417456666667	4.40485775	6.80649022	5.20540190666667	5.00487706	5.13861511	6.60508478	5.62743833333333	4.62452581333333	4.77173643	6.7057875	5.41642012	0.0264508357288889	0.0266072036525	0.08671625113	0.0321725578031111	0.0279738362	0.02808505627	0.060848954600999997	0.0313804551845555	0.0265703388066667	0.025892764115	0.057594450568	0.0297943393198889	0.0268913373855556	0.026619447038125	0.06568852671675	0.0307854229068611	5	2	5	ocs_1	8	0.7918943066666699	0.40016964917805664
4.24417456666667	4.40485775	6.80623402	5.20531650666667	5.00487706	5.13861511	6.60420055	5.62714359	4.62452581333333	4.77173643	6.705217285	5.41623004833333	0.0264508357288889	0.0266072036525	0.086634885686	0.0321659396266667	0.0279738362	0.02808505627	0.061617057217	0.0314184225598889	0.0265703388066667	0.025892764115	0.057346880393	0.0297765500617778	0.0268913373855556	0.026619447038125	0.06573642592225	0.0307843655775278	5	0	5	ocs_1_ms	8	0.7917042350000001	0.40006099437166964
4.70375612666667	4.91934263	7.25916616	5.69928380666667	5.58023445333333	5.80175706	6.89131576	6.16494329333333	5.14199529	5.360549845	7.07524096	5.93211355	0.0307524806811111	0.036153642555	0.069928683754	0.0377156704073334	0.0351514255288889	0.0373108597425	0.057649228832	0.0371741468717778	0.0322190414466667	0.0352015225975	0.048965063667	0.0354418696696667	0.0325854972758333	0.035966886873125	0.05637700998	0.0364433891546111	10	4	5	ocs_1	98	0.7901182600000007	0.39878375483458933
4.65437682666667	4.85732435	7.1258023	5.61348366666667	5.48774967333333	5.73511235	6.85584663	6.10869044333333	5.07106325	5.29621835	6.990824465	5.861087055	0.0282891137022222	0.030355367565	0.064572741954000007	0.0335307667535555	0.0295173910477778	0.0322725754375	0.049348690912	0.0327154864628889	0.0280038663988889	0.0291871801425	0.047122484684	0.031565997456	0.0284535593869444	0.030250575821875	0.0520416005585	0.0323445620321111	15	2	6	ocs_1	15	0.7900238049999997	0.4004957954157536
4.94507791333333	5.19761226	7.4800086	5.95841104	5.89005060666667	6.09564911	7.17807746	6.45645856	5.41756426	5.646630685	7.32904303	6.2074348	0.0497162892633333	0.05275914524	0.086945358428	0.0557282901933332	0.0528843241155556	0.0557375347975	0.071099510176	0.0551929457177777	0.0504440532011111	0.0525915433725	0.066789763692	0.0538987381221111	0.0508721799452778	0.053419941695625	0.072906098997	0.0546796780388333	11	0	4	ocs_1	81	0.7898705399999999	0.4011575694131462
4.94507791333333	5.19761226	7.4800086	5.95841104	5.89005060666667	6.09564911	7.17807746	6.45645856	5.41756426	5.646630685	7.32904303	6.2074348	0.0497162892633333	0.05275914524	0.086945358428	0.0557282901933332	0.0528843241155556	0.0557375347975	0.071099510176	0.0551929457177777	0.0504440532011111	0.0525915433725	0.066789763692	0.0538987381221111	0.0508721799452778	0.053419941695625	0.072906098997	0.0546796780388333	11	0	4	ocs_1_ms	81	0.7898705399999999	0.4011575694131462
4.50473354666667	4.65321537	6.97617128	5.42753400666667	5.30939146666667	5.51666497	6.8650058	5.96611191333333	4.90706250666667	5.08494017	6.92058854	5.69682296	0.0291468969788889	0.028471486935	0.096493075542	0.0352475219144444	0.0311714339277778	0.03135002434	0.06859602981	0.0347262269966667	0.0295035190488889	0.028688955205	0.062192912197	0.0324472912871111	0.0298313422511111	0.02929985542125	0.0723687324365	0.0337170828713333	5	0	3	ocs_1	70	0.7897604533333302	0.40052217613774477
4.50473354666667	4.65321537	6.97617128	5.42753400666667	5.30939146666667	5.51666497	6.8650058	5.96611191333333	4.90706250666667	5.08494017	6.92058854	5.69682296	0.0291468969788889	0.028471486935	0.096493075542	0.0352475219144444	0.0311714339277778	0.03135002434	0.06859602981	0.0347262269966667	0.0295035190488889	0.028688955205	0.062192912197	0.0324472912871111	0.0298313422511111	0.02929985542125	0.0723687324365	0.0337170828713333	5	0	3	ocs_1_ms	70	0.7897604533333302	0.40052217613774477
4.70375612666667	4.91934263	7.26227984	5.7003217	5.58023445333333	5.80175706	6.88447706	6.16266372666667	5.14199529	5.360549845	7.07337845	5.93149271333333	0.0307524806811111	0.036153642555	0.069690716266	0.0377056074122222	0.0351514255288889	0.0373108597425	0.060009104877	0.0372760026067778	0.0322190414466667	0.0352015225975	0.048260215333	0.0354094290353333	0.0325854972758333	0.035966886873125	0.05655506295225	0.0364501170224166	10	0	6	ocs_1_ms	98	0.7894974233333301	0.3994792031441355
4.65437682666667	4.85732435	7.12653406	5.61372758666667	5.48774967333333	5.73511235	6.84926201	6.10649557	5.07106325	5.29621835	6.987898035	5.86011157833333	0.0282891137022222	0.030355367565	0.064583888004	0.0335341753928889	0.0295173910477778	0.0322725754375	0.050492484897	0.0326578070758889	0.0280038663988889	0.0291871801425	0.047109699468	0.0315801806685556	0.0284535593869444	0.030250575821875	0.05232394295925	0.0323380859514722	15	0	6	ocs_1_ms	15	0.7890483283333305	0.39982922093529843
4.93647710666667	5.11187171	7.5520055	5.92524964	5.91575795333333	6.10900324	7.29272714	6.50357787333333	5.42611753	5.610437475	7.42236632	6.21441375666667	0.0247663167688889	0.0266816435225	0.054581039656	0.029194022477111	0.02565569026	0.027540167265	0.0622571599	0.0305683058275556	0.0246062535433333	0.0259839275425	0.041367902638	0.0277406883631111	0.0249086285288889	0.026547416468125	0.049893501208	0.0288109262577222	13	12	0	ocs_1_ii	4	0.7882962266666702	0.4001981601935354
4.41820466	4.6363101	6.77795014	5.35019011333333	5.17280754666667	5.38909438	6.66798696	5.81539190666667	4.79550610333333	5.01270224	6.72296855	5.58279101	0.0297911041244444	0.03028406164	0.072851269738	0.0335151647122222	0.0325779206855556	0.03352637834	0.055270625172	0.033640966752	0.0302998223288889	0.03009897782	0.050825232647	0.0317797930261111	0.0307421673669444	0.031002098905	0.057443090051	0.0326789293791111	10	3	3	ocs_0	59	0.7872849066666703	0.19981907258931841
4.55947072666667	4.80000891	7.01556754	5.53852845333333	5.38821871333333	5.53447941	6.88037489	5.98311123666667	4.97384472	5.16724416	6.947971215	5.760819845	0.0258601275422222	0.0297483530775	0.068666496196	0.0328702176028889	0.0279128336522222	0.0291975113575	0.055834004238	0.0303381253993333	0.0262233603888889	0.0282113400125	0.041903348602	0.0293123206553333	0.0265549204930556	0.028842136115	0.0520767994095	0.0304582460782222	11	0	4	ocs_1	94	0.7869751250000006	0.40098056555421274
4.55947072666667	4.80000891	7.01556754	5.53852845333333	5.38821871333333	5.53447941	6.88037489	5.98311123666667	4.97384472	5.16724416	6.947971215	5.760819845	0.0258601275422222	0.0297483530775	0.068666496196	0.0328702176028889	0.0279128336522222	0.0291975113575	0.055834004238	0.0303381253993333	0.0262233603888889	0.0282113400125	0.041903348602	0.0293123206553333	0.0265549204930556	0.028842136115	0.0520767994095	0.0304582460782222	11	0	4	ocs_1_ms	94	0.7869751250000006	0.40098056555421274
4.39343397333333	4.59940987	6.73665668	5.31182547333333	5.03734110666667	5.24565195	6.57435082	5.68855157333333	4.71538754	4.92253091	6.65550375	5.50018852333333	0.0388348872933333	0.03986128183	0.0786767954	0.0429507027666667	0.0391880841111111	0.040619793575	0.072424755593	0.0437783403694444	0.0382113429022222	0.038463250115	0.061096201022	0.0415364333165556	0.0386114143022222	0.03935189390875	0.06832348825925	0.0424504774423056	9	0	4	ocs_1_ms	50	0.78480098333333	0.3993248096758919
4.41820466	4.6363101	6.79014024	5.35425348	5.17280754666667	5.38909438	6.6380715	5.80542008666667	4.79550610333333	5.01270224	6.71410587	5.57983678333333	0.0297911041244444	0.03028406164	0.076022484446	0.0337477332086666	0.0325779206855556	0.03352637834	0.056569933907	0.0340221079452222	0.0302998223288889	0.03009897782	0.047892063012	0.0314873999488889	0.0307421673669444	0.031002098905	0.05709413609425	0.0326861602629166	8	0	3	ocs_0_ms	59	0.7843306800000001	0.20056509532568925
4.58869231333333	4.84900075	6.80223472	5.50007874	5.42823449333333	5.70753202	6.83884736	6.08463713333333	5.00846340333333	5.278266385	6.82054104	5.79235793666667	0.02222887282	0.0266706204025	0.056052296532	0.0268361570184445	0.0251752814022222	0.0292958751575	0.055565881379	0.0298565624814444	0.0228215341111111	0.0260564510825	0.036193395179	0.0259702232093333	0.0232618056111111	0.02701984943125	0.04600124206725	0.0271582914796389	16	2	3	ocs_1	17	0.7838945333333402	0.3989283813116058
4.58869231333333	4.84900075	6.80543786	5.50114645333333	5.42823449333333	5.70753202	6.8323602	6.08247474666667	5.00846340333333	5.278266385	6.81889903	5.7918106	0.02222887282	0.0266706204025	0.056339294056	0.0268754942588889	0.0251752814022222	0.0292958751575	0.056586186872	0.0298547247831111	0.0228215341111111	0.0260564510825	0.036290257408	0.0259772267555556	0.0232618056111111	0.02701984943125	0.046376498936	0.0271711681382778	15	0	4	ocs_1_ms	17	0.7833471966666696	0.40024671397361034
4.54381556	4.69176301	6.97407892	5.45253498	5.34633817333333	5.5472345	6.91472624	6.00306508	4.94507686666667	5.119498755	6.94440258	5.72780003	0.0284122535588889	0.0288445016325	0.085593153502	0.0338132985631111	0.03000213066	0.030534190025	0.069831004484	0.034181903348888897	0.0284636232288889	0.02796161845	0.058851654945	0.0314497391094444	0.0288354076691667	0.028825482139375	0.068281866969	0.0327236700327222	8	0	3	ocs_1	73	0.7827231633333298	0.400371100250218
4.54381556	4.69176301	6.97407892	5.45253498	5.34633817333333	5.5472345	6.91472624	6.00306508	4.94507686666667	5.119498755	6.94440258	5.72780003	0.0284122535588889	0.0288445016325	0.085593153502	0.0338132985631111	0.03000213066	0.030534190025	0.069831004484	0.034181903348888897	0.0284636232288889	0.02796161845	0.058851654945	0.0314497391094444	0.0288354076691667	0.028825482139375	0.068281866969	0.0327236700327222	8	0	3	ocs_1_ms	73	0.7827231633333298	0.400371100250218
4.71838886	4.90904217	7.12863538	5.64890657333333	5.50992456666667	5.75958278	6.88901891	6.13606149	5.11415671333333	5.334312475	7.008827145	5.89248403166667	0.0248683757611111	0.025873658695	0.068293480798	0.0300637284682223	0.0261429257111111	0.0283446983875	0.050102601248	0.0299035525984444	0.0248452848688889	0.0256814931375	0.044085576172	0.0281581411521111	0.0251754678025	0.026395335839375	0.0516418085975	0.0290708908427222	8	2	3	ocs_1	29	0.7783273183333401	0.3996024834788405
4.33006244666667	4.61067634	6.63097796	5.28411021333333	5.43961942666667	5.57624281	6.96652398	6.03966986666667	4.88484093666667	5.093459575	6.79875097	5.66189004	0.0276931309422222	0.03378928248	0.0542472765	0.032522388448	0.0314746448155556	0.0329732699225	0.080357817508	0.0369918142693333	0.0288371615922222	0.0318329417025	0.03905606325	0.0314383045765556	0.0292105247355556	0.032607108951875	0.053179305127	0.0330977029676111	11	0	1	ocs_1	3	0.7770491033333302	0.40041413005601745
4.33006244666667	4.61067634	6.63097796	5.28411021333333	5.43961942666667	5.57624281	6.96652398	6.03966986666667	4.88484093666667	5.093459575	6.79875097	5.66189004	0.0276931309422222	0.03378928248	0.0542472765	0.032522388448	0.0314746448155556	0.0329732699225	0.080357817508	0.0369918142693333	0.0288371615922222	0.0318329417025	0.03905606325	0.0314383045765556	0.0292105247355556	0.032607108951875	0.053179305127	0.0330977029676111	11	0	1	ocs_1_ms	3	0.7770491033333302	0.40041413005601745
4.54875839333333	4.70630501	7.0169612	5.47652374	5.53719251333333	5.78938599	6.89776727	6.15884641666667	5.04297545333333	5.2478455	6.957364235	5.81768507833333	0.02258233221	0.0240272226375	0.067441444356	0.0279104418855556	0.0241521562511111	0.0264435795025	0.058630524632	0.0284823107657778	0.0225747173022222	0.0230216487375	0.045185329879	0.02557017311	0.0229709807663889	0.02412852490375	0.0541106571865	0.0268832747178333	8	0	4	ocs_1_ms	46	0.7747096249999998	0.4004276100737758
4.54875839333333	4.70630501	7.01547286	5.47602762666667	5.53719251333333	5.78938599	6.89904693	6.15927297	5.04297545333333	5.2478455	6.957259895	5.81765029833333	0.02258233221	0.0240272226375	0.066983206022	0.0278656513097778	0.0241521562511111	0.0264435795025	0.058780157536	0.0285209594433333	0.0225747173022222	0.0230216487375	0.045154965095	0.025565374182	0.0229709807663889	0.02412852490375	0.054018323437	0.0268793397792778	8	1	4	ocs_1	46	0.7746748449999998	0.4000248647634487
4.68723502	4.87686476	7.17835776	5.64402909333333	5.56552077333333	5.79832481	6.87388892	6.15684618	5.12637789666667	5.337594785	7.02612334	5.90043763666667	0.026365598845555598	0.029373417195	0.062920543868	0.0314671956933334	0.0273594581466667	0.029313366675	0.065312501965	0.0325097682667778	0.0261842404277778	0.027696394675	0.043825270008	0.0288533796568889	0.0265233844619444	0.028519893305	0.05397089646225	0.0304209308184723	11	8	0	ocs_1_ii	18	0.7740597399999993	0.40037390670896233
4.71838886	4.90904217	7.11775092	5.64527842	5.50992456666667	5.75958278	6.87417338	6.13111298	5.11415671333333	5.334312475	6.99596215	5.8881957	0.0248683757611111	0.025873658695	0.066944063476	0.0298834988035556	0.0261429257111111	0.0283446983875	0.050860673867	0.0300680386954445	0.0248452848688889	0.0256814931375	0.043851444889	0.0281690029211111	0.0251754678025	0.026395335839375	0.051376906780250003	0.0290723858353056	8	0	5	ocs_1_ms	29	0.7740389866666701	0.39975584365126376
4.70375612666667	4.91934263	7.29205554	5.71024693333333	5.58023445333333	5.80175706	6.74586346	6.11645919333333	5.14199529	5.360549845	7.0189595	5.91335306333333	0.0307524806811111	0.036153642555	0.07444734242	0.0383489260053334	0.0351514255288889	0.0373108597425	0.054153532552	0.0368469009997778	0.0322190414466667	0.0352015225975	0.049870899998	0.0353334203085556	0.0325854972758333	0.035966886873125	0.057085668742	0.036465666905555597	10	12	0	ocs_1_ii	98	0.7713577733333308	0.40108656824929034
4.70322082666667	4.79152458	7.13046934	5.57117283333333	5.57119113333333	5.78885105	7.15929404	6.24566538	5.13720598	5.290187815	7.14488169	5.90841910666667	0.0249847326011111	0.0281509207175	0.065575919288	0.0302042465566667	0.0263655541911111	0.02809978243	0.064409941338	0.0307747803624444	0.0250640346422222	0.0265963298175	0.044742382701	0.0280353486836667	0.0253695890191667	0.027360840695625	0.054867656507	0.0292624310716111	8	1	2	ocs_1	33	0.7712131266666695	0.399417256899134
4.86875380666667	5.035256	6.95651522	5.67567574	5.22416643333333	5.47257174	6.9327938	5.95931242666667	5.04646012	5.25391387	6.94465451	5.81749408333333	0.0266948711322222	0.027841473865	0.06329536064	0.0310374366791111	0.0275392578044444	0.0297826447875	0.064777153283	0.0325525746045556	0.0263226480811111	0.0273698973625	0.048681723808	0.0294476444364444	0.0267198562747222	0.028090978344375	0.05635899038475	0.0306213250391389	15	10	0	ocs_1	86	0.7710339633333305	0.4008577375763194
4.86875380666667	5.035256	6.95651522	5.67567574	5.22416643333333	5.47257174	6.9327938	5.95931242666667	5.04646012	5.25391387	6.94465451	5.81749408333333	0.0266948711322222	0.027841473865	0.06329536064	0.0310374366791111	0.0275392578044444	0.0297826447875	0.064777153283	0.0325525746045556	0.0263226480811111	0.0273698973625	0.048681723808	0.0294476444364444	0.0267198562747222	0.028090978344375	0.05635899038475	0.0306213250391389	15	10	0	ocs_1_ii	86	0.7710339633333305	0.4008577375763194
4.80442658666667	4.93530873	7.4495006	5.77337268666667	5.74274632666667	5.96138786	7.01701481	6.31326351	5.27358645666667	5.448348295	7.233257705	6.04331809833333	0.02987003622	0.0320439252125	0.076822329258	0.036154293416	0.0326559773066667	0.03604438738	0.065404388505	0.0361844037836666	0.0305451705822222	0.0322601852075	0.047938841253	0.0334036230654444	0.0309040886727778	0.033152170751875	0.05952610006725	0.0347864858326389	10	7	0	ocs_1_ii	74	0.7697316416666604	0.4006205283173652
4.83183748	4.96429348	7.29274184	5.7404429333333296	5.72350717333333	5.9315595	7.19877624	6.35396508	5.27767232666667	5.44792649	7.24575904	6.04720400666667	0.0281225327022222	0.0291613592425	0.071254336444	0.0327326850291112	0.0298965497022222	0.032303373915	0.074256653908	0.0350822310233333	0.0281560452444444	0.0289431522725	0.04558633984	0.0310230139687778	0.0285827932233333	0.029837759425625	0.059170917508	0.0324652359975	10	0	2	ocs_1	92	0.76953168	0.39966790242982536
4.83183748	4.96429348	7.29274184	5.7404429333333296	5.72350717333333	5.9315595	7.19877624	6.35396508	5.27767232666667	5.44792649	7.24575904	6.04720400666667	0.0281225327022222	0.0291613592425	0.071254336444	0.0327326850291112	0.0298965497022222	0.032303373915	0.074256653908	0.0350822310233333	0.0281560452444444	0.0289431522725	0.04558633984	0.0310230139687778	0.0285827932233333	0.029837759425625	0.059170917508	0.0324652359975	10	0	2	ocs_1_ms	92	0.76953168	0.39966790242982536
4.70322082666667	4.79152458	7.12927758	5.57077558	5.57119113333333	5.78885105	7.14147163	6.23972457666667	5.13720598	5.290187815	7.135374605	5.90525007833333	0.0249847326011111	0.0281509207175	0.065439735944	0.0301787800295555	0.0263655541911111	0.02809978243	0.06007759592	0.0305508068264444	0.0250640346422222	0.0265963298175	0.043968601476	0.0281670577457777	0.0253695890191667	0.027360840695625	0.053363633704	0.0292659255868889	8	0	3	ocs_1_ms	33	0.76804409833332965	0.39977580463563267
4.64354308666667	4.83757165	7.31525406	5.66346578666667	5.70756543333333	5.90397245	6.85953969	6.22249486333333	5.17555426	5.37077205	7.087396875	5.942980325	0.0263107511666667	0.028708827425	0.065762442952	0.0317500195648889	0.0275056973911111	0.02859246905	0.059131442722	0.0310516163115556	0.0262424751777778	0.0271486121075	0.048741224756	0.0295351950445556	0.0265753497283333	0.0278996301725	0.0555940837965	0.0304680064913889	11	8	0	ocs_1_ii	26	0.7674260649999995	0.39989297188736933
4.11392259333333	4.40153082	6.25543634	5.01949932666667	4.92565245333333	5.11663613	6.43065444	5.55464223333333	4.51978752333333	4.759083475	6.34304539	5.28707078	0.0278452303666667	0.033951313325	0.055742702474	0.03312086401	0.0298503929055556	0.0321277569725	0.056362316911	0.0331098877198889	0.0281228735655556	0.031552695225	0.043781647547	0.0316371042787778	0.0284853426008333	0.032296115186875	0.04991707861975	0.0323762400718611	12	0	5	ocs_1	63	0.7672832566666701	0.4004980718915851
4.11392259333333	4.40153082	6.25543634	5.01949932666667	4.92565245333333	5.11663613	6.43065444	5.55464223333333	4.51978752333333	4.759083475	6.34304539	5.28707078	0.0278452303666667	0.033951313325	0.055742702474	0.03312086401	0.0298503929055556	0.0321277569725	0.056362316911	0.0331098877198889	0.0281228735655556	0.031552695225	0.043781647547	0.0316371042787778	0.0284853426008333	0.032296115186875	0.04991707861975	0.0323762400718611	12	0	5	ocs_1_ms	63	0.7672832566666701	0.4004980718915851
4.7863133	4.92821903	7.47321932	5.7765524600000004	5.71162076	5.95533849	6.85397153	6.2548828366666704	5.24896703	5.44177876	7.163595425	6.01571764833333	0.0324549571011111	0.03631072738	0.078346963382	0.0371780110344444	0.03618920281	0.038554304985	0.05963601898	0.0366005714268889	0.0335424365588889	0.035929925895	0.055564714326	0.0348440144353333	0.0339322582572222	0.03668122103875	0.0622781027535	0.035866652833	8	13	0	ocs_0_ii	84	0.7667506183333295	0.2002338440871826
4.83031936	5.03791887	7.34401798	5.80661857333333	5.91850876	6.13566916	7.15494447	6.47542759666667	5.37441406	5.586794015	7.249481225	6.141023085	0.0292570187588889	0.0309768040625	0.057521290134	0.0325388056933332	0.0309149576855556	0.032572289485	0.048700708785	0.0323070181201111	0.0293785864477778	0.03026872773	0.0426029075	0.0309317582183333	0.029732287335	0.031021637251875	0.04785695347975	0.0316773350625277	15	0	5	ocs_0	2	0.7666090249999993	0.20046505744124019
4.83031936	5.03791887	7.34401798	5.80661857333333	5.91850876	6.13566916	7.15494447	6.47542759666667	5.37441406	5.586794015	7.249481225	6.141023085	0.0292570187588889	0.0309768040625	0.057521290134	0.0325388056933332	0.0309149576855556	0.032572289485	0.048700708785	0.0323070181201111	0.0293785864477778	0.03026872773	0.0426029075	0.0309317582183333	0.029732287335	0.031021637251875	0.04785695347975	0.0316773350625277	15	0	5	ocs_0_ms	2	0.7666090249999993	0.20046505744124019
4.80562521333333	5.06946449	7.14101956	5.75998284666667	5.72800613333333	5.89775429	7.1200757	6.30519476	5.26681567333333	5.48360939	7.13054763	6.03258880333333	0.0382994801366667	0.044963132455	0.090935769088	0.0458726528924445	0.04313924312	0.045439013615	0.07197941089	0.0447953291784445	0.0398151198066667	0.0437915190925	0.0631032159	0.042876690363	0.0402672407175	0.04449629606375	0.0722804029445	0.0441053406992222	7	0	2	ocs_1	32	0.7657731300000004	0.39991340762313665
4.80562521333333	5.06946449	7.14101956	5.75998284666667	5.72800613333333	5.89775429	7.1200757	6.30519476	5.26681567333333	5.48360939	7.13054763	6.03258880333333	0.0382994801366667	0.044963132455	0.090935769088	0.0458726528924445	0.04313924312	0.045439013615	0.07197941089	0.0447953291784445	0.0398151198066667	0.0437915190925	0.0631032159	0.042876690363	0.0402672407175	0.04449629606375	0.0722804029445	0.0441053406992222	7	0	2	ocs_1_ms	32	0.7657731300000004	0.39991340762313665
4.60200958	4.83327053	6.81066864	5.49240323333333	5.27266767333333	5.47730294	6.78504562	5.91321716666667	4.93733862666667	5.155286735	6.79785713	5.7028102	0.0260383916722222	0.0301043611525	0.057272040864	0.0307506491508889	0.0283643781222222	0.0314008682775	0.051957541859	0.0325456659227778	0.0264687749322222	0.0293955512475	0.04081848762	0.0298213373733333	0.0268350799147222	0.03007408298125	0.04771663949075	0.0307347474550833	10	1	3	ocs_1	47	0.7654715733333299	0.40072011021722576
4.2956502	4.47851946	6.68608056	5.21437316	5.06984598	5.35995945	6.32268059	5.68086649666667	4.68274809	4.919239455	6.504380575	5.44761982833333	0.0279437268144444	0.0295162735625	0.068024789064	0.0309118786002222	0.03013608728	0.0357206352625	0.054974307899	0.0325008236421111	0.02817046728	0.030406513095	0.048572470572	0.0293783881585556	0.0286051871636111	0.03151248375375	0.05503600952675	0.0305423696398611	14	11	0	ocs_0_ii	24	0.7648717383333308	0.19942277338228673
4.60200958	4.83327053	6.80884102	5.49179402666667	5.27266767333333	5.47730294	6.77563435	5.91008007666667	4.93733862666667	5.155286735	6.792237685	5.70093705166667	0.0260383916722222	0.0301043611525	0.05685351741	0.030711125343111	0.0283643781222222	0.0314008682775	0.05371599777	0.0326556741682222	0.0264687749322222	0.0293955512475	0.040586688869	0.0297736973766666	0.0268350799147222	0.03007408298125	0.0479357232295	0.0307285485661666	10	0	3	ocs_1_ms	47	0.7635984249999996	0.400083127852905
4.71838886	4.90904217	7.10875966	5.64228133333333	5.50992456666667	5.75958278	6.81947967	6.11288174333333	5.11415671333333	5.334312475	6.964119665	5.87758153833333	0.0248683757611111	0.025873658695	0.065021641238	0.0297033976188889	0.0261429257111111	0.0283446983875	0.057286722938	0.0306012487326667	0.0248452848688889	0.0256814931375	0.045110119193	0.0280106738975555	0.0251754678025	0.026395335839375	0.0531321506405	0.0290814985366667	8	10	0	ocs_1_ii	29	0.7634248250000004	0.4006906479221983
4.83031936	5.03791887	7.43861192	5.83814988666667	5.91850876	6.13566916	7.03681661	6.43605164333333	5.37441406	5.586794015	7.237714265	6.137100765	0.0292570187588889	0.0309768040625	0.07561102637	0.0346261782213333	0.0309149576855556	0.032572289485	0.072529147007	0.0353582715907778	0.0293785864477778	0.03026872773	0.052437124886	0.0322295035284444	0.029732287335	0.031021637251875	0.06325360578725	0.03361086421725	9	6	0	ocs_1_ii	2	0.7626867049999992	0.39974296079551597
4.41820466	4.6363101	6.71027408	5.32763142666667	5.17280754666667	5.38909438	6.5746359	5.78427488666667	4.79550610333333	5.01270224	6.64245499	5.55595315666667	0.0297911041244444	0.03028406164	0.066183941918	0.0328202199371111	0.0325779206855556	0.03352637834	0.070715014642	0.034650767256	0.0302998223288889	0.03009897782	0.052532463781	0.0316271328951111	0.0307421673669444	0.031002098905	0.0604909710305	0.0326813132458333	15	10	0	ocs_0_ii	59	0.7604470533333396	0.2000650202249157
4.60172063333333	4.795119	6.8358414	5.4753598	5.42428579333333	5.70532416	6.80164863	6.07076565	5.01300321333333	5.25022158	6.818745015	5.773062725	0.0299059601211111	0.0316835417625	0.058863781228	0.0338984226228889	0.0315393210755556	0.03474223908	0.058304645341	0.0360518280396667	0.0296953236822222	0.0306316167425	0.042509392071	0.033196958082	0.0302089821402778	0.031922253581875	0.05054680267775	0.0340860417066389	12	2	2	ocs_1	87	0.76005951166667	0.3997829939606541
4.50473354666667	4.65321537	6.8755446	5.39399178	5.30939146666667	5.51666497	6.7754815	5.93627048	4.90706250666667	5.08494017	6.82551305	5.66513113	0.0291468969788889	0.028471486935	0.071749163522	0.0324567095002222	0.0311714339277778	0.03135002434	0.05838415745	0.0331618012222222	0.0295035190488889	0.028688955205	0.048782075808	0.0307124282925556	0.0298313422511111	0.02929985542125	0.056924368147	0.0317608418268889	10	1	3	ocs_0	70	0.7580686233333296	0.19888290147971555
4.50473354666667	4.65321537	6.86147236	5.38930103333333	5.30939146666667	5.51666497	6.78884572	5.94072522	4.90706250666667	5.08494017	6.82515904	5.66501312666667	0.0291468969788889	0.028471486935	0.069644076278	0.0321748712326667	0.0311714339277778	0.03135002434	0.060302382508	0.0335069291202223	0.0295035190488889	0.028688955205	0.048304070522	0.0307137503566667	0.0298313422511111	0.02929985542125	0.0566386499575	0.0317773252665556	10	0	3	ocs_0_ms	70	0.7579506199999999	0.20058192973990938
4.65437682666667	4.85732435	7.06985798	5.59483556	5.48774967333333	5.73511235	6.71482567	6.06168345666667	5.07106325	5.29621835	6.892341825	5.82825950833333	0.0282891137022222	0.030355367565	0.06089053031	0.0330628154344444	0.0295173910477778	0.0322725754375	0.056724712167	0.0341209616745556	0.0280038663988889	0.0291871801425	0.045634177242	0.0310961933285555	0.0284535593869444	0.030250575821875	0.05222089924025	0.0323440409415278	14	9	0	ocs_1_ii	15	0.7571962583333303	0.4004421602459337
4.54381556	4.69176301	6.99096714	5.45816438666667	5.34633817333333	5.5472345	6.73561398	5.94336099333333	4.94507686666667	5.119498755	6.86329056	5.70076269	0.0284122535588889	0.0288445016325	0.09213013536	0.0345305970117778	0.03000213066	0.030534190025	0.074259678257	0.0342441346318889	0.0284636232288889	0.02796161845	0.061274386461	0.031073489106	0.0288354076691667	0.028825482139375	0.07223464663475	0.0327304274639167	7	6	0	ocs_1_ii	73	0.7556858233333301	0.4010669072481113
4.64354308666667	4.83757165	7.14915934	5.60810088	5.70756543333333	5.90397245	6.95004244	6.25266244666667	5.17555426	5.37077205	7.04960089	5.93038166333333	0.0263107511666667	0.028708827425	0.04848256662	0.0292005493475555	0.0275056973911111	0.02859246905	0.043302404678	0.0290270573131111	0.0262424751777778	0.0271486121075	0.036541529372	0.027933734331	0.0265753497283333	0.0278996301725	0.0412170075105	0.0285237688306667	17	0	5	ocs_0	26	0.75482740333333	0.20016126587606212
4.64354308666667	4.83757165	7.14915934	5.60810088	5.70756543333333	5.90397245	6.95004244	6.25266244666667	5.17555426	5.37077205	7.04960089	5.93038166333333	0.0263107511666667	0.028708827425	0.04848256662	0.0292005493475555	0.0275056973911111	0.02859246905	0.043302404678	0.0290270573131111	0.0262424751777778	0.0271486121075	0.036541529372	0.027933734331	0.0265753497283333	0.0278996301725	0.0412170075105	0.0285237688306667	17	0	5	ocs_0_ms	26	0.75482740333333	0.20016126587606212
4.57658358	4.77331763	6.99572248	5.51411924666667	5.41338110666667	5.69472652	6.56399327	5.98448210333333	4.99498234333333	5.234022075	6.779857875	5.749300675	0.0274405107355556	0.0314287425525	0.067917847892	0.0336597558868889	0.0295286252033333	0.034836003815	0.048271325627	0.0323138382623334	0.0278142881288889	0.0316732630775	0.044090442345	0.031099116576	0.0281494280491667	0.032402818130625	0.05109251455225	0.0320429568253056	14	3	4	ocs_1	52	0.7543183316666697	0.40063039406595896
4.88243304	5.10245478	7.14293286	5.78261414	5.66709522666667	5.93260279	6.95971906	6.27497488	5.27476413333333	5.517528785	7.05132596	6.02879451	0.0289991362988889	0.0311402322675	0.058125916796	0.0323532811628889	0.0301585319744444	0.0323755737625	0.047158662077	0.0317736561687778	0.0287602010566667	0.0303674509975	0.039216972223	0.0301454518921111	0.0291695175966667	0.03106267700625	0.04592963082975	0.0311044602789722	15	6	2	ocs_0	60	0.7540303766666696	0.1993079860363947
4.24417456666667	4.40485775	6.76883222	5.19284924	5.00487706	5.13861511	6.40328369	5.56017130333333	4.62452581333333	4.77173643	6.586057955	5.37651027166667	0.0264508357288889	0.0266072036525	0.081870827834	0.0316146843471111	0.0279738362	0.02808505627	0.069598430915	0.0324671449514444	0.0265703388066667	0.025892764115	0.057322195333	0.0295049841481111	0.0268913373855556	0.026619447038125	0.06652841235375	0.0307729493986944	7	10	0	ocs_1_ii	8	0.7519844583333404	0.3988878284887632
4.54381556	4.69176301	6.90182184	5.42844928666667	5.34633817333333	5.5472345	6.80147414	5.96531438	4.94507686666667	5.119498755	6.85164799	5.69688183333333	0.0284122535588889	0.0288445016325	0.066211528504	0.0316826863748889	0.03000213066	0.030534190025	0.052143543008	0.0315369198506667	0.0284636232288889	0.02796161845	0.047791455978	0.029954528529	0.0288354076691667	0.028825482139375	0.053484495867	0.0307821658208889	11	1	3	ocs_0	73	0.7518049666666595	0.20045604700742856
4.60172063333333	4.795119	6.82476396	5.47166732	5.42428579333333	5.70532416	6.76220742	6.05761858	5.01300321333333	5.25022158	6.79348569	5.76464295	0.0299059601211111	0.0316835417625	0.057314710976	0.0336783327682223	0.0315393210755556	0.03474223908	0.064562349291	0.0366921015845555	0.0296953236822222	0.0306316167425	0.039201661635	0.032984972688	0.0302089821402778	0.031922253581875	0.05007009588425	0.0340850949321945	12	0	4	ocs_1_ms	87	0.7516397366666698	0.39968536731460735
4.54381556	4.69176301	6.89695628	5.42682743333333	5.34633817333333	5.5472345	6.80502912	5.96649937333333	4.94507686666667	5.119498755	6.8509927	5.69666340333333	0.0284122535588889	0.0288445016325	0.065275516136	0.0315786818917778	0.03000213066	0.030534190025	0.052990797344	0.0316608128933333	0.0284636232288889	0.02796161845	0.047466219546	0.0299354390774444	0.0288354076691667	0.028825482139375	0.053299688143	0.030777593235	12	0	3	ocs_0_ms	73	0.7515865366666601	0.19998521169022207
4.72474639333333	4.89525469	6.90518484	5.56523140666667	5.28198296	5.60209422	6.62826606	5.9441515	5.00336467666667	5.248674455	6.76672545	5.75469145333333	0.0213702735511111	0.022859600125	0.05263082554	0.0244585117897778	0.0240626812622222	0.0262856778225	0.039123679441	0.0253371338901111	0.0217650056966667	0.022648633495	0.037975200441	0.0235098451268889	0.0222407415516667	0.023610636234375	0.04192622646575	0.0242038339834167	16	11	6	ocs_0	96	0.7513267766666605	0.20077461959964998
4.58869231333333	4.84900075	6.8349329	5.51097813333333	5.42823449333333	5.70753202	6.61010896	6.008391	5.00846340333333	5.278266385	6.72252093	5.75968456666667	0.02222887282	0.0266706204025	0.063418176518	0.0275005181693334	0.0251752814022222	0.0292958751575	0.05385368267	0.0292988078248889	0.0228215341111111	0.0260564510825	0.042154537286	0.0259144883182222	0.0232618056111111	0.02701984943125	0.05039523344	0.0271570756576667	17	8	0	ocs_1_ii	17	0.7512211633333399	0.39880390353658046
4.21574644	4.4241569	6.5017784	5.1166974	4.85190011333333	5.08378266	6.19035584	5.45264038666667	4.53382327666667	4.75396978	6.34606712	5.28466889333333	0.0247913234655556	0.02815375368	0.069606709728	0.0312149857133334	0.0260986001622222	0.0286176367125	0.055819761983	0.0290014839441111	0.02471568141	0.0269914857875	0.046078786331	0.0278633611251111	0.0250803216119444	0.027688590491875	0.05439601109325	0.0289857979769167	9	3	4	ocs_1	100	0.7508456166666599	0.4005946799052886
4.37593215333333	4.54773173	6.2755962	5.12368655333333	4.79214253333333	5.19132455	6.25256339	5.54507083	4.58403734333333	4.86952814	6.264079795	5.33437869166667	0.0293219522677778	0.03289227145	0.063090455966	0.033751245286	0.0315784807811111	0.036978524375	0.060011054477	0.0364109389463334	0.0294868181166667	0.0328028226125	0.045232170977	0.032619102628	0.0299685173205556	0.0338691102625	0.05339146309925	0.0338500973720833	15	8	2	ocs_1	72	0.7503413483333397	0.40014990449649157
4.21574644	4.4241569	6.50474884	5.11768754666667	4.85190011333333	5.08378266	6.1827379	5.45010107333333	4.53382327666667	4.75396978	6.34374337	5.28389431	0.0247913234655556	0.02815375368	0.069999284994	0.0312601234948889	0.0260986001622222	0.0286176367125	0.056564677685	0.0290147788234445	0.02471568141	0.0269914857875	0.0457407598	0.0278022814345556	0.0250803216119444	0.027688590491875	0.05451137056975	0.0289698662968611	9	0	4	ocs_1_ms	100	0.75007103333333	0.39896052681465205
4.37593215333333	4.54773173	6.26867202	5.12137849333333	4.79214253333333	5.19132455	6.25242127	5.54502345666667	4.58403734333333	4.86952814	6.260546645	5.333200975	0.0293219522677778	0.03289227145	0.062886776548	0.0337087178351111	0.0315784807811111	0.036978524375	0.062389292796	0.0366719010913333	0.0294868181166667	0.0328028226125	0.045592480112	0.0325007820373333	0.0299685173205556	0.0338691102625	0.054115257392	0.0338455457502778	15	10	0	ocs_1_ii	72	0.7491636316666694	0.3996806803644127
4.73713517333333	4.92368996	7.16837634	5.67191875333333	5.71827038	5.93791467	6.96944696	6.28175876666667	5.22770277666667	5.430802315	7.06891165	5.97683876	0.0304777313188889	0.0350150176775	0.06108006675	0.03682631128	0.0341300752488889	0.0357610589775	0.051944983376	0.03614063038	0.0314257028877778	0.03403853572	0.045228914167	0.0349834100712223	0.0318648030858333	0.03471328702375	0.050870719615	0.0357334404506111	13	0	5	ocs_1	85	0.7491359833333293	0.39959681014683596
4.73713517333333	4.92368996	7.16837634	5.67191875333333	5.71827038	5.93791467	6.96944696	6.28175876666667	5.22770277666667	5.430802315	7.06891165	5.97683876	0.0304777313188889	0.0350150176775	0.06108006675	0.03682631128	0.0341300752488889	0.0357610589775	0.051944983376	0.03614063038	0.0314257028877778	0.03403853572	0.045228914167	0.0349834100712223	0.0318648030858333	0.03471328702375	0.050870719615	0.0357334404506111	13	0	5	ocs_1_ms	85	0.7491359833333293	0.39959681014683596
4.45847078	4.67155068	6.69539788	5.34616641333333	5.31557438666667	5.51764622	6.74258682	5.92595975333333	4.88702258333333	5.09459845	6.71899235	5.63606308333333	0.0241815151844444	0.0282550643025	0.053883904282	0.0276320035706667	0.0262350245344444	0.0293831977525	0.053081477858	0.0278709675008889	0.0244386417711111	0.0272730498425	0.038097793889	0.0258129761222222	0.0248234558152778	0.028046090435	0.0457902424795	0.026782230829	14	0	5	ocs_0	64	0.7490404999999996	0.20086363083720357
4.45847078	4.67155068	6.69539788	5.34616641333333	5.31557438666667	5.51764622	6.74258682	5.92595975333333	4.88702258333333	5.09459845	6.71899235	5.63606308333333	0.0241815151844444	0.0282550643025	0.053883904282	0.0276320035706667	0.0262350245344444	0.0293831977525	0.053081477858	0.0278709675008889	0.0244386417711111	0.0272730498425	0.038097793889	0.0258129761222222	0.0248234558152778	0.028046090435	0.0457902424795	0.026782230829	14	0	5	ocs_0_ms	64	0.7490404999999996	0.20086363083720357
4.50473354666667	4.65321537	6.96835926	5.42493	5.30939146666667	5.51666497	6.62301506	5.88544833333333	4.90706250666667	5.08494017	6.79568716	5.65518916666667	0.0291468969788889	0.028471486935	0.093079000726	0.0349501122406667	0.0311714339277778	0.03135002434	0.077106540597	0.0351160130236667	0.0295035190488889	0.028688955205	0.065252600722	0.0324062379415556	0.0298313422511111	0.02929985542125	0.07517268569175	0.0337196502868611	7	7	0	ocs_1_ii	70	0.7481266599999996	0.40078681213760875
4.87731249333333	5.00142828	7.42779762	5.81021806	5.86902141333333	6.05164207	7.19288788	6.43205734	5.37316695333333	5.526535175	7.31034275	6.1211377	0.0255231525477778	0.0287335254625	0.05854437679	0.0306352800382222	0.0269350529866667	0.0302925771725	0.047175112638	0.0305424055604444	0.0255935772344444	0.027907073935	0.041855333596	0.0290424659064444	0.0259113400008333	0.02871006262625	0.047357539155	0.0298156543528889	14	0	4	ocs_1_ms	76	0.7479707466666703	0.40081714451525785
4.87731249333333	5.00142828	7.43173008	5.81152888	5.86902141333333	6.05164207	7.18801734	6.43043382666667	5.37316695333333	5.526535175	7.30987371	6.12098135333333	0.0255231525477778	0.0287335254625	0.058901304312	0.0306777143402222	0.0269350529866667	0.0302925771725	0.046851276049	0.0304812368545555	0.0255935772344444	0.027907073935	0.04196963789	0.0290417443902222	0.0259113400008333	0.02871006262625	0.04742296403525	0.0298106099938055	14	2	4	ocs_1	76	0.7478144000000002	0.40029929031054906
4.72474639333333	4.89525469	6.87575006	5.55541981333333	5.28198296	5.60209422	6.63654124	5.94690989333333	5.00336467666667	5.248674455	6.75614565	5.75116485333333	0.0213702735511111	0.022859600125	0.049260238306	0.0241606847464445	0.0240626812622222	0.0262856778225	0.043249799724	0.0256614932126667	0.0217650056966667	0.022648633495	0.038396191375	0.0234693067361111	0.0222407415516667	0.023610636234375	0.042325605195	0.0241901978578333	18	20	0	ocs_0_ii	96	0.7478001766666607	0.19937998943219562
4.57658358	4.77331763	6.9449772	5.49720415333333	5.41338110666667	5.69472652	6.57486841	5.98810715	4.99498234333333	5.234022075	6.759922805	5.74265565166667	0.0274405107355556	0.0314287425525	0.064857222258	0.0331342986782222	0.0295286252033333	0.034836003815	0.045477141498	0.0326025434562222	0.0278142881288889	0.0316732630775	0.04294735076	0.0312327924513333	0.0281494280491667	0.032402818130625	0.049057266319	0.0320506067592777	14	0	4	ocs_1_ms	52	0.74767330833334	0.40141754532078033
4.45966124	4.64646834	6.82185316	5.37159661333333	5.13035226666667	5.35963207	6.41910136	5.7127885	4.79500675333333	5.003050205	6.62047726	5.54219255666667	0.0260461613577778	0.0296071923075	0.064944931498	0.031498679992	0.0295164448766667	0.0298883212025	0.048967437144	0.0290397165342222	0.0269467633622222	0.02839928704	0.044566789733000003	0.0283641074343333	0.0273640332397222	0.0290735218975	0.050761487027	0.0293166528487222	14	9	1	ocs_0	58	0.7471858033333403	0.2007554394172691
4.39343397333333	4.59940987	6.67771236	5.29217736666667	5.03734110666667	5.24565195	6.40434981	5.63188457	4.71538754	4.92253091	6.541031085	5.46203096833333	0.0388348872933333	0.03986128183	0.07295037431	0.0421976471651111	0.0391880841111111	0.040619793575	0.059412314616	0.040799320142	0.0382113429022222	0.038463250115	0.052408582488	0.039580565211	0.0386114143022222	0.03935189390875	0.0592949634755	0.0405395244322778	12	9	3	ocs_0	50	0.7466434283333303	0.2005547141644259
4.45966124	4.64646834	6.8228934	5.37194336	5.13035226666667	5.35963207	6.41420639	5.71115684333333	4.79500675333333	5.003050205	6.618549895	5.54155010166667	0.0260461613577778	0.0296071923075	0.064701975228	0.0315053179513333	0.0295164448766667	0.0298883212025	0.051319803366	0.0291966289155556	0.0269467633622222	0.02839928704	0.044422271459	0.0282988053834444	0.0273640332397222	0.0290735218975	0.051216580378	0.0293248894084444	13	10	0	ocs_0_ii	58	0.7465433483333399	0.20160226803595938
4.88243304	5.10245478	7.12415922	5.77635626	5.66709522666667	5.93260279	6.93053857	6.26524805	5.27476413333333	5.517528785	7.027348895	6.020802155	0.0289991362988889	0.0311402322675	0.055721078556	0.032005276526	0.0301585319744444	0.0323755737625	0.048623036867	0.0319930340847778	0.0287602010566667	0.0303674509975	0.038352916428	0.0302200735823333	0.0291695175966667	0.03106267700625	0.04526248706975	0.0311096144438611	16	0	5	ocs_0_ms	60	0.7460380216666698	0.19983888869986918
4.70322082666667	4.79152458	7.11355216	5.56553377333333	5.57119113333333	5.78885105	7.01201279	6.19657163	5.13720598	5.290187815	7.062782475	5.88105270166667	0.0249847326011111	0.0281509207175	0.06169256451	0.0298761367248889	0.0263655541911111	0.02809978243	0.07549239114	0.0316135704433333	0.0250640346422222	0.0265963298175	0.046235665414	0.0277852120781111	0.0253695890191667	0.027360840695625	0.0574140716195	0.0292650328311111	10	7	0	ocs_1_ii	33	0.74384672166667	0.39968420521827996
4.78293049333333	4.94594266	7.17300976	5.68829836	5.64119986	5.83493101	6.9982369	6.22269964	5.21206517666667	5.390436835	7.08562333	5.955499	0.0314604565688889	0.0340348332775	0.084900531918	0.0376953045693333	0.0341974519088889	0.0363065076325	0.058296663411	0.0369330752098889	0.0319568163833333	0.033809653745	0.05542945101	0.0351893375524444	0.0323928853111111	0.0344901621	0.06351402433725	0.0362517637210278	9	1	4	ocs_1	30	0.74343382333333	0.3988063286572083
4.60200958	4.83327053	6.82631076	5.49761727333333	5.27266767333333	5.47730294	6.63516961	5.86325849666667	4.93733862666667	5.155286735	6.730740185	5.680437885	0.0260383916722222	0.0301043611525	0.058273486668	0.0310508962757778	0.0283643781222222	0.0314008682775	0.067839080068	0.0331217338726667	0.0264687749322222	0.0293955512475	0.042377224725	0.0293603997644444	0.0268350799147222	0.03007408298125	0.0527167540465	0.0307233574193333	11	8	0	ocs_1_ii	47	0.7430992583333298	0.3995496985516468
5.0342248	5.1729878	7.54740024	5.96445861333333	6.32476126666667	6.446118	7.74927512	6.88050370666667	5.67949303333333	5.8095529	7.64833768	6.42248116	0.0330498627433333	0.03456495087	0.07625414906	0.0379289562644444	0.0369256373544444	0.038805211555000003	0.089257744148	0.0423684200388889	0.03414908487	0.0351934002025	0.05394727003	0.0367313832535555	0.0345684174594444	0.0359392407075	0.068351608317	0.0384400357026111	5	0	1	ocs_1	42	0.7429881266666705	0.40102461046265364
5.0342248	5.1729878	7.54740024	5.96445861333333	6.32476126666667	6.446118	7.74927512	6.88050370666667	5.67949303333333	5.8095529	7.64833768	6.42248116	0.0330498627433333	0.03456495087	0.07625414906	0.0379289562644444	0.0369256373544444	0.038805211555000003	0.089257744148	0.0423684200388889	0.03414908487	0.0351934002025	0.05394727003	0.0367313832535555	0.0345684174594444	0.0359392407075	0.068351608317	0.0384400357026111	5	0	1	ocs_1_ms	42	0.7429881266666705	0.40102461046265364
4.78293049333333	4.94594266	7.17056582	5.68748371333333	5.64119986	5.83493101	6.99687306	6.22224502666667	5.21206517666667	5.390436835	7.08371944	5.95486437	0.0314604565688889	0.0340348332775	0.084756581394	0.0376516815368889	0.0341974519088889	0.0363065076325	0.058851523436	0.0370515847491111	0.0319568163833333	0.033809653745	0.055560063886	0.0351843006721111	0.0323928853111111	0.0344901621	0.0636820581505	0.0362679669075556	8	0	5	ocs_1_ms	30	0.7427991933333304	0.4004808912231325
4.94507791333333	5.19761226	7.53166416	5.97562956	5.89005060666667	6.09564911	6.84274669	6.34468163666667	5.41756426	5.646630685	7.187205425	6.16015559833333	0.0497162892633333	0.05275914524	0.091570838436	0.0564464794115555	0.0528843241155556	0.0557375347975	0.07276847382	0.0546218751026667	0.0504440532011111	0.0525915433725	0.068221117915	0.0537849563043333	0.0508721799452778	0.053419941695625	0.0751953870215	0.0546595667807222	10	13	0	ocs_1_ii	81	0.7425913383333302	0.3990386495283683
4.68723502	4.87686476	7.0031314	5.58562030666667	5.56552077333333	5.79832481	6.8593618	6.15200380666667	5.12637789666667	5.337594785	6.9312466	5.86881205666667	0.026365598845555598	0.029373417195	0.046450021164	0.0293570708391111	0.0273594581466667	0.029313366675	0.036137162015	0.0286649255543333	0.0261842404277778	0.027696394675	0.034991970743	0.0279353672493333	0.0265233844619444	0.028519893305	0.03814278116625	0.0284731827230278	18	1	9	ocs_0	18	0.7424341599999993	0.20029225458135086
4.68723502	4.87686476	6.99932832	5.58435261333333	5.56552077333333	5.79832481	6.86268624	6.15311195333333	5.12637789666667	5.337594785	6.93100728	5.86873228333333	0.026365598845555598	0.029373417195	0.046320302212	0.029333044884	0.0273594581466667	0.029313366675	0.036281971056	0.0286947059724444	0.0261842404277778	0.027696394675	0.03493974439	0.0279316987596666	0.0265233844619444	0.028519893305	0.038120440512	0.0284727870939444	18	0	9	ocs_0_ms	18	0.7423543866666593	0.20025161374036038
4.83183748	4.96429348	7.21335736	5.71398144	5.72350717333333	5.9315595	7.11218653	6.32510184333333	5.27767232666667	5.44792649	7.162771945	6.01954164166667	0.0281225327022222	0.0291613592425	0.057893811844	0.0312351887184445	0.0298965497022222	0.032303373915	0.083167850977	0.0364101124972222	0.0281560452444444	0.0289431522725	0.050062672444	0.0310954710542222	0.0285827932233333	0.029837759425625	0.06029675192725	0.0324590608310278	13	6	0	ocs_1_ii	92	0.7418693150000006	0.39903221609144024
4.88243304	5.10245478	7.1589505	5.78795335333333	5.66709522666667	5.93260279	6.86892814	6.24471124	5.27476413333333	5.517528785	7.01393932	6.01633229666667	0.0289991362988889	0.0311402322675	0.058984121884	0.0325507749846667	0.0301585319744444	0.0323755737625	0.050612620968	0.0318718921375555	0.0287602010566667	0.0303674509975	0.040287189997	0.0300125704073333	0.0291695175966667	0.03106267700625	0.0475427807115	0.0311119519842222	14	12	0	ocs_0_ii	60	0.7415681633333397	0.20007966609648645
4.39343397333333	4.59940987	6.71747968	5.30543314	5.03734110666667	5.24565195	6.33359906	5.60830098666667	4.71538754	4.92253091	6.52553937	5.45686706333333	0.0388348872933333	0.03986128183	0.075766251294	0.0427121259602222	0.0391880841111111	0.040619793575	0.064243188642	0.0408791908157778	0.0382113429022222	0.038463250115	0.05139989345	0.0392684620233333	0.0386114143022222	0.03935189390875	0.060702306709	0.0405320602056666	13	14	0	ocs_0_ii	50	0.7414795233333296	0.1997783135786229
4.93647710666667	5.11187171	7.40978266	5.87784202666667	5.91575795333333	6.10900324	7.15025303	6.45608650333333	5.42611753	5.610437475	7.280017845	6.166964265	0.0247663167688889	0.0266816435225	0.044126518804	0.0277532563606667	0.02565569026	0.027540167265	0.040299532526	0.0271658679384444	0.0246062535433333	0.0259839275425	0.033058949262	0.026259710125	0.0249086285288889	0.026547416468125	0.0376359874635	0.0268596361372778	21	1	5	ocs_0	4	0.7408467349999999	0.20008459365663678
4.57658358	4.77331763	7.00645584	5.51769703333333	5.41338110666667	5.69472652	6.4678264	5.95242648	4.99498234333333	5.234022075	6.73714112	5.73506175666667	0.0274405107355556	0.0314287425525	0.06727614416	0.033743130214	0.0295286252033333	0.034836003815	0.056549753269	0.0324431425083334	0.0278142881288889	0.0316732630775	0.046419070929	0.0309950790596667	0.0281494280491667	0.032402818130625	0.05416600982175	0.0320441077104167	13	12	0	ocs_1_ii	52	0.7400794133333397	0.40074881608929436
4.60172063333333	4.795119	6.85636592	5.48220130666667	5.42428579333333	5.70532416	6.65246348	6.02103726666667	5.01300321333333	5.25022158	6.7544147	5.75161928666667	0.0299059601211111	0.0316835417625	0.061088007272	0.0342968381646666	0.0315393210755556	0.03474223908	0.069112898826	0.0366601848515556	0.0296953236822222	0.0306316167425	0.044253635944	0.0327199985916667	0.0302089821402778	0.031922253581875	0.0546770444965	0.0340992550498889	11	9	0	ocs_1_ii	87	0.7386160733333398	0.4011454878388882
4.72474639333333	4.89525469	6.89545748	5.56198895333333	5.28198296	5.60209422	6.56066413	5.92161752333333	5.00336467666667	5.248674455	6.728060805	5.74180323833333	0.0213702735511111	0.022859600125	0.054047546134	0.0244535593553333	0.0240626812622222	0.0262856778225	0.03618031842	0.0254457566062222	0.0217650056966667	0.022648633495	0.035338001414	0.0234522067623333	0.0222407415516667	0.023610636234375	0.0402259668455	0.0242009323715555	16	0	8	ocs_0_ms	96	0.7384385616666602	0.20047785822039135
4.51878373333333	4.68237101	6.73886726	5.36786976	5.23077304	5.45107047	6.67195123	5.85803072333333	4.87477838666667	5.06672074	6.705409245	5.61295024166667	0.02253931581	0.0254389390975	0.054097631992	0.0269611393642223	0.0228961101044444	0.0259133050175	0.054902046186	0.0275207225635556	0.0219840132188889	0.024143266785	0.03967001623	0.0252703170855556	0.0223508630880556	0.02490969442125	0.0470849276595	0.0262556240247222	10	4	1	ocs_1	83	0.738171855	0.39940309761847603
5.42773851333333	5.6276037	7.75134728	6.33551822666667	6.03068014666667	6.27312493	7.24898676	6.59841220666667	5.72920933	5.950364315	7.50016702	6.46696521666667	0.0352177627011111	0.0389133443975	0.08428048181	0.042066472867111	0.0381431776922222	0.041267078215	0.052881021204	0.0398031688902222	0.0358519982711111	0.0383108917975	0.055674375146	0.0392804948541111	0.0362662342338889	0.039200551551875	0.0621275633265	0.0401076578663889	16	11	5	ocs_1	45	0.7377558866666698	0.3985980121228083
4.45847078	4.67155068	6.87371576	5.40560570666667	5.31557438666667	5.51764622	6.49183605	5.84237616333333	4.88702258333333	5.09459845	6.682775905	5.623990935	0.0241815151844444	0.0282550643025	0.07648158049	0.030322623164	0.0262350245344444	0.0293831977525	0.06083684937	0.0295029294895556	0.0244386417711111	0.0272730498425	0.052071226143	0.0275467670884444	0.0248234558152778	0.028046090435	0.0603652205365	0.0287297717076111	7	9	0	ocs_1_ii	64	0.7369683516666701	0.4005752512842789
4.93647710666667	5.11187171	7.42487298	5.88287213333333	5.91575795333333	6.10900324	7.11178414	6.44326354	5.42611753	5.610437475	7.26832856	6.16306783666667	0.0247663167688889	0.0266816435225	0.045238239672	0.0278818918384444	0.02565569026	0.027540167265	0.04060987242	0.0271363653366667	0.0246062535433333	0.0259839275425	0.032945509117	0.0262245686892222	0.0249086285288889	0.026547416468125	0.0379347825815	0.0268668486383889	20	0	5	ocs_0_ms	4	0.73695030666667	0.20082426804225037
4.86875380666667	5.035256	6.98239574	5.68430258	5.22416643333333	5.47257174	6.69729801	5.88081383	5.04646012	5.25391387	6.839846875	5.782558205	0.0266948711322222	0.027841473865	0.064441735472	0.031185117168889	0.0275392578044444	0.0297826447875	0.059377915249	0.0322033865267778	0.0263226480811111	0.0273698973625	0.044332517038	0.0295564563218889	0.0267198562747222	0.028090978344375	0.05312117119925	0.0306253540848611	11	0	4	ocs_1_ms	86	0.7360980850000001	0.4012717032518937
4.12082181333333	4.35767205	6.24480728	4.98671712666667	4.82922883333333	5.02495683	6.25538256	5.43509874	4.47502532333333	4.69131444	6.2500949200000004	5.21090793333333	0.0245249767855556	0.0277175112725	0.061772981056	0.0296591489402222	0.0265986996433333	0.0284776024575	0.052858980636	0.0306731209435556	0.0246039264977778	0.0263093020275	0.041576627332	0.0278106903752222	0.0250828823561111	0.02720342944625	0.049446304089	0.0289884126585556	15	2	3	ocs_1	43	0.73588261	0.4006012646370506
5.42773851333333	5.6276037	7.74618746	6.33379828666667	6.03068014666667	6.27312493	7.23903347	6.59509444333333	5.72920933	5.950364315	7.492610465	6.464446365	0.0352177627011111	0.0389133443975	0.08411617001	0.0420424895431112	0.0381431776922222	0.041267078215	0.055673011888	0.0400933619455556	0.0358519982711111	0.0383108917975	0.055577764172	0.0391624667331111	0.0362662342338889	0.039200551551875	0.0627361775605	0.0401151962387223	15	13	0	ocs_1_ii	45	0.7352370349999999	0.39938021698074455
4.51878373333333	4.68237101	6.76851188	5.3777513	5.23077304	5.45107047	6.62341146	5.8418508	4.87477838666667	5.06672074	6.69596167	5.60980105	0.02253931581	0.0254389390975	0.056896623814	0.0276729520315555	0.0228961101044444	0.0259133050175	0.063868967228	0.0276234576293333	0.0219840132188889	0.024143266785	0.039308269783	0.0248779325876667	0.0223508630880556	0.02490969442125	0.049845532652	0.0262630687090555	10	4	0	ocs_1_ii	83	0.7350226633333294	0.40016458597377824
4.31451457333333	4.57626847	6.42640836	5.19298176666667	4.96457071333333	5.20345249	6.26013473	5.55567990333333	4.63954264333333	4.88986048	6.343271545	5.374330835	0.0241589951911111	0.0289102907475	0.05850455049	0.0296086373275556	0.0255201833833333	0.02821601461	0.048146805354	0.0288276406935555	0.02403524719	0.0265665122775	0.041285061678	0.027454056742	0.0244374182386111	0.027564832478125	0.0473053698	0.0283360978762778	13	6	3	ocs_1	53	0.7347881916666701	0.39963398664056937
4.12082181333333	4.35767205	6.23794266	4.98442892	4.82922883333333	5.02495683	6.25375403	5.43455589666667	4.47502532333333	4.69131444	6.245848345	5.20949240833333	0.0245249767855556	0.0277175112725	0.061109401676	0.0295582181628889	0.0265986996433333	0.0284776024575	0.053774854021	0.0308347399014445	0.0246039264977778	0.0263093020275	0.040685709038	0.0277360247161111	0.0250828823561111	0.02720342944625	0.04906391844325	0.0289662518741389	15	0	4	ocs_1_ms	43	0.7344670849999995	0.39832817044107843
4.55947072666667	4.80000891	7.049022	5.54967994	5.38821871333333	5.53447941	6.5317783	5.86691237333333	4.97384472	5.16724416	6.79040015	5.70829615666667	0.0258601275422222	0.0297483530775	0.072904447634	0.0335560018368889	0.0279128336522222	0.0291975113575	0.054199848822	0.0297176569526667	0.0262233603888889	0.0282113400125	0.045302322158	0.029255977483	0.0265549204930556	0.028842136115	0.054427235193	0.0304464034388889	13	11	0	ocs_1_ii	94	0.7344514366666699	0.3997639957052699
5.0342248	5.1729878	7.51814388	5.95470649333333	6.32476126666667	6.446118	7.71594512	6.86939370666667	5.67949303333333	5.8095529	7.6170445	6.4120501	0.0330498627433333	0.03456495087	0.064405039256	0.0360778897706667	0.0369256373544444	0.038805211555000003	0.068791929279	0.0394099899156667	0.03414908487	0.0351934002025	0.04661936704	0.0352581356524444	0.0345684174594444	0.0359392407075	0.05660892565375	0.0365010377478056	7	0	2	ocs_0	42	0.7325570666666703	0.20018200391533328
5.0342248	5.1729878	7.51814388	5.95470649333333	6.32476126666667	6.446118	7.71594512	6.86939370666667	5.67949303333333	5.8095529	7.6170445	6.4120501	0.0330498627433333	0.03456495087	0.064405039256	0.0360778897706667	0.0369256373544444	0.038805211555000003	0.068791929279	0.0394099899156667	0.03414908487	0.0351934002025	0.04661936704	0.0352581356524444	0.0345684174594444	0.0359392407075	0.05660892565375	0.0365010377478056	7	0	2	ocs_0_ms	42	0.7325570666666703	0.20018200391533328
4.54875839333333	4.70630501	6.95944006	5.45735002666667	5.53719251333333	5.78938599	6.69838399	6.09238532333333	5.04297545333333	5.2478455	6.828912025	5.774867675	0.02258233221	0.0240272226375	0.054808259686	0.0267565214053333	0.0241521562511111	0.0264435795025	0.068231488071	0.0293346813827778	0.0225747173022222	0.0230216487375	0.046283869934	0.0257185853807778	0.0229709807663889	0.02412852490375	0.05390187190625	0.0268820933874166	13	8	0	ocs_1_ii	46	0.7318922216666701	0.40030669959993703
4.30917333333333	4.54881604	6.32804076	5.14189094666667	4.81007088	5.09256866	6.13692992	5.44068908	4.55962210666667	4.82069235	6.23248534	5.29129001333333	0.0244693388733333	0.0266919418975	0.059968863318	0.0294381895551111	0.0262880784488889	0.030579928215	0.046059147959	0.0295866971598889	0.0245144981544444	0.02674145066	0.04007650844	0.0281821929224444	0.0249466034077778	0.027688692858125	0.04654525703925	0.0288473181399722	15	2	5	ocs_1	6	0.7316679066666598	0.4000513967570663
4.30917333333333	4.54881604	6.32450576	5.14071261333333	4.81007088	5.09256866	6.138298	5.44114510666667	4.55962210666667	4.82069235	6.23140188	5.29092886	0.0244693388733333	0.0266919418975	0.059810382576	0.0294104700557777	0.0262880784488889	0.030579928215	0.046685938141	0.029661760155	0.0245144981544444	0.02674145066	0.039677134762	0.0281585493355555	0.0249466034077778	0.027688692858125	0.04646264756025	0.0288473322204722	17	0	5	ocs_1_ms	6	0.73130675333333	0.40005284083182646
4.43236608	4.6484881	6.53875566	5.27857728666667	5.0975621	5.383217	6.36563417	5.71068939	4.76496409	5.01585255	6.452194915	5.49463333833333	0.0314459825455556	0.0361447614825	0.071311868662	0.038544781748	0.03562382131	0.0404064789925	0.067166112343	0.0377242800927778	0.0327454452533333	0.0367253636925	0.04817690014	0.0358847332857778	0.0331401735905556	0.037500491965	0.05870794532125	0.0370096321030833	10	5	1	ocs_1	68	0.7296692483333294	0.4002088417405263
4.75347227333333	4.8619444	6.87374968	5.53254616	5.40762907333333	5.6714392	6.92023573	6.08770471	5.08055067333333	5.2666918	6.896992705	5.810125435	0.0265270099	0.0278549521525	0.057041225676	0.029882963760666698	0.0273778542977778	0.02979525874	0.063320195138	0.0331331745788889	0.0261763928744444	0.0271531068525	0.04799791582	0.0294106404142222	0.0265644124866667	0.027989106149375	0.0540893131135	0.030459354792	11	11	0	ocs_1	27	0.7295747616666697	0.40012327012648413
4.75347227333333	4.8619444	6.87374968	5.53254616	5.40762907333333	5.6714392	6.92023573	6.08770471	5.08055067333333	5.2666918	6.896992705	5.810125435	0.0265270099	0.0278549521525	0.057041225676	0.029882963760666698	0.0273778542977778	0.02979525874	0.063320195138	0.0331331745788889	0.0261763928744444	0.0271531068525	0.04799791582	0.0294106404142222	0.0265644124866667	0.027989106149375	0.0540893131135	0.030459354792	11	11	0	ocs_1_ii	27	0.7295747616666697	0.40012327012648413
4.24417456666667	4.40485775	6.63427414	5.14799654666667	5.00487706	5.13861511	6.39676579	5.55799867	4.62452581333333	4.77173643	6.515519965	5.35299760833333	0.0264508357288889	0.0266072036525	0.065625804638	0.0299284615604445	0.0279738362	0.02808505627	0.047323372631	0.0291783150885556	0.0265703388066667	0.025892764115	0.044988394447	0.0281066512285556	0.0268913373855556	0.026619447038125	0.05073149154075	0.0288300197765278	14	1	5	ocs_0	8	0.7284717949999999	0.19922568418654857
4.24417456666667	4.40485775	6.63440552	5.14804034	5.00487706	5.13861511	6.39314694	5.55679238666667	4.62452581333333	4.77173643	6.51377623	5.35241636333333	0.0264508357288889	0.0266072036525	0.065693531308	0.0299305400255556	0.0279738362	0.02808505627	0.04795082272	0.0291907188931111	0.0265703388066667	0.025892764115	0.044831754525	0.0280927984484445	0.0268913373855556	0.026619447038125	0.0508269657695	0.0288267139538889	14	0	5	ocs_0_ms	8	0.7278905500000006	0.19888596645862103
4.21574644	4.4241569	6.456485	5.1015996	4.85190011333333	5.08378266	6.09462369	5.42072967	4.53382327666667	4.75396978	6.275554345	5.261164635	0.0247913234655556	0.02815375368	0.0651837332	0.0305642213724444	0.0260986001622222	0.0286176367125	0.050795534444	0.0292409077368889	0.02471568141	0.0269914857875	0.045180280375	0.0280706071426667	0.0250803216119444	0.027688590491875	0.0515849570985	0.0289865858486667	11	13	0	ocs_1_ii	100	0.7273413583333301	0.4006754939218139
4.43236608	4.6484881	6.52326332	5.27341317333333	5.0975621	5.383217	6.36454179	5.71032526333333	4.76496409	5.01585255	6.443902555	5.49186921833333	0.0314459825455556	0.0361447614825	0.07097815478	0.0385459493806668	0.03562382131	0.0404064789925	0.076533461156	0.0384623018202222	0.0327454452533333	0.0367253636925	0.046453675686	0.0355067158286667	0.0331401735905556	0.037500491965	0.060104741827	0.0370054207145556	13	6	0	ocs_1_ii	68	0.7269051283333301	0.3997732678949007
5.42773851333333	5.6276037	7.74561514	6.33360751333333	6.03068014666667	6.27312493	7.18697352	6.57774112666667	5.72920933	5.950364315	7.46629433	6.45567432	0.0352177627011111	0.0389133443975	0.082567019	0.0419094690166666	0.0381431776922222	0.041267078215	0.050971332764	0.0397160476813333	0.0358519982711111	0.0383108917975	0.054624768757	0.039415829155	0.0362662342338889	0.039200551551875	0.0606969723195	0.040114293752	15	0	7	ocs_1_ms	45	0.7264649900000002	0.3992865721636429
4.80442658666667	4.93530873	7.11754494	5.6627208	5.74274632666667	5.96138786	7.08877987	6.33718519666667	5.27358645666667	5.448348295	7.103162405	5.99995299833333	0.02987003622	0.0320439252125	0.058191154288	0.0328694747237778	0.0326559773066667	0.03604438738	0.048009427833	0.0344637503387778	0.0305451705822222	0.0322601852075	0.040246070583	0.0320174068786667	0.0309040886727778	0.033152170751875	0.04667318082175	0.0328420097049722	18	3	3	ocs_0	74	0.7263665416666605	0.1999720574138348
5.14237778666667	5.29150925	7.16268674	5.91523508	5.59214384666667	5.89359487	7.02599935	6.27106303	5.36726081666667	5.59255206	7.094343045	6.093149055	0.0379344213511111	0.04271028619	0.071347046386	0.0435713511246666	0.0401029094144444	0.0445820996675	0.062958991273	0.0433267155485556	0.0382422516155556	0.0422077384975	0.053806901186	0.0415151400632222	0.0386304584991667	0.042926965713125	0.06047996000775	0.0424820866999166	10	6	1	ocs_1	55	0.7258882383333294	0.4006397159969271
4.80562521333333	5.06946449	7.04593962	5.72828953333333	5.72800613333333	5.89775429	6.97525427	6.25692095	5.26681567333333	5.48360939	7.010596945	5.99260524166667	0.0382994801366667	0.044963132455	0.071567477166	0.0437976368055556	0.04313924312	0.045439013615	0.057706982158	0.0423939942664444	0.0398151198066667	0.0437915190925	0.051889799243	0.0412795099187778	0.0402672407175	0.04449629606375	0.0582635144525	0.0421876627273889	15	0	4	ocs_0	32	0.7257895683333402	0.2000996622564614
4.80562521333333	5.06946449	7.04593962	5.72828953333333	5.72800613333333	5.89775429	6.97525427	6.25692095	5.26681567333333	5.48360939	7.010596945	5.99260524166667	0.0382994801366667	0.044963132455	0.071567477166	0.0437976368055556	0.04313924312	0.045439013615	0.057706982158	0.0423939942664444	0.0398151198066667	0.0437915190925	0.051889799243	0.0412795099187778	0.0402672407175	0.04449629606375	0.0582635144525	0.0421876627273889	15	0	4	ocs_0_ms	32	0.7257895683333402	0.2000996622564614
4.54381556	4.69176301	6.90419598	5.42924066666667	5.34633817333333	5.5472345	6.64230195	5.91225698333333	4.94507686666667	5.119498755	6.773248965	5.670748825	0.0284122535588889	0.0288445016325	0.067457134776	0.0317993667642222	0.03000213066	0.030534190025	0.06057440188	0.0321640055522222	0.0284636232288889	0.02796161845	0.048788017086	0.0295701688945556	0.0288354076691667	0.028825482139375	0.056401892707	0.0307759275263889	12	8	0	ocs_0_ii	73	0.7256719583333302	0.19981369507766686
4.33006244666667	4.61067634	6.53957352	5.25364206666667	5.43961942666667	5.57624281	6.74890066	5.96712876	4.88484093666667	5.093459575	6.64423709	5.61038541333333	0.0276931309422222	0.03378928248	0.04964336107	0.0313172716202223	0.0314746448155556	0.0329732699225	0.052211564789	0.0329497663841111	0.0288371615922222	0.0318329417025	0.035330772872	0.0301663545881111	0.0292105247355556	0.032607108951875	0.04312911790075	0.0311499367951389	14	1	4	ocs_0	3	0.7255444766666601	0.1997767908490149
4.4479252	4.56381472	6.85049978	5.32604307333333	5.22511003333333	5.43629867	6.52015381	5.79758371666667	4.83651761666667	5.000056695	6.685326795	5.561813395	0.0320673881	0.0337678923175	0.094009720168	0.0400294205233333	0.0360541754966667	0.0357349601125	0.065510303342	0.0372478748608889	0.0333852475577778	0.0334466738675	0.05962453225	0.0365194447337778	0.0337230146780556	0.03409905004125	0.0696922720025	0.0375790462129444	8	3	2	ocs_1	65	0.7252957783333294	0.39906068275071765
4.33006244666667	4.61067634	6.53985876	5.25373714666667	5.43961942666667	5.57624281	6.74682157	5.96643573	4.88484093666667	5.093459575	6.643340165	5.61008643833333	0.0276931309422222	0.03378928248	0.04967488079	0.0313196846397778	0.0314746448155556	0.0329732699225	0.052869077817	0.032986572108333397	0.0288371615922222	0.0318329417025	0.035208647505	0.0301514274094445	0.0292105247355556	0.032607108951875	0.04324031340425	0.03115227789175	14	0	5	ocs_0_ms	3	0.7252455016666604	0.20001794474187745
4.31451457333333	4.57626847	6.49812464	5.21688719333333	4.96457071333333	5.20345249	6.12956048	5.51215515333333	4.63954264333333	4.88986048	6.31384256	5.36452117333333	0.0241589951911111	0.0289102907475	0.06420733111	0.0306543423933333	0.0255201833833333	0.02821601461	0.053807577497	0.0287424900096667	0.02403524719	0.0265665122775	0.042166648846	0.0269415092475556	0.0244374182386111	0.027564832478125	0.05058705157475	0.0283199627245278	14	12	0	ocs_1_ii	53	0.7249785299999996	0.3979800536124217
4.80562521333333	5.06946449	7.14508794	5.76133897333333	5.72800613333333	5.89775429	6.86985728	6.22178862	5.26681567333333	5.48360939	7.00747261	5.99156379666667	0.0382994801366667	0.044963132455	0.092393952806	0.0460081804886667	0.04313924312	0.045439013615	0.089150442982	0.0450908332488889	0.0398151198066667	0.0437915190925	0.068012080522	0.0426603154396667	0.0402672407175	0.04449629606375	0.079392139208	0.0441049111542222	6	6	0	ocs_1_ii	32	0.7247481233333399	0.3998686508931152
5.14237778666667	5.29150925	7.15737636	5.91346495333333	5.59214384666667	5.89359487	7.02170656	6.2696321	5.36726081666667	5.59255206	7.08954146	6.09154852666667	0.0379344213511111	0.04271028619	0.070700578686	0.0434712065691111	0.0401029094144444	0.0445820996675	0.067429965132	0.0436928769693333	0.0382422516155556	0.0422077384975	0.054088888617	0.0413749031408888	0.0386304584991667	0.042926965713125	0.061577080263	0.042478472455055503	10	8	0	ocs_1_ii	55	0.7242877099999996	0.40026376848610273
4.4479252	4.56381472	6.86562186	5.33108376666667	5.22511003333333	5.43629867	6.49637964	5.78965899333333	4.83651761666667	5.000056695	6.68100075	5.56037138	0.0320673881	0.0337678923175	0.096816151332	0.0403863156295556	0.0360541754966667	0.0357349601125	0.067943112869	0.0372227356085556	0.0333852475577778	0.0334466738675	0.058975545604	0.0363947077514445	0.0337230146780556	0.03409905004125	0.07067758885225	0.03759961668525	7	0	4	ocs_1_ms	65	0.72385376333333	0.4011895208186905
4.78293049333333	4.94594266	7.15908358	5.6836563	5.64119986	5.83493101	6.89423379	6.18803193666667	5.21206517666667	5.390436835	7.026658685	5.93584411833333	0.0314604565688889	0.0340348332775	0.084658284662	0.0375769099626667	0.0341974519088889	0.0363065076325	0.070823733402	0.0376615944451111	0.0319568163833333	0.033809653745	0.057234056959	0.0348950941612223	0.0323928853111111	0.0344901621	0.0674875329955	0.0362571731825556	10	6	0	ocs_1_ii	30	0.7237789416666605	0.39936538423314205
4.45966124	4.64646834	6.70936482	5.3341005	5.13035226666667	5.35963207	6.39053199	5.70326537666667	4.79500675333333	5.003050205	6.549948405	5.51868293833333	0.0260461613577778	0.0296071923075	0.060508751396	0.0304211199735556	0.0295164448766667	0.0298883212025	0.045657293328	0.0297677174533333	0.0269467633622222	0.02839928704	0.041998177834	0.0285411719544445	0.0273640332397222	0.0290735218975	0.047540600098	0.0293177953339445	13	0	4	ocs_0_ms	58	0.7236761850000004	0.20087290219484946
4.31451457333333	4.57626847	6.3511336	5.16789018	4.96457071333333	5.20345249	6.26800118	5.55830205333333	4.63954264333333	4.88986048	6.30956739	5.36309611666667	0.0241589951911111	0.0289102907475	0.054325609808	0.0287614278113333	0.0255201833833333	0.02821601461	0.047768588798	0.0292795359255556	0.02403524719	0.0265665122775	0.038981503658	0.0276667792034445	0.0244374182386111	0.027564832478125	0.0450143014805	0.0283436305359445	12	0	6	ocs_1_ms	53	0.7235534733333395	0.40040612159198347
4.39343397333333	4.59940987	6.58460478	5.26114150666667	5.03734110666667	5.24565195	6.35757255	5.61629215	4.71538754	4.92253091	6.471088665	5.43871682833333	0.0388348872933333	0.03986128183	0.067876044826	0.0412283369215556	0.0391880841111111	0.040619793575	0.058571372044	0.041241945298	0.0382113429022222	0.038463250115	0.051659239978	0.0398189653808889	0.0386114143022222	0.03935189390875	0.0574414742065	0.0405270532453333	15	0	5	ocs_0_ms	50	0.7233292883333302	0.19925750852562138
4.70375612666667	4.91934263	7.16903758	5.66924094666667	5.58023445333333	5.80175706	6.57806995	6.06052802333333	5.14199529	5.360549845	6.873553765	5.864884485	0.0307524806811111	0.036153642555	0.061388297698	0.0366039919953333	0.0351514255288889	0.0373108597425	0.047862036291	0.0343134300727778	0.0322190414466667	0.0352015225975	0.041130611867	0.0335947579762222	0.0325854972758333	0.035966886873125	0.04787788943075	0.0345267345051389	13	6	3	ocs_0	98	0.7228891950000005	0.20066240725554788
4.69653986	4.95926599	6.8469476	5.58849319333333	5.54534194	5.73387571	6.82222789	6.09665977	5.1209409	5.34657085	6.834587745	5.84257648166667	0.02758173238	0.029699120975	0.076217781618	0.03296468755	0.0286167812388889	0.031119747645	0.061515864034	0.0325191715351111	0.0273968484611111	0.0283698750275	0.052661143226	0.0305125489722222	0.0277480526352778	0.02938965466875	0.060763983026	0.0316272392573889	8	2	4	ocs_1	88	0.7216355816666704	0.3989898536717353
4.72681966666667	4.98864028	6.47590202	5.48439419333333	5.10127474	5.39581762	6.56777855	5.78647126333333	4.91404720333333	5.19222895	6.521840285	5.63543272833333	0.0370453948855556	0.039073600765	0.075829007042	0.0421176388486667	0.03857669162	0.0415263998525	0.067227227473	0.0424938446236667	0.0369480121211111	0.038777337655	0.052785428935	0.0401807012798889	0.0373795276869444	0.039538668981875	0.06215677309625	0.0412432215080278	14	3	2	ocs_1	20	0.7213855250000005	0.40137249645225476
4.73609456	4.95983219	6.78522324	5.56829587333333	5.43998794	5.71787243	6.71531055	6.05035180333333	5.08804125	5.33885231	6.750266895	5.80932383833333	0.03323061928	0.03493900623	0.092489885806	0.0389153728535557	0.0347325548022222	0.0366840852825	0.064643967448	0.0378784866928889	0.0330859702066667	0.03374307745	0.058267941335	0.0363729136891112	0.0335337786238889	0.034777311603125	0.068417433981	0.0373849217311667	8	1	3	ocs_1	54	0.72128258833333	0.3984767415662305
4.45846046	4.70611764	6.68144368	5.36455965333333	5.35804938	5.53668543	6.61017008	5.89451364666667	4.90825492	5.121401535	6.64580688	5.62953665	0.0240729616233333	0.0268315008025	0.066121421292	0.0302059847486667	0.0277945546544444	0.0296130230025	0.048474898356	0.0302920979491111	0.0251070385177778	0.0263503151475	0.042908608059	0.0285958572004444	0.0255203983283333	0.027286288525	0.0501033839415	0.0294224492746667	8	0	4	ocs_1	37	0.7212817300000003	0.40042407656759993
4.45846046	4.70611764	6.68144368	5.36455965333333	5.35804938	5.53668543	6.61017008	5.89451364666667	4.90825492	5.121401535	6.64580688	5.62953665	0.0240729616233333	0.0268315008025	0.066121421292	0.0302059847486667	0.0277945546544444	0.0296130230025	0.048474898356	0.0302920979491111	0.0251070385177778	0.0263503151475	0.042908608059	0.0285958572004444	0.0255203983283333	0.027286288525	0.0501033839415	0.0294224492746667	8	0	4	ocs_1_ms	37	0.7212817300000003	0.40042407656759993
4.83183748	4.96429348	7.15419938	5.69426211333333	5.72350717333333	5.9315595	7.04505936	6.30272612	5.27767232666667	5.44792649	7.09962937	5.99849411666667	0.0281225327022222	0.0291613592425	0.05284855745	0.0305037323715555	0.0298965497022222	0.032303373915	0.050447601041	0.0322695061856667	0.0281560452444444	0.0289431522725	0.03665145292	0.0296711310634444	0.0285827932233333	0.029837759425625	0.04414976608275	0.0305288751710278	17	0	8	ocs_0	92	0.7208217900000005	0.20033430889616874
4.83183748	4.96429348	7.15419938	5.69426211333333	5.72350717333333	5.9315595	7.04505936	6.30272612	5.27767232666667	5.44792649	7.09962937	5.99849411666667	0.0281225327022222	0.0291613592425	0.05284855745	0.0305037323715555	0.0298965497022222	0.032303373915	0.050447601041	0.0322695061856667	0.0281560452444444	0.0289431522725	0.03665145292	0.0296711310634444	0.0285827932233333	0.029837759425625	0.04414976608275	0.0305288751710278	17	0	8	ocs_0_ms	92	0.7208217900000005	0.20033430889616874
4.94507791333333	5.19761226	7.29043862	5.89522104666667	5.89005060666667	6.09564911	6.95159925	6.38096582333333	5.41756426	5.646630685	7.121018935	6.138093435	0.0497162892633333	0.05275914524	0.07558976416	0.0538071588662222	0.0528843241155556	0.0557375347975	0.069327921915	0.0534675606985555	0.0504440532011111	0.0525915433725	0.058190554004	0.0519109636244444	0.0508721799452778	0.053419941695625	0.06532469852075	0.0527741617034167	15	2	6	ocs_0	81	0.7205291750000002	0.20039258337504465
4.94507791333333	5.19761226	7.26738226	5.88753559333333	5.89005060666667	6.09564911	6.97199349	6.38776390333333	5.41756426	5.646630685	7.119687875	6.13764974833333	0.0497162892633333	0.05275914524	0.07465372464	0.0536266615782221	0.0528843241155556	0.0557375347975	0.071014915186	0.0537196973897778	0.0504440532011111	0.0525915433725	0.057854557641	0.0518748327826666	0.0508721799452778	0.053419941695625	0.065344438777	0.0527740061333333	15	0	6	ocs_0_ms	81	0.7200854883333303	0.20037619252861577
4.51878373333333	4.68237101	6.67955824	5.34810008666667	5.23077304	5.45107047	6.62003865	5.84072653	4.87477838666667	5.06672074	6.649798445	5.59441330833333	0.02253931581	0.0254389390975	0.050783952142	0.0259864141222222	0.0228961101044444	0.0259133050175	0.047208484991	0.028010210245	0.0219840132188889	0.024143266785	0.037155319949	0.0255319463077778	0.0223508630880556	0.02490969442125	0.04307576925775	0.0262651292456945	12	0	5	ocs_1_ms	83	0.7196349216666595	0.40037535040461597
4.33006244666667	4.61067634	6.68497512	5.30210926666667	5.43961942666667	5.57624281	6.56410524	5.90553028666667	4.88484093666667	5.093459575	6.62454018	5.60381977666667	0.0276931309422222	0.03378928248	0.060279624998	0.0336914430997778	0.0314746448155556	0.0329732699225	0.078945792653	0.0358642756172222	0.0288371615922222	0.0318329417025	0.043037202538	0.0314066151364444	0.0292105247355556	0.032607108951875	0.05632495568175	0.0330922372474722	11	6	0	ocs_1_ii	3	0.7189788400000001	0.39985111198895257
4.37593215333333	4.54773173	6.37143684	5.15563343333333	4.79214253333333	5.19132455	5.96346508	5.44870472666667	4.58403734333333	4.86952814	6.16745096	5.30216908	0.0293219522677778	0.03289227145	0.072272354528	0.0348657724413333	0.0315784807811111	0.036978524375	0.04950469106	0.0343125238664445	0.0294868181166667	0.0328028226125	0.045326170991	0.0330960485111111	0.0299685173205556	0.0338691102625	0.0531073468925	0.0338425983325	15	0	5	ocs_1_ms	72	0.7181317366666695	0.3993768327233382
4.50473354666667	4.65321537	6.89276536	5.39973203333333	5.30939146666667	5.51666497	6.51459936	5.84930976666667	4.90706250666667	5.08494017	6.70368236	5.6245209	0.0291468969788889	0.028471486935	0.074081958172	0.0328231619008889	0.0311714339277778	0.03135002434	0.061504062125	0.0328604722145556	0.0295035190488889	0.028688955205	0.052107724644	0.0307154387208889	0.0298313422511111	0.02929985542125	0.05995036739625	0.0317786278893056	10	9	0	ocs_0_ii	70	0.7174583933333301	0.20071619739941318
4.32625334	4.48119463	6.37500342	5.11246422666667	4.79202054666667	5.08591586	6.14626298	5.4393649	4.55913694333333	4.783555245	6.2606332	5.27591456333333	0.0215726089811111	0.022199317585	0.057157056778	0.0258708900131111	0.0230478820922222	0.0262645590725	0.04880879921	0.02768705412	0.0215278848411111	0.0223647324175	0.040049343247	0.0248986909928889	0.0219190651888889	0.023298335373125	0.0465161356205	0.0258388315297222	12	7	2	ocs_1	14	0.7167776200000002	0.4007609392355954
4.70322082666667	4.79152458	7.00137016	5.52813977333333	5.57119113333333	5.78885105	6.95984298	6.17918169333333	5.13720598	5.290187815	6.98060657	5.85366073333333	0.0249847326011111	0.0281509207175	0.048945358138	0.0280542666351112	0.0263655541911111	0.02809978243	0.045152021669	0.0281160461167778	0.0250640346422222	0.0265963298175	0.034623655901	0.0265622691383333	0.0253695890191667	0.027360840695625	0.04083617290225	0.0273237127571389	15	3	4	ocs_0	33	0.7164547533333296	0.200498949751182
4.69653986	4.95926599	6.82321174	5.58058124	5.54534194	5.73387571	6.81445399	6.09406847	5.1209409	5.34657085	6.818832865	5.837324855	0.02758173238	0.029699120975	0.067881983992	0.0319997427146666	0.0286167812388889	0.031119747645	0.083400420511	0.0347042548121111	0.0273968484611111	0.0283698750275	0.050608282915	0.0299023537394444	0.0277480526352778	0.02938965466875	0.06312474258325	0.0316271762514167	9	5	0	ocs_1_ii	88	0.7163839550000004	0.3989833732555866
4.69653986	4.95926599	6.85377514	5.59076904	5.54534194	5.73387571	6.78355456	6.08376866	5.1209409	5.34657085	6.81866485	5.83726885	0.02758173238	0.029699120975	0.080216738764	0.0333411975284443	0.0286167812388889	0.031119747645	0.053086558224	0.0318799337664445	0.0273968484611111	0.0283698750275	0.051490027037	0.0306550716176667	0.0277480526352778	0.02938965466875	0.0590708377655	0.0316328186325555	8	0	4	ocs_1_ms	88	0.7163279500000002	0.39956371471482405
4.73609456	4.95983219	6.77121018	5.56362485333333	5.43998794	5.71787243	6.69843214	6.04472566666667	5.08804125	5.33885231	6.73482116	5.80417526	0.03323061928	0.03493900623	0.088124328964	0.0384046190679999	0.0347325548022222	0.0366840852825	0.061928370914	0.0382279805684444	0.0330859702066667	0.03374307745	0.056980114603	0.0364747958007778	0.0335337786238889	0.034777311603125	0.066003232271	0.0373955478095	8	0	3	ocs_1_ms	54	0.7161340100000002	0.39957621903355206
4.64354308666667	4.83757165	7.19065396	5.62193242	5.70756543333333	5.90397245	6.67552247	6.16115579	5.17555426	5.37077205	6.933088215	5.891544105	0.0263107511666667	0.028708827425	0.05249656904	0.0297650292786666	0.0275056973911111	0.02859246905	0.04796194204	0.0289224442308889	0.0262424751777778	0.0271486121075	0.037869693944	0.0276991053918889	0.0265753497283333	0.0278996301725	0.044049474742	0.0285214210733333	16	14	0	ocs_0_ii	26	0.7159898450000002	0.1999200805585601
4.22999412666667	4.53754012	6.20505574	5.09337866	4.91960792	5.19506777	6.07271307	5.48761620333333	4.57480102333333	4.866303945	6.138884405	5.29049743166667	0.0236570230488889	0.029742125895	0.04675128866	0.0295635805551112	0.0258904619566667	0.0298395443775	0.042897875146	0.0286726352128889	0.0239522931255556	0.0277346836225	0.031495887858	0.027412772573	0.0243630178141667	0.028762759379375	0.0381602348805	0.0282654402285	14	4	4	ocs_1	82	0.7156964083333399	0.39998713513198814
4.80442658666667	4.93530873	7.07562316	5.64874687333333	5.74274632666667	5.96138786	7.06506384	6.32927985333333	5.27358645666667	5.448348295	7.0703435	5.98901336333333	0.02987003622	0.0320439252125	0.057188950184	0.0326008298055556	0.0326559773066667	0.03604438738	0.045809375854	0.0345022043926667	0.0305451705822222	0.0322601852075	0.040102666747	0.0321258514384445	0.0309040886727778	0.033152170751875	0.045800914883	0.0328386842687778	18	0	4	ocs_0_ms	74	0.7154269066666599	0.19962890910874662
4.4479252	4.56381472	6.833063	5.32023081333333	5.22511003333333	5.43629867	6.47821716	5.78360483333333	4.83651761666667	5.000056695	6.65564008	5.55191782333333	0.0320673881	0.0337678923175	0.09030466278	0.0396136500126667	0.0360541754966667	0.0357349601125	0.071109090396	0.0378793453948889	0.0333852475577778	0.0334466738675	0.06166468888	0.0364226290582222	0.0337230146780556	0.03409905004125	0.071185782734	0.037584563381	8	7	0	ocs_1_ii	65	0.7154002066666596	0.39963165444303783
4.73713517333333	4.92368996	7.19388152	5.68042048	5.71827038	5.93791467	6.73972167	6.20518367	5.22770277666667	5.430802315	6.966801595	5.942802075	0.0304777313188889	0.0350150176775	0.062519900484	0.037123664298	0.0341300752488889	0.0357610589775	0.059090006314	0.0365101375615555	0.0314257028877778	0.03403853572	0.046873805499	0.034663107973	0.0318648030858333	0.03471328702375	0.053839379449	0.0357400044513889	12	12	0	ocs_1_ii	85	0.71509929833333	0.4002748147063972
4.87976399333333	5.10116563	6.94647902	5.71627009333333	5.85143155333333	6.04049196	7.25318335	6.44472242333333	5.36559777333333	5.570828795	7.099831185	6.08049625833333	0.0309410519433333	0.0356553798675	0.055777643528	0.0343415556966667	0.0324688129733333	0.0354987654975	0.066491716753	0.0383258853736667	0.0310045704144444	0.0340179460175	0.042619134317	0.03412888954	0.0313547514363889	0.03479750935	0.05187690722875	0.0352313050375834	14	0	3	ocs_1	28	0.714898485	0.40020364596254226
4.87976399333333	5.10116563	6.9463384	5.71622322	5.85143155333333	6.04049196	7.25311304	6.44469898666667	5.36559777333333	5.570828795	7.09972572	6.08046110333333	0.0309410519433333	0.0356553798675	0.055746298984	0.0343380729695556	0.0324688129733333	0.0354987654975	0.066483880617	0.0383250146918889	0.0310045704144444	0.0340179460175	0.042603462045	0.0341271481764445	0.0313547514363889	0.03479750935	0.05185927592275	0.0352293460035834	15	0	3	ocs_1_ms	28	0.71486333	0.4000014012291989
4.54766728666667	4.81637117	6.53410824	5.38895019333333	5.27980042666667	5.50244459	6.59883081	5.86790666333333	4.91373385666667	5.15940788	6.566469525	5.62842842833333	0.0305777709522222	0.0342058058975	0.062094612746	0.0352132646808889	0.0333318443	0.0367393657075	0.069753888785	0.0379161864396667	0.0312820772411111	0.0333777822475	0.047242014123	0.0344144375051111	0.0316184424336111	0.034425184025	0.05658313244425	0.0354895815326944	15	3	1	ocs_1	71	0.7146945716666604	0.3997534927050599
4.11392259333333	4.40153082	6.37747586	5.06017916666667	4.92565245333333	5.11663613	5.98995816	5.40774347333333	4.51978752333333	4.759083475	6.18371701	5.23396132	0.0278452303666667	0.033951313325	0.066578575596	0.0347445768351111	0.0298503929055556	0.0321277569725	0.054065245775	0.0323006452705555	0.0281228735655556	0.031552695225	0.045502160536	0.0312376075937777	0.0284853426008333	0.032296115186875	0.05291203561075	0.0323801093233055	11	10	0	ocs_1_ii	63	0.7141737966666701	0.4008963418934763
4.83031936	5.03791887	7.32652722	5.80078832	5.91850876	6.13566916	6.85696248	6.37610026666667	5.37441406	5.586794015	7.09174485	6.08844429333333	0.0292570187588889	0.0309768040625	0.056456580764	0.0323639734526667	0.0309149576855556	0.032572289485	0.052780631754	0.0327039718226667	0.0293785864477778	0.03026872773	0.042679721436	0.0307997563802222	0.029732287335	0.031021637251875	0.0486491638475	0.0316668645089445	18	13	0	ocs_0_ii	2	0.7140302333333297	0.1993859167621755
4.55947072666667	4.80000891	6.76990298	5.45664026666667	5.38821871333333	5.53447941	6.68138175	5.91678019	4.97384472	5.16724416	6.725642365	5.68671022833333	0.0258601275422222	0.0297483530775	0.049034492998	0.0300893474324445	0.0279128336522222	0.0291975113575	0.046471473851	0.0287624601074444	0.0262233603888889	0.0282113400125	0.031969901812	0.0275954102204445	0.0265549204930556	0.028842136115	0.03986144261825	0.0285106569951945	18	5	3	ocs_0	94	0.71286550833333	0.2009087665356007
4.54766728666667	4.81637117	6.53612872	5.38962368666667	5.27980042666667	5.50244459	6.58497963	5.86328960333333	4.91373385666667	5.15940788	6.560554175	5.626456645	0.0305777709522222	0.0342058058975	0.061653920844	0.0352336551904445	0.0333318443	0.0367393657075	0.076497318015	0.0384539072443333	0.0312820772411111	0.0333777822475	0.045558394602	0.0341550144401111	0.0316184424336111	0.034425184025	0.05731700701575	0.03549939782875	14	0	4	ocs_1_ms	71	0.7127227883333305	0.40076717331255396
4.54875839333333	4.70630501	6.83112448	5.41457816666667	5.53719251333333	5.78938599	6.71023136	6.09633444666667	5.04297545333333	5.2478455	6.77067792	5.75545630666667	0.02258233221	0.0240272226375	0.04528295846	0.0253733438237778	0.0241521562511111	0.0264435795025	0.038624749087	0.0259343371507778	0.0225747173022222	0.0230216487375	0.032524772572	0.0241887383342223	0.0229709807663889	0.02412852490375	0.03723931317275	0.02492128941075	24	0	7	ocs_0	46	0.7124808533333402	0.19961624536914344
4.54875839333333	4.70630501	6.83112448	5.41457816666667	5.53719251333333	5.78938599	6.71023136	6.09633444666667	5.04297545333333	5.2478455	6.77067792	5.75545630666667	0.02258233221	0.0240272226375	0.04528295846	0.0253733438237778	0.0241521562511111	0.0264435795025	0.038624749087	0.0259343371507778	0.0225747173022222	0.0230216487375	0.032524772572	0.0241887383342223	0.0229709807663889	0.02412852490375	0.03723931317275	0.02492128941075	24	0	7	ocs_0_ms	46	0.7124808533333402	0.19961624536914344
5.14237778666667	5.29150925	7.14910778	5.91070876	5.59214384666667	5.89359487	6.95756889	6.24825287666667	5.36726081666667	5.59255206	7.053338335	6.07948081833333	0.0379344213511111	0.04271028619	0.072195244722	0.0433745715193333	0.0401029094144444	0.0445820996675	0.05810243069	0.0431740323193334	0.0382422516155556	0.0422077384975	0.052554757827	0.0417028960654444	0.0386304584991667	0.042926965713125	0.0588517977665	0.0424885989923889	9	0	4	ocs_1_ms	55	0.71222000166666	0.4013171134170842
4.35911668666667	4.58018092	6.46346304	5.20794162666667	5.07190038	5.28692886	6.3602106	5.64468944	4.71550853333333	4.93355489	6.41183682	5.42631553333333	0.0274473995533333	0.0285548609775	0.07211364645	0.032724811192	0.0297543285022222	0.0316879344675	0.062091961864	0.0336716652606667	0.0279126581433333	0.0284047689225	0.049980228723	0.0310735597341111	0.0282567610855556	0.0292630833225	0.05854151644	0.0321358989802222	10	0	4	ocs_1	80	0.710807	0.39919371077899846
4.35911668666667	4.58018092	6.46346304	5.20794162666667	5.07190038	5.28692886	6.35988396	5.64458056	4.71550853333333	4.93355489	6.4116735	5.42626109333333	0.0274473995533333	0.0285548609775	0.07211364645	0.032724811192	0.0297543285022222	0.0316879344675	0.061987355667	0.0336595858532222	0.0279126581433333	0.0284047689225	0.049982295863	0.0310737868307778	0.0282567610855556	0.0292630833225	0.05851639846075	0.0321329926766945	10	0	5	ocs_1_ms	80	0.7107525599999995	0.398894629353853
4.87731249333333	5.00142828	7.47292738	5.82526131333333	5.86902141333333	6.05164207	6.92253447	6.34193953666667	5.37316695333333	5.526535175	7.197730925	6.083600425	0.0255231525477778	0.0287335254625	0.062900258416	0.0312645039366667	0.0269350529866667	0.0302925771725	0.048342072176	0.0301798243833333	0.0255935772344444	0.027907073935	0.043506049451	0.0288696380606667	0.0259113400008333	0.02871006262625	0.0495636073735	0.0297959011103333	12	12	0	ocs_1_ii	76	0.7104334716666703	0.3987892754550006
4.55947072666667	4.80000891	6.71758412	5.43920064666667	5.38821871333333	5.53447941	6.71746864	5.92880915333333	4.97384472	5.16724416	6.71752638	5.6840049	0.0258601275422222	0.0297483530775	0.046448426192	0.0296686419855555	0.0279128336522222	0.0291975113575	0.048264168508	0.0291418100355556	0.0262233603888889	0.0282113400125	0.031241337589	0.0275870226025555	0.0265549204930556	0.028842136115	0.0392988174695	0.0284961243065555	20	0	6	ocs_0_ms	94	0.7101601799999999	0.19941585348432117
4.71838886	4.90904217	6.92061188	5.57956540666667	5.50992456666667	5.75958278	6.68654885	6.06857147	5.11415671333333	5.334312475	6.803580365	5.82406843833333	0.0248683757611111	0.025873658695	0.047460331822	0.0274711842757777	0.0261429257111111	0.0283446983875	0.037001348852	0.0278108272464444	0.0248452848688889	0.0256814931375	0.034266460449	0.0266051232038889	0.0251754678025	0.026395335839375	0.038248650393	0.0271230644825	20	4	7	ocs_0	29	0.7099117250000004	0.19978946114636925
4.32625334	4.48119463	6.36197966	5.10812297333333	4.79202054666667	5.08591586	6.11776275	5.42986482333333	4.55913694333333	4.783555245	6.239871205	5.26899389833333	0.0215726089811111	0.022199317585	0.056340608782	0.0257407599242222	0.0230478820922222	0.0262645590725	0.048418210276	0.0277416188422222	0.0215278848411111	0.0223647324175	0.041190265201	0.0248974211683334	0.0219190651888889	0.023298335373125	0.046784837365	0.0258193052757778	13	15	0	ocs_1_ii	14	0.7098569550000002	0.398764554964168
4.73609456	4.95983219	6.67616352	5.53194263333333	5.43998794	5.71787243	6.75532857	6.06369114333333	5.08804125	5.33885231	6.715746045	5.79781688833333	0.03323061928	0.03493900623	0.072823809856	0.0367122381622223	0.0347325548022222	0.0366840852825	0.09277914038	0.040775558098	0.0330859702066667	0.03374307745	0.061249055224	0.0360781326105556	0.0335337786238889	0.034777311603125	0.072025265171	0.0374110153703334	9	7	0	ocs_1_ii	54	0.7097756383333298	0.40117664339306824
4.43236608	4.6484881	6.54095898	5.27931172666667	5.0975621	5.383217	6.24362251	5.67001883666667	4.76496409	5.01585255	6.392290745	5.47466528166667	0.0314459825455556	0.0361447614825	0.069129136532	0.0380960662908889	0.03562382131	0.0404064789925	0.053069113617	0.0375453221065556	0.0327454452533333	0.0367253636925	0.04535430786	0.0361997583256667	0.0331401735905556	0.037500491965	0.05322671646725	0.0370102262621945	9	0	3	ocs_1_ms	68	0.70970119166667	0.4002702941967121
4.37363006666667	4.59333039	6.35254474	5.17973517333333	4.91450461333333	5.18506236	6.21254405	5.52755625666667	4.64406734	4.889196375	6.282544395	5.353645715	0.0273963755222222	0.0295313399425	0.060643329528	0.0326567245055556	0.03021133318	0.0345336876425	0.051919892007	0.0336944563174445	0.0281171594277778	0.0302933117725	0.040936656704	0.0315116481973334	0.0284605068894444	0.0311629127825	0.04860913373575	0.0323436193044167	15	8	1	ocs_1	21	0.7095783749999995	0.39968652252517556
4.22999412666667	4.53754012	6.14154106	5.0722071	4.91960792	5.19506777	6.09727097	5.49580217	4.57480102333333	4.866303945	6.119406015	5.284004635	0.0236570230488889	0.029742125895	0.04389191036	0.0290960028786667	0.0258904619566667	0.0298395443775	0.043611769921	0.0290406647527778	0.0239522931255556	0.0277346836225	0.030600609019	0.0274622783122222	0.0243630178141667	0.028762759379375	0.03717622457975	0.0282653060639722	19	0	5	ocs_1_ms	82	0.7092036116666698	0.3999733836516476
4.12082181333333	4.35767205	6.2913309	5.002225	4.82922883333333	5.02495683	6.04814742	5.36602036	4.47502532333333	4.69131444	6.16973916	5.18412268	0.0245249767855556	0.0277175112725	0.06840757982	0.0305903525588888	0.0265986996433333	0.0284776024575	0.05664192303	0.0296401179131111	0.0246039264977778	0.0263093020275	0.047762496629	0.0278611210413333	0.0250828823561111	0.02720342944625	0.055143624027	0.0289881781386666	15	10	0	ocs_1_ii	43	0.7090973566666694	0.400577209270214
4.70322082666667	4.79152458	6.97171764	5.5182556	5.57119113333333	5.78885105	6.9394082	6.1723701	5.13720598	5.290187815	6.95556292	5.84531285	0.0249847326011111	0.0281509207175	0.047170849172	0.0278061405842222	0.0263655541911111	0.02809978243	0.04325297836	0.0281825424817778	0.0250640346422222	0.0265963298175	0.034018339435	0.0266470407344445	0.0253695890191667	0.027360840695625	0.0396151266005	0.0273206911337222	17	0	6	ocs_0_ms	33	0.7081068699999999	0.2001889221363389
4.70375612666667	4.91934263	7.21513552	5.68460692666667	5.58023445333333	5.80175706	6.44147684	6.01499698666667	5.14199529	5.360549845	6.82830618	5.84980195666667	0.0307524806811111	0.036153642555	0.065371346944	0.0370823659151111	0.0351514255288889	0.0373108597425	0.044825345198	0.0337271490126667	0.0322190414466667	0.0352015225975	0.042632880656	0.0336379584967778	0.0325854972758333	0.035966886873125	0.0488656133635	0.0345213579803333	10	16	0	ocs_0_ii	98	0.70780666666667	0.2001066449850365
4.2221371	4.49624743	6.07331398	5.02193628	4.78126834666667	4.99867316	6.19273409	5.39669347	4.50170272333333	4.747460295	6.133024035	5.209314875	0.02663397016	0.0317859519325	0.055040835322	0.0316710505231112	0.0287652946455556	0.0310398837475	0.056028194906	0.032789898285333297	0.0268570359866667	0.02913513009	0.040790715921	0.0301129359553333	0.0272783341947222	0.030274023965	0.0481626155175	0.0311717051797778	10	1	2	ocs_1	67	0.7076121516666696	0.400255399043922
4.37363006666667	4.59333039	6.34178588	5.17614888666667	4.91450461333333	5.18506236	6.21047122	5.52686531333333	4.64406734	4.889196375	6.27612855	5.3515071	0.0273963755222222	0.0295313399425	0.059896005808	0.0325443217308889	0.03021133318	0.0345336876425	0.052948725949	0.0339171969147778	0.0281171594277778	0.0302933117725	0.041233367392	0.0314709625864445	0.0284605068894444	0.0311629127825	0.04882786663525	0.0323508609546389	15	14	0	ocs_1_ii	21	0.7074397599999998	0.4004319014082321
4.2221371	4.49624743	6.06895	5.02048162	4.78126834666667	4.99867316	6.19412764	5.39715798666667	4.50170272333333	4.747460295	6.13153882	5.20881980333333	0.02663397016	0.0317859519325	0.05525884758	0.0316518726673333	0.0287652946455556	0.0310398837475	0.0572956081	0.0331136290444444	0.0268570359866667	0.02913513009	0.039411667462	0.0299441467951111	0.0272783341947222	0.030274023965	0.047844447651	0.0311634488255	10	0	3	ocs_1_ms	67	0.7071170799999997	0.39940661006676226
4.57655278	4.77641558	6.65389372	5.40224162666667	5.24885395333333	5.53544869	6.43757034	5.83615590666667	4.91270336666667	5.155932135	6.54573203	5.61919876666667	0.0236413011533333	0.0257240607525	0.058518927218	0.0286218920782223	0.0266211224555556	0.032093975745	0.042597778303	0.0300767945565556	0.0240521444766667	0.0263561674525	0.038130629769	0.0276578948717778	0.0245916781405556	0.027632592850625	0.04434449126475	0.0285036190945834	14	4	3	ocs_1	56	0.7064953999999997	0.40105675401357793
4.78293049333333	4.94594266	7.04598226	5.64595586	5.64119986	5.83493101	6.90231147	6.19072449666667	5.21206517666667	5.390436835	6.974146865	5.91834017833333	0.0314604565688889	0.0340348332775	0.06568087265	0.0349579373173333	0.0341974519088889	0.0363065076325	0.051043885889	0.0353522763625555	0.0319568163833333	0.033809653745	0.046199015032	0.0334994938855555	0.0323928853111111	0.0344901621	0.05228069715075	0.03432730036275	12	1	4	ocs_0	30	0.7062750016666604	0.19991740679385853
4.58774383333333	4.82475604	6.6326043	5.42737212666667	5.25004754	5.51488329	6.43324519	5.82100392333333	4.91889568666667	5.169819665	6.532924745	5.624188025	0.02359289155	0.0261269099625	0.05533486264	0.0285338611508888	0.0260871217066667	0.03086470251	0.043123715059	0.0294560218716667	0.0237712188211111	0.026690066775	0.036132825457	0.0274326585983333	0.0243056127247222	0.027592936505625	0.04268105715325	0.0282138000548055	17	0	6	ocs_1_ms	77	0.7052923383333294	0.4005544544534378
4.58774383333333	4.82475604	6.63452124	5.42801110666667	5.25004754	5.51488329	6.43063537	5.82013398333333	4.91889568666667	5.169819665	6.532578305	5.624072545	0.02359289155	0.0261269099625	0.055273643816	0.0285507218739999	0.0260871217066667	0.03086470251	0.041934298693	0.0293552798494445	0.0237712188211111	0.026690066775	0.036252422966	0.0274573361387778	0.0243056127247222	0.027592936505625	0.04242819711025	0.02820516850025	17	3	4	ocs_1	77	0.7051768583333295	0.399669796852854
4.78293049333333	4.94594266	7.04277758	5.64488763333333	5.64119986	5.83493101	6.89862332	6.18949511333333	5.21206517666667	5.390436835	6.97070045	5.91719137333333	0.0314604565688889	0.0340348332775	0.065386759288	0.034906794117111097	0.0341974519088889	0.0363065076325	0.050657032401	0.0354014716021111	0.0319568163833333	0.033809653745	0.046206678151	0.0335064305786667	0.0323928853111111	0.0344901621	0.05211428699775	0.0343302817191389	12	0	5	ocs_0_ms	30	0.7051261966666607	0.2002255232125617
4.71838886	4.90904217	6.90120438	5.57309624	5.50992456666667	5.75958278	6.6769845	6.06538335333333	5.11415671333333	5.334312475	6.78909444	5.81923979666667	0.0248683757611111	0.025873658695	0.046471502802	0.0273075438259999	0.0261429257111111	0.0283446983875	0.036780482588	0.0279003394904445	0.0248452848688889	0.0256814931375	0.034030805198	0.0266566650796667	0.0251754678025	0.026395335839375	0.0378283989465	0.0271303033689444	18	0	8	ocs_0_ms	29	0.7050830833333404	0.20053204467861602
4.72681966666667	4.98864028	6.38039698	5.45255918	5.10127474	5.39581762	6.56098588	5.78420704	4.91404720333333	5.19222895	6.47069143	5.61838311	0.0370453948855556	0.039073600765	0.067789376568	0.0408444083835555	0.03857669162	0.0415263998525	0.067023849738	0.0434644546464444	0.0369480121211111	0.038777337655	0.049937176491	0.0402660775568889	0.0373795276869444	0.039538668981875	0.058671894822	0.0412102545359444	17	0	3	ocs_1_ms	20	0.7043359066666701	0.39794778515308826
4.68723502	4.87686476	7.05345048	5.60239333333333	5.56552077333333	5.79832481	6.57971908	6.05878956666667	5.12637789666667	5.337594785	6.81658478	5.83059145	0.026365598845555598	0.029373417195	0.050536997812	0.0298244677017778	0.0273594581466667	0.029313366675	0.04255373293	0.028870809944	0.0261842404277778	0.027696394675	0.036654839579	0.0275967823445556	0.0265233844619444	0.028519893305	0.041600102475	0.0284722105837222	18	18	0	ocs_0_ii	18	0.7042135533333296	0.20019239195598487
4.32625334	4.48119463	6.369108	5.11049908666667	4.79202054666667	5.08591586	6.07603375	5.41595515666667	4.55913694333333	4.783555245	6.222570875	5.26322712166667	0.0215726089811111	0.022199317585	0.056333890562	0.0257559792011111	0.0230478820922222	0.0262645590725	0.051644994572	0.027905558872	0.0215278848411111	0.0223647324175	0.038497710996	0.0248185678548889	0.0219190651888889	0.023298335373125	0.0462435767815	0.0258246684457222	13	0	4	ocs_1_ms	14	0.70409017833334	0.39931289097129363
4.72681966666667	4.98864028	6.51853254	5.49860436666667	5.10127474	5.39581762	6.42104501	5.73756008333333	4.91404720333333	5.19222895	6.469788775	5.618082225	0.0370453948855556	0.039073600765	0.080002986496	0.042820058655111	0.03857669162	0.0415263998525	0.073720451837	0.0423077430998889	0.0369480121211111	0.038777337655	0.05552472304	0.0398785469018888	0.0373795276869444	0.039538668981875	0.06619322110325	0.0412212238896944	15	9	0	ocs_1_ii	20	0.7040350216666704	0.39908731563945354
4.62475112666667	4.88018824	6.824877	5.52841782666667	5.67608016	5.95419298	6.63080625	6.17973073666667	5.15041564333333	5.41719061	6.727841625	5.85407428166667	0.02621602026	0.027573477945	0.03812537965	0.0278207384233333	0.0278024908677778	0.028574367987500002	0.033145018985	0.0285994481061111	0.0264909305055556	0.026954191335	0.031564545075	0.0275886532811111	0.0267500930347222	0.027514057150625	0.03359987219625	0.0278993732729167	100	0	20	classic_ms	61	0.7036586383333399	0.11808685826419542
4.57655278	4.77641558	6.65653732	5.40312282666667	5.24885395333333	5.53544869	6.41707624	5.82932454	4.91270336666667	5.155932135	6.53680678	5.61622368333333	0.0236413011533333	0.0257240607525	0.058593653008	0.0286433089944445	0.0266211224555556	0.032093975745	0.044610884635	0.0301582611098889	0.0240521444766667	0.0263561674525	0.037447287002	0.0276012409943334	0.0245916781405556	0.027632592850625	0.04452477791175	0.02850101302325	14	0	4	ocs_1_ms	56	0.7035203166666602	0.4007895765377459
4.58869231333333	4.84900075	6.61499198	5.43766449333333	5.42823449333333	5.70753202	6.54134886	5.98547096666667	5.00846340333333	5.278266385	6.57817042	5.71156773	0.02222887282	0.0266706204025	0.044855260792	0.0252243565215556	0.0251752814022222	0.0292958751575	0.036730761715	0.0267273824747778	0.0228215341111111	0.0260564510825	0.030257539139	0.0244607757716667	0.0232618056111111	0.02701984943125	0.03552527519625	0.0252183226349167	21	5	4	ocs_0	17	0.7031043266666694	0.20031130501963484
4.30917333333333	4.54881604	6.29750204	5.13171137333333	4.81007088	5.09256866	5.99445512	5.39319748	4.55962210666667	4.82069235	6.14597858	5.26245442666667	0.0244693388733333	0.0266919418975	0.057704746838	0.0291706476493333	0.0262880784488889	0.030579928215	0.048104314755	0.0300757984945556	0.0245144981544444	0.02674145066	0.041357667301	0.0280884975964445	0.0249466034077778	0.027688692858125	0.04713109904875	0.0288558603341945	19	15	0	ocs_1_ii	6	0.7028323199999997	0.4009274712625398
4.53383259333333	4.71194321	6.63663576	5.35350739333333	5.10641421333333	5.34656091	6.38381209	5.69231130333333	4.82012340333333	5.02925206	6.510223925	5.52290934833333	0.0330920368511111	0.03407904561	0.068549859622	0.0379540491073334	0.0338938240588889	0.036396676785	0.054539867903	0.037439990471	0.0328095362911111	0.0338445216525	0.049932503303	0.0363294612136667	0.0331512333730556	0.034541191425	0.05573868353275	0.0370132405014167	14	7	3	ocs_1	9	0.7027859449999996	0.39944273206600095
4.57995278666667	4.74146089	6.84410692	5.4423429	5.43555626	5.65520927	6.62569046	5.978703	5.00775452333333	5.19833508	6.73489869	5.71052295	0.0267117777255556	0.029850934845	0.064586218888	0.0326125468115555	0.0297272829266667	0.033800059655	0.04773311999	0.0323110675962222	0.0273538949633333	0.0299198759225	0.043073305674	0.030880729571	0.0277867126447222	0.03087268658625	0.0496164875565	0.0316712683874444	14	1	5	ocs_1	22	0.7027684266666698	0.3995579769629971
4.49650661333333	4.71766125	6.4133841	5.2829022	5.07505855333333	5.34628457	6.38622054	5.69292989333333	4.78578258333333	5.03197291	6.39980232	5.48791604666667	0.0292053243766667	0.0343797221525	0.062585201782	0.0346586363502222	0.03188501782	0.034275985185	0.057002148422	0.0354513352662222	0.0296723913566667	0.0324388868925	0.044243531449	0.0329355760111111	0.0301087812275	0.033383370280625	0.0520186032755	0.0339952809096666	18	8	2	ocs_1	40	0.7021334633333396	0.40071500874968013
4.57995278666667	4.74146089	6.84203438	5.44165205333333	5.43555626	5.65520927	6.62280048	5.97773967333333	5.00775452333333	5.19833508	6.73241743	5.70969586333333	0.0267117777255556	0.029850934845	0.064300663334	0.032578999754	0.0297272829266667	0.033800059655	0.048797652769	0.032349926553	0.0273538949633333	0.0299198759225	0.043235789987	0.0308785814731111	0.0277867126447222	0.03087268658625	0.04989247401925	0.0316715223133056	16	0	5	ocs_1_ms	22	0.7019413400000003	0.3995840952916089
4.49650661333333	4.71766125	6.41123332	5.28218527333333	5.07505855333333	5.34628457	6.38709282	5.69322065333333	4.78578258333333	5.03197291	6.39916307	5.48770296333333	0.0292053243766667	0.0343797221525	0.06280257097	0.0346795908573333	0.03188501782	0.034275985185	0.059694600975	0.0356678945174444	0.0296723913566667	0.0324388868925	0.044124880914	0.0328271995317778	0.0301087812275	0.033383370280625	0.05268673344325	0.0340004711095833	19	12	0	ocs_1_ii	40	0.7019203799999998	0.4012501409187563
4.60200958	4.83327053	6.73715176	5.46789760666667	5.27266767333333	5.47730294	6.4756155	5.81007379333333	4.93733862666667	5.155286735	6.60638363	5.6389857	0.0260383916722222	0.0301043611525	0.04941608955	0.0297934463662222	0.0283643781222222	0.0314008682775	0.038986902532	0.0289604182348889	0.0264687749322222	0.0293955512475	0.035922795588	0.0281952413612222	0.0268350799147222	0.03007408298125	0.0400621458145	0.0287860868308889	17	5	6	ocs_0	47	0.70164707333333	0.20048060466418524
4.80442658666667	4.93530873	7.20062174	5.69041306666667	5.74274632666667	5.96138786	6.85692889	6.25990153666667	5.27358645666667	5.448348295	7.028775315	5.97515730166667	0.02987003622	0.0320439252125	0.061132714036	0.033502482706	0.0326559773066667	0.03604438738	0.057866241991	0.0345916478156667	0.0305451705822222	0.0322601852075	0.040161669519	0.0316213582647778	0.0309040886727778	0.033152170751875	0.04983057376625	0.0328342117628056	16	7	0	ocs_0_ii	74	0.701570845	0.19916739586532833
4.70375612666667	4.91934263	6.98029422	5.60632649333333	5.58023445333333	5.80175706	6.63789571	6.08046994333333	5.14199529	5.360549845	6.809094965	5.84339821833333	0.0307524806811111	0.036153642555	0.051717628944	0.0353115787613334	0.0351514255288889	0.0373108597425	0.042997883405	0.0350164933432222	0.0322190414466667	0.0352015225975	0.03823216219	0.0338987367545555	0.0325854972758333	0.035966886873125	0.04279495918225	0.0345313864034167	21	0	6	ocs_0_ms	98	0.7014029283333301	0.2011432661081598
4.58869231333333	4.84900075	6.57782242	5.42527464	5.42823449333333	5.70753202	6.55927608	5.99144670666667	5.00846340333333	5.278266385	6.56854925	5.70836067333333	0.02222887282	0.0266706204025	0.043770091868	0.0250093172428889	0.0251752814022222	0.0292958751575	0.03662467959	0.0268975405766667	0.0228215341111111	0.0260564510825	0.029671611711	0.0244913187847778	0.0232618056111111	0.02701984943125	0.03493449872	0.0252223738472778	24	0	6	ocs_0_ms	17	0.6998972700000001	0.20072607454378905
4.65437682666667	4.85732435	6.80607416	5.50690762	5.48774967333333	5.73511235	6.6282118	6.03281216666667	5.07106325	5.29621835	6.71714298	5.76985989333333	0.0282891137022222	0.030355367565	0.045640745428	0.0309773816115556	0.0295173910477778	0.0322725754375	0.040478724761	0.0311765200181111	0.0280038663988889	0.0291871801425	0.035956580634	0.0297365479632222	0.0284535593869444	0.030250575821875	0.03950815786425	0.0304067493890278	26	1	9	ocs_0	15	0.6987966433333304	0.2010392833976024
4.53383259333333	4.71194321	6.65807902	5.36065514666667	5.10641421333333	5.34656091	6.33807631	5.67706604333333	4.82012340333333	5.02925206	6.498077665	5.518860595	0.0330920368511111	0.03407904561	0.070332959442	0.0382091441957778	0.0338938240588889	0.036396676785	0.056177460023	0.0372854215192222	0.0328095362911111	0.0338445216525	0.049578236713	0.0362646705492222	0.0331512333730556	0.034541191425	0.05641672322275	0.0370059767033611	13	0	3	ocs_1_ms	9	0.6987371916666696	0.39869144620761976
4.65437682666667	4.85732435	6.80867586	5.50777485333333	5.48774967333333	5.73511235	6.62472557	6.03165009	5.07106325	5.29621835	6.716700715	5.76971247166667	0.0282891137022222	0.030355367565	0.04550639321	0.0309709565353334	0.0295173910477778	0.0322725754375	0.040927391949	0.0311558105592223	0.0280038663988889	0.0291871801425	0.035884562312	0.0297542990125556	0.0284535593869444	0.030250575821875	0.03955072744575	0.0304088412799167	27	0	9	ocs_0_ms	15	0.6986492216666704	0.20125459898123832
4.35809283333333	4.53489106	6.35872244	5.14283485333333	5.05955936666667	5.32499932	6.36316215	5.67105359666667	4.7088261	4.92994519	6.360942295	5.406944225	0.0293109652188889	0.0313811200975	0.058728166892	0.0330030902162222	0.0285041001222222	0.034251467685	0.051173767522	0.033701500256	0.0281445289822222	0.03126775239	0.039214507585	0.0314721033464445	0.0285260308263889	0.032042023140625	0.047082737396	0.0324121992912778	16	0	5	ocs_1	38	0.6981181250000006	0.40002805923813806
4.35809283333333	4.53489106	6.35872244	5.14283485333333	5.05955936666667	5.32499932	6.36316215	5.67105359666667	4.7088261	4.92994519	6.360942295	5.406944225	0.0293109652188889	0.0313811200975	0.058728166892	0.0330030902162222	0.0285041001222222	0.034251467685	0.051173767522	0.033701500256	0.0281445289822222	0.03126775239	0.039214507585	0.0314721033464445	0.0285260308263889	0.032042023140625	0.047082737396	0.0324121992912778	16	0	5	ocs_1_ms	38	0.6981181250000006	0.40002805923813806
4.60200958	4.83327053	6.71041084	5.45898396666667	5.27266767333333	5.47730294	6.48093054	5.81184547333333	4.93733862666667	5.155286735	6.59567069	5.63541472	0.0260383916722222	0.0301043611525	0.047914191644	0.0295636522953333	0.0283643781222222	0.0314008682775	0.040024667895	0.029226386267	0.0264687749322222	0.0293955512475	0.035015384597	0.028182456094	0.0268350799147222	0.03007408298125	0.03949240718325	0.0287887376875833	17	0	7	ocs_0_ms	47	0.6980760933333299	0.20075300008655317
4.69653986	4.95926599	6.7733824	5.56397146	5.54534194	5.73387571	6.7527668	6.07350607333333	5.1209409	5.34657085	6.7630746	5.81873876666667	0.02758173238	0.029699120975	0.058387704982	0.0305523812655556	0.0286167812388889	0.031119747645	0.049414889647	0.0307067616361111	0.0273968484611111	0.0283698750275	0.041789049918	0.0287422960628889	0.0277480526352778	0.02938965466875	0.04784517361625	0.0296859337568611	10	3	3	ocs_0	88	0.6977978666666704	0.19931882130304832
4.37119951333333	4.62695506	6.14663228	5.13351413333333	4.88210054666667	5.11719838	6.31092707	5.51510794333333	4.62665003	4.87207672	6.228779675	5.32431103833333	0.0228886312777778	0.0256619587375	0.053519665606	0.02701967274	0.0246475594977778	0.0269502083575	0.055439117506	0.0294485562271111	0.0228634298133333	0.0245311174525	0.040525604188	0.02621661751	0.0233157626005556	0.0254186005	0.047502497872	0.0272253659967778	13	9	1	ocs_1	49	0.6976610083333297	0.4002934875484483
4.22999412666667	4.53754012	6.22716192	5.10074738666667	4.91960792	5.19506777	5.93379879	5.44131144333333	4.57480102333333	4.866303945	6.080480355	5.271029415	0.0236570230488889	0.029742125895	0.047744286482	0.0297495430562222	0.0258904619566667	0.0298395443775	0.047676521006	0.0287564052882222	0.0239522931255556	0.0277346836225	0.032849677476	0.027280141575	0.0243630178141667	0.028762759379375	0.04028004061	0.0282665578736111	14	11	0	ocs_1_ii	82	0.6962283916666703	0.40010169055900746
4.37119951333333	4.62695506	6.1437739	5.13256134	4.88210054666667	5.11719838	6.30508129	5.51315935	4.62665003	4.87207672	6.224427595	5.322860345	0.0228886312777778	0.0256619587375	0.053089872514	0.0270033661822223	0.0246475594977778	0.0269502083575	0.058722311585	0.0296940751387778	0.0228634298133333	0.0245311174525	0.041275360943	0.0261107200014445	0.0233157626005556	0.0254186005	0.04859072649625	0.0272297203309722	13	10	0	ocs_1_ii	49	0.6962103149999992	0.4007393157934083
5.03444765333333	5.16539881	7.2918223	5.87420664	6.02043462666667	6.29918035	7.11475165	6.57103745	5.52744114	5.73228958	7.203286975	6.222622045	0.02728527828	0.02927183965	0.04141632213	0.0301772294188889	0.0277467817922222	0.0302961096275	0.034378909465	0.0298927746816667	0.02685818937	0.0284052721675	0.03422881069	0.0294572263088889	0.0271871097030556	0.029094623403125	0.03606321324375	0.0297461141795833	100	0	20	classic_ms	44	0.695180905	0.2630520732251585
4.54766728666667	4.81637117	6.51374378	5.38216204	5.27980042666667	5.50244459	6.50023338	5.83504085333333	4.91373385666667	5.15940788	6.50698858	5.60860144666667	0.0305777709522222	0.0342058058975	0.061787747738	0.0350309572884445	0.0333318443	0.0367393657075	0.064464526516	0.0377544304353333	0.0312820772411111	0.0333777822475	0.04981026451	0.0345737410248889	0.0316184424336111	0.034425184025	0.0564682008185	0.0354832174433889	14	9	0	ocs_1_ii	71	0.6948675900000003	0.39909630450731115
4.93647710666667	5.11187171	7.37963326	5.86779222666667	5.91575795333333	6.10900324	6.89684469	6.37161705666667	5.42611753	5.610437475	7.138238975	6.11970464166667	0.0247663167688889	0.0266816435225	0.042415355298	0.0275493433262222	0.02565569026	0.027540167265	0.040399004715	0.0274293051385556	0.0246062535433333	0.0259839275425	0.032646251847	0.0262405692414445	0.0249086285288889	0.026547416468125	0.03702671592675	0.0268649467369167	23	20	0	ocs_0_ii	4	0.6935871116666696	0.20062921950343174
4.53383259333333	4.71194321	6.60240868	5.34209836666667	5.10641421333333	5.34656091	6.36253824	5.68522002	4.82012340333333	5.02925206	6.48247346	5.51365919333333	0.0330920368511111	0.03407904561	0.066271150462	0.0375860407073334	0.0338938240588889	0.036396676785	0.059948829378	0.0381850862615556	0.0328095362911111	0.0338445216525	0.050320340463	0.0361541136765556	0.0331512333730556	0.034541191425	0.0567151651915	0.0370198385805	15	11	0	ocs_1_ii	9	0.6935357900000003	0.4001251634152509
4.69653986	4.95926599	6.77457668	5.56436955333333	5.54534194	5.73387571	6.72204105	6.06326415666667	5.1209409	5.34657085	6.748308865	5.813816855	0.02758173238	0.029699120975	0.05980609519	0.0306421353873333	0.0286167812388889	0.031119747645	0.047130668998	0.0306851757217778	0.0273968484611111	0.0283698750275	0.040174030636	0.0287390901692222	0.0277480526352778	0.02938965466875	0.046821206365	0.0297013728618889	12	0	6	ocs_0_ms	88	0.6928759549999999	0.20090679498308556
4.80562521333333	5.06946449	7.0729608	5.73729659333333	5.72800613333333	5.89775429	6.74939267	6.18163375	5.26681567333333	5.48360939	6.911176735	5.95946517166667	0.0382994801366667	0.044963132455	0.074787602634	0.0442236229331111	0.04313924312	0.045439013615	0.074085716295	0.0426368732492223	0.0398151198066667	0.0437915190925	0.055417215826	0.040943772768	0.0402672407175	0.04449629606375	0.06492693764525	0.0421870104295834	11	7	0	ocs_0_ii	32	0.6926494983333402	0.20003169564813317
4.76880104666667	4.96684241	6.90887388	5.61418623333333	5.61669184	5.87389235	6.72115792	6.15631420666667	5.19274644333333	5.42036738	6.8150159	5.88525022	0.0405256863644444	0.0431359961425	0.071339695932	0.0457010021393333	0.0419156846444444	0.04452090748	0.072883172118	0.0460328996335555	0.0405299044477778	0.04224978574	0.053756511672	0.0435800690773333	0.0408752949761111	0.043039118775625	0.0629339728485	0.0447235099818889	10	1	2	ocs_1	91	0.69250377666667	0.40122154977563107
4.60172063333333	4.795119	6.6610753	5.41710443333333	5.42428579333333	5.70532416	6.56476744	5.99180525333333	5.01300321333333	5.25022158	6.61292137	5.70445484333333	0.0299059601211111	0.0316835417625	0.049177556126	0.0322628757577778	0.0315393210755556	0.03474223908	0.04654364335	0.0334829574086667	0.0296953236822222	0.0306316167425	0.03628494569	0.0314033827208889	0.0302089821402778	0.031922253581875	0.042072772714	0.0321381496520556	20	4	3	ocs_0	87	0.6914516300000004	0.19892610637241975
4.60200958	4.83327053	6.74632598	5.47095568	5.27266767333333	5.47730294	6.39855919	5.78438835666667	4.93733862666667	5.155286735	6.572442585	5.62767201833333	0.0260383916722222	0.0301043611525	0.05040498978	0.0299239500837778	0.0283643781222222	0.0314008682775	0.045332688685	0.0293647318583333	0.0264687749322222	0.0293955512475	0.036259986292	0.027924391216	0.0268350799147222	0.03007408298125	0.04206441276225	0.0287843660935278	15	12	0	ocs_0_ii	47	0.6903333916666599	0.20030378598468035
4.37363006666667	4.59333039	6.41508886	5.20058321333333	4.91450461333333	5.18506236	6.03346824	5.46786432	4.64406734	4.889196375	6.22427855	5.33422376666667	0.0273963755222222	0.0295313399425	0.063739826582	0.0331925563377778	0.03021133318	0.0345336876425	0.047427673516	0.033000642978	0.0281171594277778	0.0302933117725	0.040265446992	0.0315901448427778	0.0284605068894444	0.0311629127825	0.0479245985205	0.0323433722503334	8	0	3	ocs_1_ms	21	0.69015642666667	0.39966109339079164
4.71838886	4.90904217	6.91144406	5.57650946666667	5.50992456666667	5.75958278	6.57327746	6.03081434	5.11415671333333	5.334312475	6.74236076	5.80366190333333	0.0248683757611111	0.025873658695	0.047391629066	0.027470923826	0.0261429257111111	0.0283446983875	0.045814213193	0.0284999758927778	0.0248452848688889	0.0256814931375	0.033695003463	0.0262671082826666	0.0251754678025	0.026395335839375	0.04014896229625	0.0271262790710278	19	18	0	ocs_0_ii	29	0.6895051900000002	0.20011922187987832
4.75347227333333	4.8619444	6.94681868	5.55690249333333	5.40762907333333	5.6714392	6.60622699	5.98303513	5.08055067333333	5.2666918	6.776522835	5.76996881166667	0.0265270099	0.0278549521525	0.061953716912	0.0305514070393333	0.0273778542977778	0.02979525874	0.049935230729	0.0317591605045556	0.0261763928744444	0.0271531068525	0.046030891394	0.0297688903521111	0.0265644124866667	0.027989106149375	0.05098768260725	0.0304620870620278	8	0	5	ocs_1_ms	27	0.6894181383333402	0.4004039533132142
4.70322082666667	4.79152458	7.02476228	5.53593714666667	5.57119113333333	5.78885105	6.76944281	6.11571497	5.13720598	5.290187815	6.897102545	5.82582605833333	0.0249847326011111	0.0281509207175	0.049896639716	0.0282737586593333	0.0263655541911111	0.02809978243	0.05158355183	0.02827801366	0.0250640346422222	0.0265963298175	0.037460464912	0.0263743717721111	0.0253695890191667	0.027360840695625	0.0441002803425	0.0273251289658889	12	11	0	ocs_0_ii	33	0.6886200783333303	0.20064425701166191
4.11392259333333	4.40153082	6.15366824	4.98557662666667	4.92565245333333	5.11663613	6.05725021	5.43017415666667	4.51978752333333	4.759083475	6.105459225	5.20787539166667	0.0278452303666667	0.033951313325	0.051343139194	0.0321633253251111	0.0298503929055556	0.0321277569725	0.042193401494	0.0299605999957778	0.0281228735655556	0.031552695225	0.036509872995	0.0297965421472222	0.0284853426008333	0.032296115186875	0.0416390716695	0.0304292524038333	13	3	5	ocs_0	63	0.6880878683333407	0.20009063045986608
4.11392259333333	4.40153082	6.13034006	4.97780056666667	4.92565245333333	5.11663613	6.07731669	5.43686298333333	4.51978752333333	4.759083475	6.103828375	5.207331775	0.0278452303666667	0.033951313325	0.050498236376	0.0319888763528889	0.0298503929055556	0.0321277569725	0.04365036826	0.030222866862	0.0281228735655556	0.031552695225	0.036015765432	0.029784341205	0.0284853426008333	0.032296115186875	0.041545033875	0.0304451064062222	15	0	6	ocs_0_ms	63	0.6875442516666705	0.2017225155033036
4.86875380666667	5.035256	6.78879946	5.61977048666667	5.22416643333333	5.47257174	6.59862911	5.84792419666667	5.04646012	5.25391387	6.693714285	5.73384734166667	0.0266948711322222	0.027841473865	0.051954964882	0.0292179977273334	0.0275392578044444	0.0297826447875	0.046904608761	0.0296429672474444	0.0263226480811111	0.0273698973625	0.039891297836	0.027919747701	0.0267198562747222	0.028090978344375	0.04466054232875	0.0286751150941944	20	18	1	ocs_0	86	0.6873872216666701	0.20089373363647903
4.76880104666667	4.96684241	6.90313312	5.61227264666667	5.61669184	5.87389235	6.695974	6.14791956666667	5.19274644333333	5.42036738	6.79955356	5.88009610666667	0.0405256863644444	0.0431359961425	0.069895693654	0.0454727387462221	0.0419156846444444	0.04452090748	0.06987391429	0.0461839208175556	0.0405299044477778	0.04224978574	0.052603997235	0.0435803415917778	0.0408752949761111	0.043039118775625	0.0612444006035	0.0447043356868333	11	0	3	ocs_1_ms	91	0.6873496633333405	0.39922240462222613
4.86875380666667	5.035256	6.78851106	5.61967435333333	5.22416643333333	5.47257174	6.5971754	5.84743962666667	5.04646012	5.25391387	6.69284323	5.73355699	0.0266948711322222	0.027841473865	0.05200616781	0.0292226106753333	0.0275392578044444	0.0297826447875	0.047076564346	0.029647142594	0.0263226480811111	0.0273698973625	0.039914756201	0.0279053606007778	0.0267198562747222	0.028090978344375	0.0447280611395	0.0286701186177222	20	18	0	ocs_0_ii	86	0.6870968700000004	0.20038036895885655
4.82140464	5.03626319	6.76631848	5.61294828666667	5.5932319	5.76028446	7.00518748	6.17525213333333	5.20731827	5.398273825	6.88575298	5.89410021	0.0265436745277778	0.0310408148825	0.048931086638	0.0315014076648889	0.0282069306511111	0.029761884025	0.053535246606	0.0319373708964444	0.026636494002222202	0.028794499825	0.037249693367	0.0300761216158889	0.0270058982958333	0.029597924639375	0.0442414299945	0.0308977554482778	19	0	3	ocs_1	78	0.6867819400000004	0.39998774356679473
4.82140464	5.03626319	6.76631848	5.61294828666667	5.5932319	5.76028446	7.00518748	6.17525213333333	5.20731827	5.398273825	6.88575298	5.89410021	0.0265436745277778	0.0310408148825	0.048931086638	0.0315014076648889	0.0282069306511111	0.029761884025	0.053535246606	0.0319373708964444	0.026636494002222202	0.028794499825	0.037249693367	0.0300761216158889	0.0270058982958333	0.029597924639375	0.0442414299945	0.0308977554482778	19	0	3	ocs_1_ms	78	0.6867819400000004	0.39998774356679473
4.78293049333333	4.94594266	7.03033322	5.64073951333333	5.64119986	5.83493101	6.79604504	6.15530235333333	5.21206517666667	5.390436835	6.91318913	5.89802093333333	0.0314604565688889	0.0340348332775	0.065200830306	0.0348256168391112	0.0341974519088889	0.0363065076325	0.062727518682	0.0360626365317778	0.0319568163833333	0.033809653745	0.047766050864	0.0331952077172223	0.0323928853111111	0.0344901621	0.055865112679	0.0343196672013334	12	7	0	ocs_0_ii	30	0.6859557566666608	0.19912853687953835
4.69653986	4.95926599	6.7313551	5.54996236	5.54534194	5.73387571	6.72185716	6.06320286	5.1209409	5.34657085	6.72660613	5.80658261	0.02758173238	0.029699120975	0.051825772288	0.0297150911164444	0.0286167812388889	0.031119747645	0.063160169508	0.032156910774	0.0273968484611111	0.0283698750275	0.040992407117	0.0284587661876666	0.0277480526352778	0.02938965466875	0.0492426890075	0.0296973835664444	13	8	0	ocs_0_ii	88	0.6856417100000005	0.2004964799967989
4.58869231333333	4.84900075	6.6912025999999996	5.46306803333333	5.42823449333333	5.70753202	6.35952319	5.92486241	5.00846340333333	5.278266385	6.525362895	5.69396522166667	0.02222887282	0.0266706204025	0.048257967276	0.0257774598673333	0.0251752814022222	0.0292958751575	0.041025641328	0.0265879094082222	0.0228215341111111	0.0260564510825	0.032462254014	0.0242476043743333	0.0232618056111111	0.02701984943125	0.038552029158	0.0252151445060556	20	15	0	ocs_0_ii	17	0.6855018183333401	0.1999859231640507
4.24417456666667	4.40485775	6.67595366	5.16188972	5.00487706	5.13861511	6.09681347	5.45801456333333	4.62452581333333	4.77173643	6.386383565	5.30995214166667	0.0264508357288889	0.0266072036525	0.06933843816	0.0303777704664445	0.0279738362	0.02808505627	0.047533656004	0.029005926362	0.0265703388066667	0.025892764115	0.046910675747	0.0280015167943333	0.0268913373855556	0.026619447038125	0.0526733614145	0.0288466826042778	9	18	0	ocs_0_ii	8	0.6854263283333406	0.20093801379475837
4.83183748	4.96429348	7.13999668	5.68952788	5.72350717333333	5.9315595	6.84668945	6.23660281666667	5.27767232666667	5.44792649	6.993343065	5.96306534833333	0.0281225327022222	0.0291613592425	0.051424544812	0.03037005091	0.0298965497022222	0.032303373915	0.051472186277	0.0324015805805556	0.0281560452444444	0.0289431522725	0.040344819915	0.0296665472075556	0.0285827932233333	0.029837759425625	0.04589659272975	0.0305261814764167	18	14	0	ocs_0_ii	92	0.6853930216666599	0.20005701355979752
4.73609456	4.95983219	6.64432524	5.52132987333333	5.43998794	5.71787243	6.63753632	6.02442706	5.08804125	5.33885231	6.64093078	5.77287846666667	0.03323061928	0.03493900623	0.069792318496	0.0360744601528889	0.0347325548022222	0.0366840852825	0.056614655257	0.0365823756134444	0.0330859702066667	0.03374307745	0.046792094836	0.034604151927	0.0335337786238889	0.034777311603125	0.05499779085625	0.0354662849050833	11	1	3	ocs_0	54	0.6848372166666703	0.19995590517822612
4.57655278	4.77641558	6.64305982	5.39863032666667	5.24885395333333	5.53544869	6.31768007	5.79619248333333	4.91270336666667	5.155932135	6.480369945	5.597411405	0.0236413011533333	0.0257240607525	0.057747719098	0.0285117842142223	0.0266211224555556	0.032093975745	0.044121887392	0.0302876364755556	0.0240521444766667	0.0263561674525	0.039458311636	0.0275798342233333	0.0245916781405556	0.027632592850625	0.0451965574405	0.0284897722841111	14	16	0	ocs_1_ii	56	0.6847080383333299	0.3996371628370432
4.2221371	4.49624743	6.04661226	5.01303570666667	4.78126834666667	4.99867316	6.07548416	5.35761016	4.50170272333333	4.747460295	6.06104821	5.18532293333333	0.02663397016	0.0317859519325	0.05526621897	0.0314905871671111	0.0287652946455556	0.0310398837475	0.073532205102	0.0336155697171111	0.0268570359866667	0.02913513009	0.041628994891	0.0297637998604444	0.0272783341947222	0.030274023965	0.0530141034635	0.0311584391512778	9	6	0	ocs_1_ii	67	0.68362021	0.3988915938603477
4.62475112666667	4.88018824	6.824877	5.52841782666667	5.67608016	5.95419298	6.51050475	6.13963023666667	5.15041564333333	5.41719061	6.667690875	5.83402403166667	0.02621602026	0.027573477945	0.03812537965	0.0278207384233333	0.0278024908677778	0.028574367987500002	0.037117088038125	0.0284743642397917	0.0264909305055556	0.026954191335	0.034150835575	0.0274772827394444	0.0267500930347222	0.027514057150625	0.0358860347095313	0.0278124170355035	100	40	0	classic_ii	61	0.6836083883333393	0.10915223245114562
4.45847078	4.67155068	6.7688872	5.37066285333333	5.31557438666667	5.51764622	6.27646882	5.77058708666667	4.88702258333333	5.09459845	6.52267801	5.57062497	0.0241815151844444	0.0282550643025	0.060412171318	0.0284770252946666	0.0262350245344444	0.0293831977525	0.046282428087	0.0267794113107778	0.0244386417711111	0.0272730498425	0.041384283582	0.0259263461803333	0.0248234558152778	0.028046090435	0.04736579164225	0.0267772822415278	12	14	0	ocs_0_ii	64	0.6836023866666698	0.20035617528961985
4.58774383333333	4.82475604	6.58817164	5.41256124	5.25004754	5.51488329	6.34649944	5.79208867333333	4.91889568666667	5.169819665	6.46733554	5.60232495666667	0.02359289155	0.0261269099625	0.053141844414	0.0281790581151111	0.0260871217066667	0.03086470251	0.042052417037	0.0296612850885555	0.0237712188211111	0.026690066775	0.039044729925	0.0275011753491111	0.0243056127247222	0.027592936505625	0.04332093032525	0.0282106734754722	17	14	0	ocs_1_ii	77	0.6834292699999995	0.4002340078695404
4.60172063333333	4.795119	6.64322898	5.41115566	5.42428579333333	5.70532416	6.52485053	5.97849961666667	5.01300321333333	5.25022158	6.584039755	5.69482763833333	0.0299059601211111	0.0316835417625	0.04845115139	0.0321029664537778	0.0315393210755556	0.03474223908	0.047428580231	0.0337676669127778	0.0296953236822222	0.0306316167425	0.034316182251	0.0313537837462222	0.0302089821402778	0.031922253581875	0.04112802403075	0.03214455021475	20	0	5	ocs_0_ms	87	0.6818244250000003	0.19958610038932942
4.33006244666667	4.61067634	6.57894378	5.26676548666667	5.43961942666667	5.57624281	6.44659715	5.86636092333333	4.88484093666667	5.093459575	6.512770465	5.566563205	0.0276931309422222	0.03378928248	0.05043066417	0.0317163142042223	0.0314746448155556	0.0329732699225	0.05932793041	0.0330521285035556	0.0288371615922222	0.0318329417025	0.037045699975	0.0299282798392222	0.0292105247355556	0.032607108951875	0.0459624986325	0.0311562505965556	13	8	0	ocs_0_ii	3	0.6817222683333295	0.20042716887407344
4.4479252	4.56381472	6.71426338	5.28063094	5.22511003333333	5.43629867	6.39046975	5.75435569666667	4.83651761666667	5.000056695	6.552366565	5.51749331833333	0.0320673881	0.0337678923175	0.074929808956	0.0374645908411112	0.0360541754966667	0.0357349601125	0.059126964617	0.0357278062152222	0.0333852475577778	0.0334466738675	0.048954962429	0.03469823361	0.0337230146780556	0.03409905004125	0.05799167460775	0.0356472160690834	11	7	2	ocs_0	65	0.68097570166666	0.1991355915805751
4.70118988	4.88725969	6.64435744	5.47295894	5.31883468	5.53852765	6.64874221	5.90859917	5.01001228	5.21289367	6.646549825	5.690779055	0.03502517561	0.0354490620225	0.08022829558	0.0388688924837779	0.0338379719611111	0.03640100765	0.070551572111	0.0393009676614444	0.0334947339177778	0.034154806695	0.05479968824	0.036578609943	0.0339631538516667	0.035039920765625	0.06509481104275	0.0378317700078056	9	2	2	ocs_1	10	0.6807667750000004	0.4004625881055555
4.68919122	4.82721329	6.96996754	5.54146470666667	5.82050743333333	5.94558409	7.09808249	6.32975022333333	5.25484932666667	5.38639869	7.034025015	5.935607465	0.0351302263	0.0372051578175	0.068658133324	0.0394713096362223	0.0384242212966667	0.039008544695	0.085702821808	0.043692621712	0.0359526857533333	0.0365599028175	0.053384860726	0.0388396193454445	0.0363649547758333	0.037333377036875	0.065282669146	0.0402107925097778	9	0	2	ocs_1	16	0.6807581383333305	0.3990969146467539
4.68919122	4.82721329	6.96996754	5.54146470666667	5.82050743333333	5.94558409	7.09808249	6.32975022333333	5.25484932666667	5.38639869	7.034025015	5.935607465	0.0351302263	0.0372051578175	0.068658133324	0.0394713096362223	0.0384242212966667	0.039008544695	0.085702821808	0.043692621712	0.0359526857533333	0.0365599028175	0.053384860726	0.0388396193454445	0.0363649547758333	0.037333377036875	0.065282669146	0.0402107925097778	9	0	2	ocs_1_ms	16	0.6807581383333305	0.3990969146467539
4.76880104666667	4.96684241	6.89052026	5.60806836	5.61669184	5.87389235	6.66894179	6.13890883	5.19274644333333	5.42036738	6.779731025	5.873488595	0.0405256863644444	0.0431359961425	0.069575953	0.0452816628193334	0.0419156846444444	0.04452090748	0.076804120792	0.0464199060968889	0.0405299044477778	0.04224978574	0.056474252033	0.0435752391704445	0.0408752949761111	0.043039118775625	0.0648321444645	0.0447130118142778	10	8	0	ocs_1_ii	91	0.6807421516666707	0.4001269926699588
5.14237778666667	5.29150925	7.04253936	5.87518595333333	5.59214384666667	5.89359487	6.87246263	6.21988412333333	5.36726081666667	5.59255206	6.957500995	6.04753503833333	0.0379344213511111	0.04271028619	0.066009602428	0.041791857264	0.0401029094144444	0.0445820996675	0.056459839448	0.0411756373282222	0.0382422516155556	0.0422077384975	0.048573017568	0.0396157751306666	0.0386304584991667	0.042926965713125	0.054903869253	0.0405497612133889	11	7	3	ocs_0	55	0.68027422166666	0.19964255485210172
4.12082181333333	4.35767205	6.1235485	4.94629753333333	4.82922883333333	5.02495683	6.04257253	5.36416206333333	4.47502532333333	4.69131444	6.083060515	5.15522979833333	0.0245249767855556	0.0277175112725	0.048525141736	0.0279172958384445	0.0265986996433333	0.0284776024575	0.038776983473	0.0277266156452222	0.0246039264977778	0.0263093020275	0.034162227443	0.026217578073	0.0250828823561111	0.02720342944625	0.03890664502375	0.0270197669074167	17	3	4	ocs_0	43	0.680204475	0.19867171436957923
4.21574644	4.4241569	6.26616534	5.03815971333333	4.85190011333333	5.08378266	5.99819968	5.38858833333333	4.53382327666667	4.75396978	6.13218251	5.21337402333333	0.0247913234655556	0.02815375368	0.050144233042	0.0285441727913333	0.0260986001622222	0.0286176367125	0.048234214562	0.0275420545257778	0.02471568141	0.0269914857875	0.034247329319	0.0260161216047778	0.0250803216119444	0.027688590491875	0.0417182765605	0.0270296176316667	18	4	3	ocs_0	100	0.6795507466666599	0.19994426853146408
4.4479252	4.56381472	6.68930206	5.2723105	5.22511003333333	5.43629867	6.40569137	5.75942957	4.83651761666667	5.000056695	6.547496715	5.515870035	0.0320673881	0.0337678923175	0.072619303538	0.0371156631977777	0.0360541754966667	0.0357349601125	0.062348334059	0.0361719744216667	0.0333852475577778	0.0334466738675	0.048011526801	0.0346449351988889	0.0337230146780556	0.03409905004125	0.05774767279975	0.0356443770043055	12	0	4	ocs_0_ms	65	0.6793524183333295	0.19884177678202053
4.94507791333333	5.19761226	7.40482348	5.93334933333333	5.89005060666667	6.09564911	6.58956901	6.26028907666667	5.41756426	5.646630685	6.997196245	6.096819205	0.0497162892633333	0.05275914524	0.081714501424	0.0549700772719999	0.0528843241155556	0.0557375347975	0.065885256251	0.0524927156178889	0.0504440532011111	0.0525915433725	0.058564821943	0.0518094160761111	0.0508721799452778	0.053419941695625	0.06618235039025	0.0527704062605278	15	14	0	ocs_0_ii	81	0.6792549450000003	0.19999691033611888
4.73609456	4.95983219	6.62815092	5.51593843333333	5.43998794	5.71787243	6.61967498	6.01847328	5.08804125	5.33885231	6.62391295	5.76720585666667	0.03323061928	0.03493900623	0.066367057968	0.0356267202853334	0.0347325548022222	0.0366840852825	0.054711287514	0.0369574090508889	0.0330859702066667	0.03374307745	0.045271256638	0.0346376604091111	0.0335337786238889	0.034777311603125	0.0529052146895	0.0354648625386111	12	0	3	ocs_0_ms	54	0.6791646066666699	0.19980873330188517
4.21574644	4.4241569	6.24181396	5.03004258666667	4.85190011333333	5.08378266	6.01789172	5.39515234666667	4.53382327666667	4.75396978	6.12985284	5.21259746666667	0.0247913234655556	0.02815375368	0.04892068672	0.0283529974115555	0.0260986001622222	0.0286176367125	0.048470946171	0.0277314095301111	0.02471568141	0.0269914857875	0.033764915844	0.0260299034794444	0.0250803216119444	0.027688590491875	0.04123036614475	0.0270360534751389	19	0	4	ocs_0_ms	100	0.6787741900000004	0.20060440942459304
4.12082181333333	4.35767205	6.11325716	4.94286708666667	4.82922883333333	5.02495683	6.0428503	5.36425465333333	4.47502532333333	4.69131444	6.07805373	5.15356087	0.0245249767855556	0.0277175112725	0.04798642804	0.0278272458811112	0.0265986996433333	0.0284776024575	0.039892026738	0.0279466213706667	0.0246039264977778	0.0263093020275	0.03358388487	0.026183755847	0.0250828823561111	0.02720342944625	0.0387615561295	0.0270353447364445	17	0	7	ocs_0_ms	43	0.6785355466666694	0.2002695762540279
5.14237778666667	5.29150925	7.04896994	5.87732948	5.59214384666667	5.89359487	6.85296386	6.21338453333333	5.36726081666667	5.59255206	6.9509669	6.04535700666667	0.0379344213511111	0.04271028619	0.065708835142	0.0418570212913333	0.0401029094144444	0.0445820996675	0.06090897583	0.0413826628146667	0.0382422516155556	0.0422077384975	0.048919133003	0.0394589147083333	0.0386304584991667	0.042926965713125	0.0561140192445	0.0405393783806667	11	9	0	ocs_0_ii	55	0.6780961899999998	0.1985625505172451
4.35911668666667	4.58018092	6.48861746	5.21632643333333	5.07190038	5.28692886	6.13579767	5.56988513	4.71550853333333	4.93355489	6.312207565	5.39310578166667	0.0274473995533333	0.0285548609775	0.07879651843	0.0335428964226666	0.0297543285022222	0.0316879344675	0.06154865197	0.0328246329542222	0.0279126581433333	0.0284047689225	0.053927834199	0.0311080386067778	0.0282567610855556	0.0292630833225	0.0620502096995	0.0321459016476111	9	14	0	ocs_1_ii	80	0.6775972483333401	0.4002230636973761
4.51878373333333	4.68237101	6.6355814	5.33344114	5.23077304	5.45107047	6.40358223	5.76857439	4.87477838666667	5.06672074	6.519581815	5.551007765	0.02253931581	0.0254389390975	0.046147274754	0.0255845498075556	0.0228961101044444	0.0259133050175	0.045638398816	0.024869743324	0.0219840132188889	0.024143266785	0.031925472589	0.0233850548988889	0.0223508630880556	0.02490969442125	0.038909154687	0.0243061007323333	18	7	2	ocs_0	83	0.6762293783333293	0.19999379843505194
4.70118988	4.88725969	6.64643084	5.47365007333333	5.31883468	5.53852765	6.61549958	5.89751829333333	5.01001228	5.21289367	6.63096521	5.68558418333333	0.03502517561	0.0354490620225	0.08055204176	0.0389126936522223	0.0338379719611111	0.03640100765	0.067696243286	0.0390121413433333	0.0334947339177778	0.034154806695	0.054548529828	0.0366936944818889	0.0339631538516667	0.035039920765625	0.0643363361755	0.0378280559898333	9	0	4	ocs_1_ms	10	0.6755719033333305	0.4000781288598127
4.57995278666667	4.74146089	6.81606332	5.43299503333333	5.43555626	5.65520927	6.48931819	5.93324557666667	5.00775452333333	5.19833508	6.652690755	5.683120305	0.0267117777255556	0.029850934845	0.062234143878	0.0322784370175555	0.0297272829266667	0.033800059655	0.05293243136	0.0332240574026667	0.0273538949633333	0.0299198759225	0.042019836495	0.030598703067	0.0277867126447222	0.03087268658625	0.049801562057	0.0316749751385556	15	11	0	ocs_1_ii	22	0.6753657816666703	0.3999392462954996
4.4625186	4.60313277	6.57310318	5.25978957333333	5.0362875	5.19753941	6.36537414	5.58681765333333	4.74940305	4.90033609	6.46923866	5.42330361333333	0.0328798782911111	0.0366804010075	0.08042024657	0.0390336230880001	0.0349374170555556	0.03648672977	0.063195214168	0.0374766391993333	0.0329972443433333	0.03486141526	0.058938437973	0.0363886971505556	0.0334529460083333	0.035722490324375	0.065373084171	0.0373219141471111	8	5	3	ocs_1	31	0.6739005633333299	0.4002876138103835
5.03444765333333	5.16539881	7.2918223	5.87420664	6.02043462666667	6.29918035	6.984547525	6.527636075	5.52744114	5.73228958	7.1381849125	6.2009213575	0.02728527828	0.02927183965	0.04141632213	0.0301772294188889	0.0277467817922222	0.0302961096275	0.04364565312125	0.0313942937906944	0.02685818937	0.0284052721675	0.0403420893775	0.0300128425741667	0.0271871097030556	0.029094623403125	0.0414365385015625	0.0303993020894792	100	40	0	classic_ii	44	0.6734802175000008	0.33019632227972445
4.37119951333333	4.62695506	6.1985858	5.15083197333333	4.88210054666667	5.11719838	6.11188477	5.44876051	4.62665003	4.87207672	6.155235285	5.29979624166667	0.0228886312777778	0.0256619587375	0.055434950882	0.0273941230657778	0.0246475594977778	0.0269502083575	0.055848282202	0.0289947197104444	0.0228634298133333	0.0245311174525	0.037167342631	0.026250305392	0.0233157626005556	0.0254186005	0.0464044795865	0.0272223633900556	13	0	4	ocs_1_ms	49	0.67314621166667	0.399986058943867
4.57658358	4.77331763	6.75652966	5.43438830666667	5.41338110666667	5.69472652	6.31336479	5.90093927666667	4.99498234333333	5.234022075	6.534947225	5.66766379166667	0.0274405107355556	0.0314287425525	0.05487307159	0.0315024375502221	0.0295286252033333	0.034836003815	0.043867612239	0.0305881070541111	0.0278142881288889	0.0316732630775	0.035115402342	0.0291507483147777	0.0281494280491667	0.032402818130625	0.04224287212825	0.0300980103084721	15	5	3	ocs_0	52	0.6726814483333401	0.20050224957875326
4.51878373333333	4.68237101	6.6119929	5.32557830666667	5.23077304	5.45107047	6.40301687	5.76838593666667	4.87477838666667	5.06672074	6.507504885	5.54698212166667	0.02253931581	0.0254389390975	0.044470658222	0.0253973818764444	0.0228961101044444	0.0259133050175	0.048814655684	0.0252243720473333	0.0219840132188889	0.024143266785	0.032117624982	0.0233122339607778	0.0223508630880556	0.02490969442125	0.0393801409675	0.0243115554613333	20	12	0	ocs_0_ii	83	0.6722037350000001	0.20055174185197458
4.4479252	4.56381472	6.7325627	5.28673071333333	5.22511003333333	5.43629867	6.31898288	5.73052674	4.83651761666667	5.000056695	6.52577279	5.50862872666667	0.0320673881	0.0337678923175	0.076186258008	0.0377207425811112	0.0360541754966667	0.0357349601125	0.061177269414	0.0356360523808888	0.0333852475577778	0.0334466738675	0.051306225804	0.0346198641306666	0.0337230146780556	0.03409905004125	0.0599939947575	0.0356491308058333	10	9	0	ocs_0_ii	65	0.6721111099999995	0.19933374767649598
4.49650661333333	4.71766125	6.42572422	5.28701557333333	5.07505855333333	5.34628457	6.19121402	5.62792772	4.78578258333333	5.03197291	6.30846912	5.45747164666667	0.0292053243766667	0.0343797221525	0.06155697309	0.0346101444577778	0.03188501782	0.034275985185	0.049311550489	0.0347383137567778	0.0296723913566667	0.0324388868925	0.042637501991	0.0333126569375556	0.0301087812275	0.033383370280625	0.04903588189025	0.0339934430224167	17	0	6	ocs_1_ms	40	0.6716890633333401	0.40052551458638325
4.60172063333333	4.795119	6.66829316	5.41951038666667	5.42428579333333	5.70532416	6.43165042	5.94743291333333	5.01300321333333	5.25022158	6.54997179	5.68347165	0.0299059601211111	0.0316835417625	0.050552145145999997	0.0324911007115555	0.0315393210755556	0.03474223908	0.055045025078	0.0339859820517778	0.0296953236822222	0.0306316167425	0.038171291601	0.0310499673645556	0.0302089821402778	0.031922253581875	0.0454849383565	0.0321442543731111	17	11	0	ocs_0_ii	87	0.6704684366666704	0.19955559467898012
4.45846046	4.70611764	6.7031437	5.37179299333333	5.35804938	5.53668543	6.28092494	5.78476526666667	4.90825492	5.121401535	6.49203432	5.57827913	0.0240729616233333	0.0268315008025	0.070388832088	0.0307040490699999	0.0277945546544444	0.0296130230025	0.054006924142	0.0298290902022222	0.0251070385177778	0.0263503151475	0.048211273846	0.0285628707887778	0.0255203983283333	0.027286288525	0.0552045759805	0.0294147202124444	6	11	0	ocs_1_ii	37	0.6700242100000002	0.3996309289009849
4.4625186	4.60313277	6.56183366	5.25603306666667	5.0362875	5.19753941	6.35309659	5.58272513666667	4.74940305	4.90033609	6.457465125	5.41937910166667	0.0328798782911111	0.0366804010075	0.078856784496	0.0388342680251111	0.0349374170555556	0.03648672977	0.062209127758	0.0377868096153334	0.0329972443433333	0.03486141526	0.055690666665	0.0363328151466667	0.0334529460083333	0.035722490324375	0.063111811396	0.0373216769834445	8	0	4	ocs_1_ms	31	0.6699760516666702	0.4002630766018098
4.73609456	4.95983219	6.5568242	5.49216286	5.43998794	5.71787243	6.63528926	6.02367804	5.08804125	5.33885231	6.59605673	5.75792045	0.03323061928	0.03493900623	0.058898569528	0.0349175317168889	0.0347325548022222	0.0366840852825	0.073472641073	0.0382350267798889	0.0330859702066667	0.03374307745	0.049649020082	0.0343611768783334	0.0335337786238889	0.034777311603125	0.05791731269125	0.0354687280633611	13	9	0	ocs_0_ii	54	0.6698792000000005	0.20020869810815592
4.4625186	4.60313277	6.57750098	5.26125550666667	5.0362875	5.19753941	6.33260715	5.57589532333333	4.74940305	4.90033609	6.455054065	5.418575415	0.0328798782911111	0.0366804010075	0.082000098456	0.0392154217864445	0.0349374170555556	0.03648672977	0.075993745859	0.0379761656314445	0.0329972443433333	0.03486141526	0.061699684838	0.0360580287128889	0.0334529460083333	0.035722490324375	0.07034830349775	0.0373269112109167	7	7	0	ocs_1_ii	31	0.6691723650000005	0.40080461541780266
4.81080152	4.97981341	7.0521471	5.67059130666667	5.96726169333333	6.24046716	6.8538193	6.44491787333333	5.38903160666667	5.610140285	6.9529832	6.05775459	0.0259359403755556	0.028451137655	0.03653708636	0.0280296890822223	0.0276736194688889	0.0297553796625	0.031672710895	0.0289407513927778	0.0261061581811111	0.02766837014	0.03074172643	0.0279029264216666	0.0264554690516667	0.028385814399375	0.03242331252875	0.0281940733295833	100	0	20	classic_ms	95	0.6687229833333301	0.17858497712713972
4.43236608	4.6484881	6.357549	5.21817506666667	5.0975621	5.383217	6.18041255	5.64894885	4.76496409	5.01585255	6.268980775	5.43356195833333	0.0314459825455556	0.0361447614825	0.055650137994	0.0361413705835556	0.03562382131	0.0404064789925	0.05154565059	0.0354755375975556	0.0327454452533333	0.0367253636925	0.040497623348	0.0343401192092222	0.0331401735905556	0.037500491965	0.04704775882	0.0350742866498889	14	6	2	ocs_0	68	0.6685978683333298	0.20004068909511688
4.75347227333333	4.8619444	6.8127401	5.51220963333333	5.40762907333333	5.6714392	6.61532071	5.98606637	5.08055067333333	5.2666918	6.714030405	5.74913800166667	0.0265270099	0.0278549521525	0.051322738422	0.0288948972204444	0.0273778542977778	0.02979525874	0.04597669193	0.029493362312	0.0261763928744444	0.0271531068525	0.040883475076	0.0278225132756667	0.0265644124866667	0.027989106149375	0.044766595126	0.0285083215209444	13	12	0	ocs_0	27	0.6685873283333397	0.19969570243917895
4.75347227333333	4.8619444	6.8127401	5.51220963333333	5.40762907333333	5.6714392	6.61532071	5.98606637	5.08055067333333	5.2666918	6.714030405	5.74913800166667	0.0265270099	0.0278549521525	0.051322738422	0.0288948972204444	0.0273778542977778	0.02979525874	0.04597669193	0.029493362312	0.0261763928744444	0.0271531068525	0.040883475076	0.0278225132756667	0.0265644124866667	0.027989106149375	0.044766595126	0.0285083215209444	13	12	0	ocs_0_ii	27	0.6685873283333397	0.19969570243917895
4.70118988	4.88725969	6.62539206	5.46663714666667	5.31883468	5.53852765	6.59078954	5.88928161333333	5.01001228	5.21289367	6.6080908	5.67795938	0.03502517561	0.0354490620225	0.077416023196	0.0384210405557779	0.0338379719611111	0.03640100765	0.080618421509	0.040438800123	0.0334947339177778	0.034154806695	0.054685314732	0.0362295901404445	0.0339631538516667	0.035039920765625	0.06685126854225	0.0378297552399167	9	5	0	ocs_1_ii	10	0.6679471000000001	0.4002540279562265
4.37593215333333	4.54773173	6.1407572	5.07874022	4.79214253333333	5.19132455	5.89132705	5.42465871666667	4.58403734333333	4.86952814	6.016042125	5.25169946833333	0.0293219522677778	0.03289227145	0.05421760026	0.0324503967484444	0.0315784807811111	0.036978524375	0.045388906461	0.0331147621403333	0.0294868181166667	0.0328028226125	0.037659460432	0.0310349365847778	0.0299685173205556	0.0338691102625	0.04373135689625	0.0319087580145833	19	13	2	ocs_0	72	0.6676621249999997	0.20001832194851277
4.83921299333333	5.00529167	6.6037016	5.53809498	5.54591431333333	5.73449058	7.0752506	6.18141058666667	5.19256365333333	5.369891125	6.8394761	5.85975278333333	0.0361907956988889	0.04005625985	0.056814063636	0.0391436503048889	0.0383059519322222	0.0417776927475	0.082318268183	0.0451589171434444	0.0364829960877778	0.03938874335	0.044069006642	0.0392739899074444	0.0368656849516667	0.040152859824375	0.05681758627575	0.0407126368158056	19	1	1	ocs_1	69	0.6671891299999997	0.39942008129425305
4.55947072666667	4.80000891	6.85267874	5.48423218666667	5.38821871333333	5.53447941	6.32335173	5.79743685	4.97384472	5.16724416	6.588015235	5.64083451833333	0.0258601275422222	0.0297483530775	0.053876461056	0.030869903314	0.0279128336522222	0.0291975113575	0.043612277706	0.0279140976242222	0.0262233603888889	0.0282113400125	0.036172762013	0.0276254719677778	0.0265549204930556	0.028842136115	0.042458565697	0.0285087362184445	16	14	0	ocs_0_ii	94	0.6669897983333302	0.20071144911210795
4.83921299333333	5.00529167	6.56085126	5.52381153333333	5.54591431333333	5.73449058	7.11474063	6.19457393	5.19256365333333	5.369891125	6.837795945	5.85919273166667	0.0361907956988889	0.04005625985	0.05457312598	0.0386286034786667	0.0383059519322222	0.0417776927475	0.087942502161	0.045994294153	0.0364829960877778	0.03938874335	0.04299369349	0.039131771122	0.0368656849516667	0.040152859824375	0.05712575378025	0.0407216099689166	20	0	1	ocs_1_ms	69	0.6666290783333393	0.4003517429504519
4.39945256666667	4.58717253	6.41485824	5.1964011	5.15999848	5.43944797	6.20624147	5.69504580333333	4.77972552333333	5.01331025	6.310549855	5.44572345166667	0.0405808593888889	0.0454384688875	0.068035182634	0.0457620145680001	0.0441970388233333	0.0505236623525	0.063986624475	0.047683901213	0.0413963093366667	0.0458722172125	0.053337023075	0.0447336590526667	0.0418926292213889	0.04692664141625	0.05967396331475	0.0457283084715834	15	3	3	ocs_1	89	0.6659979283333408	0.40033918610577157
4.37593215333333	4.54773173	6.13791948	5.07779431333333	4.79214253333333	5.19132455	5.88377046	5.42213985333333	4.58403734333333	4.86952814	6.01084497	5.24996708333333	0.0293219522677778	0.03289227145	0.05441106546	0.032475056955111103	0.0315784807811111	0.036978524375	0.04701889728	0.0333288865328889	0.0294868181166667	0.0328028226125	0.037974665249	0.0309236631758889	0.0299685173205556	0.0338691102625	0.0443448233095	0.0319128174599444	19	17	0	ocs_0_ii	72	0.6659297400000002	0.20043680788774051
4.43236608	4.6484881	6.34858992	5.21518870666667	5.0975621	5.383217	6.16866295	5.64503231666667	4.76496409	5.01585255	6.258626435	5.43011051166667	0.0314459825455556	0.0361447614825	0.055843435586	0.0362170515942223	0.03562382131	0.0404064789925	0.060225172373	0.0359919825223333	0.0327454452533333	0.0367253636925	0.039874084286	0.0340298245546667	0.0331401735905556	0.037500491965	0.04895419413275	0.0350671708064723	15	9	0	ocs_0_ii	68	0.6651464216666696	0.1993047144251352
4.35911668666667	4.58018092	6.3257559	5.16203924666667	5.07190038	5.28692886	6.2233821	5.59907994	4.71550853333333	4.93355489	6.274569	5.38055959333333	0.0274473995533333	0.0285548609775	0.056730937944	0.0305479324037777	0.0297543285022222	0.0316879344675	0.047179503553	0.0314000972041111	0.0279126581433333	0.0284047689225	0.040257545542	0.029445052414	0.0282567610855556	0.0292630833225	0.04610638314525	0.0302095336089722	15	0	8	ocs_0_ms	80	0.6650510599999997	0.20095560691506176
4.35911668666667	4.58018092	6.32582904	5.16206362666667	5.07190038	5.28692886	6.22295615	5.59893795666667	4.71550853333333	4.93355489	6.274392595	5.38050079166667	0.0274473995533333	0.0285548609775	0.056740531478	0.0305488071488888	0.0297543285022222	0.0316879344675	0.047102711934	0.0313908482724444	0.0279126581433333	0.0284047689225	0.040264267051	0.029445326963	0.0282567610855556	0.0292630833225	0.0460929443785	0.0302075773368333	15	0	8	ocs_0	80	0.6649922583333394	0.20075429117026847
4.87976399333333	5.10116563	6.86056312	5.68763146	5.85143155333333	6.04049196	7.03256802	6.37118398	5.36559777333333	5.570828795	6.94656557	6.02940772	0.0309410519433333	0.0356553798675	0.052788195112	0.0333022304628889	0.0324688129733333	0.0354987654975	0.047011088413	0.0347527901145556	0.0310045704144444	0.0340179460175	0.039282357911	0.0325578374338889	0.0313547514363889	0.03479750935	0.04459099983675	0.0332926738613056	19	0	6	ocs_0	28	0.66380994666667	0.20006523830994016
4.87976399333333	5.10116563	6.86056312	5.68763146	5.85143155333333	6.04049196	7.03256802	6.37118398	5.36559777333333	5.570828795	6.94656557	6.02940772	0.0309410519433333	0.0356553798675	0.052788195112	0.0333022304628889	0.0324688129733333	0.0354987654975	0.047011088413	0.0347527901145556	0.0310045704144444	0.0340179460175	0.039282357911	0.0325578374338889	0.0313547514363889	0.03479750935	0.04459099983675	0.0332926738613056	19	0	6	ocs_0_ms	28	0.66380994666667	0.20006523830994016
5.14237778666667	5.29150925	6.97602586	5.85301478666667	5.59214384666667	5.89359487	6.83875097	6.20864690333333	5.36726081666667	5.59255206	6.907388415	6.030830845	0.0379344213511111	0.04271028619	0.06501061871	0.0410985620171112	0.0401029094144444	0.0445820996675	0.051481214685	0.041471253019	0.0382422516155556	0.0422077384975	0.046660388455	0.0398112493596667	0.0386304584991667	0.042926965713125	0.05245315257625	0.0405480784388611	13	0	4	ocs_0_ms	55	0.6635700283333295	0.19946751555085945
4.30545945333333	4.49605613	6.10959488	5.03390238	4.82913146	5.09841078	6.08321639	5.42667931666667	4.56729545666667	4.797233455	6.096405635	5.23029084833333	0.0250659247722222	0.0281738978775	0.0547245522	0.0291547449237778	0.0263393786433333	0.030618631355	0.051525407807	0.0308520731096667	0.0247844322966667	0.02751712267	0.039913212169	0.0282936741113334	0.0252435420022222	0.028456693643125	0.04651909608625	0.0291485415640278	15	4	2	ocs_1	36	0.6629953916666596	0.40061284331747443
4.39945256666667	4.58717253	6.3716064	5.18198382	5.15999848	5.43944797	6.23147105	5.70345566333333	4.77972552333333	5.01331025	6.301538725	5.44271974166667	0.0405808593888889	0.0454384688875	0.065538575474	0.0452251919115556	0.0441970388233333	0.0505236623525	0.066208771693	0.0481659770036666	0.0413963093366667	0.0458722172125	0.052464361217	0.0447442945935555	0.0418926292213889	0.04692664141625	0.05916901740025	0.0457199395255833	15	0	5	ocs_1_ms	89	0.6629942183333402	0.3994656988270652
4.73713517333333	4.92368996	6.93449492	5.59395828	5.71827038	5.93791467	6.68247149	6.18610027666667	5.22770277666667	5.430802315	6.808483205	5.89002927833333	0.0304777313188889	0.0350150176775	0.049921035376	0.034826278542	0.0341300752488889	0.0357610589775	0.043415775501	0.0340495320823333	0.0314257028877778	0.03403853572	0.038187177451	0.033183982386	0.0318648030858333	0.03471328702375	0.04242779144475	0.0338109438490833	22	5	6	ocs_0	85	0.6623265016666595	0.20101952386950958
4.72681966666667	4.98864028	6.29643174	5.42457076666667	5.10127474	5.39581762	6.39288577	5.72817367	4.91404720333333	5.19222895	6.344658755	5.57637221833333	0.0370453948855556	0.039073600765	0.061704522446	0.0398948932211111	0.03857669162	0.0415263998525	0.061132320769	0.0407178902938889	0.0369480121211111	0.038777337655	0.044537846313	0.0382960622322222	0.0373795276869444	0.039538668981875	0.05297813396025	0.0393012269948611	18	4	2	ocs_0	20	0.6623250150000004	0.19963208379509081
5.51458161333333	5.69088018	7.708974	6.36357812	6.61743602	6.86572117	7.54497325	7.09213853	6.06600881666667	6.278300675	7.626973625	6.727858325	0.0310156874422222	0.031759945025	0.0450581373	0.0330159568266667	0.0328585032055556	0.0347710377575	0.03745790541	0.03393627855	0.0310777739922222	0.031432164575	0.0374739669	0.032681739205	0.0315074346580556	0.032348827983125	0.0393659941275	0.0330789284466667	100	0	20	classic_ms	90	0.6618495083333293	0.16226183296061286
4.57658358	4.77331763	6.77408748	5.44024091333333	5.41338110666667	5.69472652	6.22109049	5.87018117666667	4.99498234333333	5.234022075	6.497588985	5.655211045	0.0274405107355556	0.0314287425525	0.054540210908	0.0315922890695556	0.0295286252033333	0.034836003815	0.05162564419	0.0307995395653333	0.0278142881288889	0.0316732630775	0.03665462967	0.0290023028067778	0.0281494280491667	0.032402818130625	0.0448687786095	0.0300991085621111	18	11	0	ocs_0_ii	52	0.6602287016666697	0.2006152560090315
4.51878373333333	4.68237101	6.5841482	5.31629674	5.23077304	5.45107047	6.35885729	5.75366607666667	4.87477838666667	5.06672074	6.471502745	5.53498140833333	0.02253931581	0.0254389390975	0.044132570518	0.0248190754275556	0.0228961101044444	0.0259133050175	0.034696036689	0.0248674978627778	0.0219840132188889	0.024143266785	0.031166032487	0.0237769614847778	0.0223508630880556	0.02490969442125	0.03529016804525	0.0243101240649722	14	0	8	ocs_0_ms	83	0.6602030216666597	0.20040532977968237
4.54766728666667	4.81637117	6.37659966	5.33644733333333	5.27980042666667	5.50244459	6.42306794	5.80931904	4.91373385666667	5.15940788	6.3998338	5.57288318666667	0.0305777709522222	0.0342058058975	0.050778694336	0.0332660622851111	0.0333318443	0.0367393657075	0.055440051908	0.0355745252175556	0.0312820772411111	0.0333777822475	0.038842964201	0.0326935356433334	0.0316184424336111	0.034425184025	0.0459761686615	0.0335569146973334	20	3	3	ocs_0	71	0.65914933	0.20017649536757134
4.54766728666667	4.81637117	6.37673218	5.33649150666667	5.27980042666667	5.50244459	6.41842385	5.80777101	4.91373385666667	5.15940788	6.397578015	5.57213125833333	0.0305777709522222	0.0342058058975	0.050994518296	0.0332651750544444	0.0333318443	0.0367393657075	0.056369307005	0.0357262992167778	0.0312820772411111	0.0333777822475	0.038100247714	0.0326142139612222	0.0316184424336111	0.034425184025	0.04589108018225	0.0335549755484167	20	0	4	ocs_0_ms	71	0.6583974016666598	0.19997624899757943
4.73713517333333	4.92368996	6.84715892	5.56484628	5.71827038	5.93791467	6.74544713	6.20709215666667	5.22770277666667	5.430802315	6.796303025	5.88596921833333	0.0304777313188889	0.0350150176775	0.047774941426	0.0343247080493332	0.0341300752488889	0.0357610589775	0.044916946706	0.0345894227591111	0.0314257028877778	0.03403853572	0.03759046512	0.0331755948253333	0.0318648030858333	0.03471328702375	0.041968204593	0.0338163301147777	27	0	6	ocs_0_ms	85	0.6582664416666599	0.20157587857199
4.12082181333333	4.35767205	6.13276912	4.94937107333333	4.82922883333333	5.02495683	5.89976473	5.31655946333333	4.47502532333333	4.69131444	6.016266925	5.13296526833333	0.0245249767855556	0.0277175112725	0.048749090966	0.0280209597666667	0.0265986996433333	0.0284776024575	0.046552493856	0.027824814296	0.0246039264977778	0.0263093020275	0.036124851546	0.0261301155873334	0.0250828823561111	0.02720342944625	0.0418878219785	0.0270265013093334	19	13	0	ocs_0_ii	43	0.6579399449999999	0.19936248097884487
4.68919122	4.82721329	6.91842024	5.52428227333333	5.82050743333333	5.94558409	7.0115709	6.30091302666667	5.25484932666667	5.38639869	6.96499557	5.91259765	0.0351302263	0.0372051578175	0.06018353528	0.0380513458633333	0.0384242212966667	0.039008544695	0.063634900617	0.0403945396147778	0.0359526857533333	0.0365599028175	0.046322423532	0.0373486887758889	0.0363649547758333	0.037333377036875	0.05411582074025	0.0382858157574722	11	0	2	ocs_0	16	0.6577483233333306	0.19933490289283284
4.68919122	4.82721329	6.91842024	5.52428227333333	5.82050743333333	5.94558409	7.0115709	6.30091302666667	5.25484932666667	5.38639869	6.96499557	5.91259765	0.0351302263	0.0372051578175	0.06018353528	0.0380513458633333	0.0384242212966667	0.039008544695	0.063634900617	0.0403945396147778	0.0359526857533333	0.0365599028175	0.046322423532	0.0373486887758889	0.0363649547758333	0.037333377036875	0.05411582074025	0.0382858157574722	11	0	2	ocs_0_ms	16	0.6577483233333306	0.19933490289283284
4.57473175333333	4.7919603	6.64695368	5.41029142666667	5.30697084666667	5.48944499	6.37910922	5.78599973333333	4.9408513	5.140702645	6.51303145	5.59814558	0.0299143759811111	0.0303155298225	0.076118865194	0.0361960183142222	0.0326497947777778	0.03457730811	0.05634573942	0.0353107839982222	0.0305368035188889	0.03064200988	0.049962234323	0.0338011275983333	0.0309094444491667	0.031544214423125	0.058097268315	0.0347772643772778	9	5	2	ocs_1	39	0.6572942799999995	0.39911852467828685
4.30545945333333	4.49605613	6.11498786	5.03570004	4.82913146	5.09841078	6.04318705	5.41333620333333	4.56729545666667	4.797233455	6.079087455	5.22451812166667	0.0250659247722222	0.0281738978775	0.056160171952	0.0292554329895555	0.0263393786433333	0.030618631355	0.052082953709	0.0310827457032222	0.0247844322966667	0.02751712267	0.038670085742	0.0281352938456667	0.0252435420022222	0.028456693643125	0.04639582428625	0.0291521915960278	15	13	0	ocs_1_ii	36	0.6572226649999999	0.4009872991079494
4.54875839333333	4.70630501	6.84365214	5.41875405333333	5.53719251333333	5.78938599	6.3639096	5.98089386	5.04297545333333	5.2478455	6.60378087	5.69982395666667	0.02258233221	0.0240272226375	0.044619267916	0.0254425903531111	0.0241521562511111	0.0264435795025	0.03879947239	0.0257958505675555	0.0225747173022222	0.0230216487375	0.035280404237	0.0242494549111111	0.0229709807663889	0.02412852490375	0.038494887195	0.0249343376857222	23	22	0	ocs_0_ii	46	0.6568485033333396	0.20095175073442262
4.56241450666667	4.77986625	6.4526238	5.3374521	5.26137492	5.51241985	6.371362525	5.798734075	4.91189471333333	5.14614305	6.4119931625	5.5680930875	0.02456447426	0.02426871683	0.0401490584	0.0253877661022222	0.0250962008311111	0.0264707845925	0.03712521402375	0.0272619108426389	0.0238805374244444	0.0236638451225	0.0351299036375	0.0254651546088889	0.024355437485	0.024516797916875	0.0368835199246875	0.0258949965406597	100	40	0	classic_ii	99	0.6561983741666699	0.1577991734706185
4.65437682666667	4.85732435	6.79952844	5.50472571333333	5.48774967333333	5.73511235	6.37493872	5.94838780666667	5.07106325	5.29621835	6.58723358	5.72655676	0.0282891137022222	0.030355367565	0.046711055178	0.0310833404184444	0.0295173910477778	0.0322725754375	0.04116202503	0.0314688238666667	0.0280038663988889	0.0291871801425	0.036544747276	0.0295051833378889	0.0284535593869444	0.030250575821875	0.04024064369	0.0303906327402222	24	23	0	ocs_0_ii	15	0.6554935100000003	0.199380417888772
4.55326168	4.6199693	6.70719212	5.31571024	5.22252072666667	5.33446706	6.64095843	5.76996418333333	4.88789120333333	4.97721818	6.674075275	5.54283721166667	0.0354201551888889	0.0337577527775	0.096835978926	0.0402625318768889	0.0355587913233333	0.0357522812775	0.083490196902	0.0408998933146667	0.0348454291355556	0.0332934343775	0.064545052043	0.0374942719552222	0.0351674511958333	0.0340242257025	0.0773540699785	0.0390377422755	8	0	3	ocs_1	34	0.65494600833334	0.40113604007903886
4.55326168	4.6199693	6.70719212	5.31571024	5.22252072666667	5.33446706	6.64095843	5.76996418333333	4.88789120333333	4.97721818	6.674075275	5.54283721166667	0.0354201551888889	0.0337577527775	0.096835978926	0.0402625318768889	0.0355587913233333	0.0357522812775	0.083490196902	0.0408998933146667	0.0348454291355556	0.0332934343775	0.064545052043	0.0374942719552222	0.0351674511958333	0.0340242257025	0.0773540699785	0.0390377422755	8	0	3	ocs_1_ms	34	0.65494600833334	0.40113604007903886
5.0342248	5.1729878	7.53967654	5.96188404666667	6.32476126666667	6.446118	7.22656947	6.70626849	5.67949303333333	5.8095529	7.383123005	6.33407626833333	0.0330498627433333	0.03456495087	0.075540049888	0.0375444917351111	0.0369256373544444	0.038805211555000003	0.111992148957	0.0445645128972222	0.03414908487	0.0351934002025	0.052346674284	0.0357995989237778	0.0345684174594444	0.0359392407075	0.07305638685325	0.0384270506199722	5	2	0	ocs_1_ii	42	0.6545832350000005	0.39967960757754756
4.87731249333333	5.00142828	7.17129588	5.72471748	5.86902141333333	6.05164207	6.88610798	6.32979737333333	5.37316695333333	5.526535175	7.02870193	6.02725742666667	0.0255231525477778	0.0287335254625	0.044191433096	0.0285693537855555	0.0269350529866667	0.0302925771725	0.03775069024	0.0285484020737778	0.0255935772344444	0.027907073935	0.032002583508	0.0271749303514444	0.0259113400008333	0.02871006262625	0.036486822588	0.0278669041405555	26	6	5	ocs_0	76	0.6540904733333397	0.20075833135393156
4.57658358	4.77331763	6.62187522	5.38950349333333	5.41338110666667	5.69472652	6.33645228	5.90863510666667	4.99498234333333	5.234022075	6.47916375	5.6490693	0.0274405107355556	0.0314287425525	0.050849878824	0.0306637613891111	0.0295286252033333	0.034836003815	0.042269025292	0.0311741884528889	0.0278142881288889	0.0316732630775	0.034248744799	0.0292740417122222	0.0281494280491667	0.032402818130625	0.0404040984285	0.0300965083166111	17	0	6	ocs_0_ms	52	0.6540869566666698	0.200347699907811
4.86875380666667	5.035256	6.7220847	5.59753223333333	5.22416643333333	5.47257174	6.4601761	5.80177319333333	5.04646012	5.25391387	6.5911304	5.69965271333333	0.0266948711322222	0.027841473865	0.04883538637	0.0286491412553333	0.0275392578044444	0.0297826447875	0.044485913707	0.0299653834563333	0.0263226480811111	0.0273698973625	0.036419036931	0.0280262768531111	0.0267198562747222	0.028090978344375	0.04153984348475	0.0286667696044722	22	0	6	ocs_0_ms	86	0.6531925933333298	0.20003627345135108
4.30545945333333	4.49605613	6.12215104	5.03808776666667	4.82913146	5.09841078	6.00674337	5.40118831	4.56729545666667	4.797233455	6.064447205	5.21963803833333	0.0250659247722222	0.0281738978775	0.05306934777	0.0292170622782223	0.0263393786433333	0.030618631355	0.047214991759	0.0303024104405556	0.0247844322966667	0.02751712267	0.039925607149	0.0285453668945556	0.0252435420022222	0.028456693643125	0.04503388845675	0.0291525516269722	16	0	6	ocs_1_ms	36	0.6523425816666597	0.4010242345846465
4.22237724	4.49661271	5.82965822	4.94096121333333	4.64071197333333	4.94500725	5.78907244	5.22636231333333	4.43154460666667	4.72080998	5.80936533	5.08366176333333	0.0249780955888889	0.0310658486425	0.053008654866	0.0311469618826667	0.0276353212833333	0.0319806124625	0.049109898035	0.0304917857754444	0.0255415941366667	0.0298048305225	0.036171170749	0.0288480408311111	0.0259241512863889	0.0306640305375	0.04361522359975	0.0298337073300834	20	3	3	ocs_1	1	0.6521171566666597	0.4013605356151223
4.2221371	4.49624743	5.93412084	4.97553856666667	4.78126834666667	4.99867316	5.99884035	5.33206222333333	4.50170272333333	4.747460295	5.966480595	5.153800395	0.02663397016	0.0317859519325	0.049398393082	0.0299991050866667	0.0287652946455556	0.0310398837475	0.040517187869	0.0300421398185556	0.0268570359866667	0.02913513009	0.035849591824	0.0284224006561111	0.0272783341947222	0.030274023965	0.04040369114975	0.0292215115543611	14	5	6	ocs_0	67	0.6520976716666702	0.19976704826762748
4.64492468666667	4.83047151	6.41608234	5.35900845333333	5.00481564	5.20853647	6.36580625	5.59429306333333	4.82487016333333	5.01950399	6.390944295	5.47665075833333	0.0331314233222222	0.0350628794375	0.076268154688	0.0390501104384444	0.0367631584755556	0.0403296169975	0.061953920026	0.0398378629191111	0.0342034718211111	0.03600492878	0.05418886487	0.037447442678	0.03457538136	0.03685058849875	0.0616499511135	0.0384457146783889	11	8	0	ocs_1	48	0.651780595	0.4008944089121185
4.64492468666667	4.83047151	6.41608234	5.35900845333333	5.00481564	5.20853647	6.36580625	5.59429306333333	4.82487016333333	5.01950399	6.390944295	5.47665075833333	0.0331314233222222	0.0350628794375	0.076268154688	0.0390501104384444	0.0367631584755556	0.0403296169975	0.061953920026	0.0398378629191111	0.0342034718211111	0.03600492878	0.05418886487	0.037447442678	0.03457538136	0.03685058849875	0.0616499511135	0.0384457146783889	11	8	0	ocs_1_ii	48	0.651780595	0.4008944089121185
4.2221371	4.49624743	5.92718396	4.97322627333333	4.78126834666667	4.99867316	6.0036254	5.33365724	4.50170272333333	4.747460295	5.96540468	5.15344175666667	0.02663397016	0.0317859519325	0.049398450124	0.0299804704015555	0.0287652946455556	0.0310398837475	0.041082606843	0.0302414062063334	0.0268570359866667	0.02913513009	0.035065872508	0.0283384833852222	0.0272783341947222	0.030274023965	0.04015320049575	0.0292247108445833	14	0	6	ocs_0_ms	67	0.6517390333333397	0.20009594915825898
4.76880104666667	4.96684241	6.78291218	5.572199	5.61669184	5.87389235	6.60184882	6.11654450666667	5.19274644333333	5.42036738	6.6923805	5.84437175333333	0.0405256863644444	0.0431359961425	0.062380364874	0.0434385303106667	0.0419156846444444	0.04452090748	0.059201985015	0.0437816210414445	0.0405299044477778	0.04224978574	0.049112180837	0.0419581958314445	0.0408752949761111	0.043039118775625	0.05495167789075	0.0427841357537501	16	4	2	ocs_0	91	0.65162531	0.19901903971824533
4.43236608	4.6484881	6.35083148	5.21593589333333	5.0975621	5.383217	6.0778283	5.6147541	4.76496409	5.01585255	6.21432989	5.41534499666667	0.0314459825455556	0.0361447614825	0.055110587186	0.0358380665715556	0.03562382131	0.0404064789925	0.04581137137	0.0357558636555556	0.0327454452533333	0.0367253636925	0.037615472757	0.0343745306126667	0.0331401735905556	0.037500491965	0.0440382260175	0.0350857478631111	15	0	3	ocs_0_ms	68	0.6503809066666699	0.20122609497393562
4.35809283333333	4.53489106	6.313021	5.12760104	5.05955936666667	5.32499932	6.11381922	5.58793928666667	4.7088261	4.92994519	6.21342011	5.35777016333333	0.0293109652188889	0.0313811200975	0.055555290744	0.0325303088548889	0.0285041001222222	0.034251467685	0.053123295086	0.0337801434997778	0.0281445289822222	0.03126775239	0.043603211706	0.0316827218001111	0.0285260308263889	0.032042023140625	0.0489712523105	0.0324189739887222	17	14	0	ocs_1_ii	38	0.6489440633333308	0.4007254219734626
4.76880104666667	4.96684241	6.77735778	5.57034753333333	5.61669184	5.87389235	6.58969951	6.11249473666667	5.19274644333333	5.42036738	6.683528645	5.841421135	0.0405256863644444	0.0431359961425	0.06283296972	0.0433754335553333	0.0419156846444444	0.04452090748	0.058017308391	0.0439608005638889	0.0405299044477778	0.04224978574	0.047819433864	0.0419239618983333	0.0408752949761111	0.043039118775625	0.05412228645975	0.0427960394789722	16	0	6	ocs_0_ms	91	0.6486746916666704	0.2002601426905443
4.72681966666667	4.98864028	6.33278928	5.43668994666667	5.10127474	5.39581762	6.27355608	5.68839710666667	4.91404720333333	5.19222895	6.30317268	5.56254352666667	0.0370453948855556	0.039073600765	0.06422074574	0.0403697701644444	0.03857669162	0.0415263998525	0.069530727443	0.0408974792801111	0.0369480121211111	0.038777337655	0.046104952874	0.0379500532145556	0.0373795276869444	0.039538668981875	0.05649034473275	0.0392918389684167	16	13	0	ocs_0_ii	20	0.6484963233333403	0.1986568264933379
4.45846046	4.70611764	6.49625746	5.30283091333333	5.35804938	5.53668543	6.35751373	5.81029486333333	4.90825492	5.121401535	6.426885595	5.55656288833333	0.0240729616233333	0.0268315008025	0.049533631102	0.0281544620368889	0.0277945546544444	0.0296130230025	0.037489416683	0.0280601842332222	0.0251070385177778	0.0263503151475	0.032023201361	0.0268351495074444	0.0255203983283333	0.027286288525	0.03776736262675	0.02747123632125	21	2	5	ocs_0	37	0.6483079683333299	0.2001927992715436
4.21574644	4.4241569	6.24675086	5.03168822	4.85190011333333	5.08378266	5.83012655	5.33256395666667	4.53382327666667	4.75396978	6.038438705	5.18212608833333	0.0247913234655556	0.02815375368	0.048914483172	0.0283717378231111	0.0260986001622222	0.0286176367125	0.03919568682	0.0271223373648889	0.02471568141	0.0269914857875	0.034561520821	0.0263045976793333	0.0250803216119444	0.027688590491875	0.0393083029085	0.0270258176366667	18	19	0	ocs_0_ii	100	0.6483028116666603	0.19955449334441644
4.87976399333333	5.10116563	6.92848722	5.71027282666667	5.85143155333333	6.04049196	6.8700959	6.31702660666667	5.36559777333333	5.570828795	6.89929156	6.01364971666667	0.0309410519433333	0.0356553798675	0.057656636736	0.034226625722	0.0324688129733333	0.0354987654975	0.066558155692	0.038823926364	0.0310045704144444	0.0340179460175	0.044502081495	0.0339388523578889	0.0313547514363889	0.03479750935	0.0533047388545	0.0352320642004444	15	8	0	ocs_1_ii	28	0.64805194333334	0.4002820196356826
4.57473175333333	4.7919603	6.60041552	5.39477870666667	5.30697084666667	5.48944499	6.36911783	5.78266927	4.9408513	5.140702645	6.484766675	5.58872398833333	0.0299143759811111	0.0303155298225	0.069871532044	0.0352771462122222	0.0326497947777778	0.03457730811	0.061544123668	0.0363838553226667	0.0305368035188889	0.03064200988	0.050098353347	0.0337455108535555	0.0309094444491667	0.031544214423125	0.0579030906015	0.0347880058105	10	0	4	ocs_1_ms	39	0.6478726883333294	0.40022692813559746
4.57473175333333	4.7919603	6.62634758	5.40342272666667	5.30697084666667	5.48944499	6.33873446	5.77254148	4.9408513	5.140702645	6.48254102	5.58798210333333	0.0299143759811111	0.0303155298225	0.073071989332	0.0358175410553333	0.0326497947777778	0.03457730811	0.063127980229	0.0360202453492222	0.0305368035188889	0.03064200988	0.046598937335	0.0336678870946667	0.0309094444491667	0.031544214423125	0.05734946105775	0.0347933901484722	12	9	0	ocs_1_ii	39	0.6471308033333294	0.4007825354461178
4.53777956666667	4.65637156	6.53088946	5.28121086	5.36004177333333	5.55348611	6.62199877	5.90965699666667	4.94891067	5.104928835	6.576444115	5.59543392833333	0.0326971121955556	0.03618581528	0.068119720512	0.0388307319342223	0.0370031648966667	0.038480928185	0.060737028985	0.0394666657107778	0.0340650514255556	0.0361155963975	0.050682352848	0.0374936024193334	0.0344575949858333	0.036724484065	0.05755536379825	0.0383211506209167	14	0	3	ocs_1	12	0.64652325833333	0.4001435478151488
4.53777956666667	4.65637156	6.53088946	5.28121086	5.36004177333333	5.55348611	6.62199877	5.90965699666667	4.94891067	5.104928835	6.576444115	5.59543392833333	0.0326971121955556	0.03618581528	0.068119720512	0.0388307319342223	0.0370031648966667	0.038480928185	0.060737028985	0.0394666657107778	0.0340650514255556	0.0361155963975	0.050682352848	0.0374936024193334	0.0344575949858333	0.036724484065	0.05755536379825	0.0383211506209167	14	0	3	ocs_1_ms	12	0.64652325833333	0.4001435478151488
4.37593215333333	4.54773173	6.12092238	5.07212861333333	4.79214253333333	5.19132455	5.77980379	5.38748429666667	4.58403734333333	4.86952814	5.950363085	5.229806455	0.0293219522677778	0.03289227145	0.05383603763	0.0323263476091111	0.0315784807811111	0.036978524375	0.04198452543	0.0327997912615555	0.0294868181166667	0.0328028226125	0.035764835844	0.0312702867695555	0.0299685173205556	0.0338691102625	0.041837558687	0.0319166781024444	18	0	6	ocs_0_ms	72	0.6457691116666702	0.20083479935182524
4.45412027333333	4.70516772	6.2830992	5.23114488	5.12554829333333	5.28064812	6.35828293	5.63985972333333	4.78983428333333	4.99290792	6.320691065	5.43550230166667	0.0260346372711111	0.0305953764675	0.067045160098	0.0311865681826667	0.0287846896155556	0.03036311607	0.060279730688	0.0330984185471111	0.0266260471766667	0.02901715776	0.042557620306	0.0296864720523333	0.02701785531	0.029748202014375	0.0531100328495	0.0309144827086111	6	3	3	ocs_1	25	0.6456680183333399	0.40048292971014343
4.45412027333333	4.70516772	6.27874148	5.22969230666667	5.12554829333333	5.28064812	6.35972935	5.64034186333333	4.78983428333333	4.99290792	6.319235415	5.435017085	0.0260346372711111	0.0305953764675	0.066138339856	0.0310643440771111	0.0287846896155556	0.03036311607	0.060039067946	0.0332066143946667	0.0266260471766667	0.02901715776	0.04206692301	0.0296834904592222	0.02701785531	0.029748202014375	0.0525778134555	0.0309094848475556	6	0	4	ocs_1_ms	25	0.6451828016666701	0.3999692654992659
4.22237724	4.49661271	5.80780104	4.93367548666667	4.64071197333333	4.94500725	5.76387733	5.21796394333333	4.43154460666667	4.72080998	5.785839185	5.075819715	0.0249780955888889	0.0310658486425	0.0528422256	0.0309536303157777	0.0276353212833333	0.0319806124625	0.043577814939	0.0303702424398889	0.0255415941366667	0.0298048305225	0.036207043204	0.0289991180557778	0.0259241512863889	0.0306640305375	0.04220853173675	0.0298305272168055	20	0	4	ocs_1_ms	1	0.6442751083333293	0.40103406070230113
4.11392259333333	4.40153082	6.2029083	5.00198998	4.92565245333333	5.11663613	5.74239003	5.32522076333333	4.51978752333333	4.759083475	5.972649165	5.16360537166667	0.0278452303666667	0.033951313325	0.055371272456	0.0326658083897777	0.0298503929055556	0.0321277569725	0.045054555339	0.0300449772025556	0.0281228735655556	0.031552695225	0.037403215195	0.029491192599	0.0284853426008333	0.032296115186875	0.04380806454625	0.0304232926975833	11	12	0	ocs_0_ii	63	0.6438178483333408	0.1994771856492696
4.32625334	4.48119463	6.21602926	5.05947284	4.79202054666667	5.08591586	5.86653549	5.34612240333333	4.55913694333333	4.783555245	6.041282375	5.20279762166667	0.0215726089811111	0.022199317585	0.04564810654	0.0242856520551111	0.0230478820922222	0.0262645590725	0.033598975538	0.0248249522248889	0.0215278848411111	0.0223647324175	0.030510988293	0.0231813301114444	0.0219190651888889	0.023298335373125	0.035067264666	0.0238683161257222	20	17	3	ocs_0	14	0.6436606783333394	0.1992934191289338
4.87731249333333	5.00142828	7.0583869	5.68708115333333	5.86902141333333	6.05164207	6.92928892	6.34419102	5.37316695333333	5.526535175	6.99383791	6.01563608666667	0.0255231525477778	0.0287335254625	0.040673283418	0.0279902463684444	0.0269350529866667	0.0302925771725	0.038088835572	0.0289746115422222	0.0255935772344444	0.027907073935	0.031188010004	0.0272237693804444	0.0259113400008333	0.02871006262625	0.0352845347495	0.0278530991678889	26	0	7	ocs_0_ms	76	0.6424691333333401	0.19934111203566016
4.81080152	4.97981341	7.0521471	5.67059130666667	5.96726169333333	6.24046716	6.692963175	6.391299165	5.38903160666667	5.610140285	6.8725551375	6.03094523583333	0.0259359403755556	0.028451137655	0.03653708636	0.0280296890822223	0.0276736194688889	0.0297553796625	0.03609636805125	0.0297615036906944	0.0261061581811111	0.02766837014	0.033906567305	0.0282140842369445	0.0264554690516667	0.028385814399375	0.0351116472553125	0.0285548403117014	100	40	0	classic_ii	95	0.6419136291666598	0.2156420372460716
4.31451457333333	4.57626847	6.18561204	5.11271632666667	4.96457071333333	5.20345249	5.94186397	5.44958965	4.63954264333333	4.88986048	6.063738005	5.28115298833333	0.0241589951911111	0.0289102907475	0.046581166736	0.0274688292028889	0.0255201833833333	0.02821601461	0.037666883349	0.0267210275218889	0.02403524719	0.0265665122775	0.034133703615	0.0256912063658889	0.0244374182386111	0.027564832478125	0.03812886432875	0.0263930673641389	21	13	4	ocs_0	53	0.6416103450000001	0.20046372852850244
5.0342248	5.1729878	7.50928904	5.95175488	6.32476126666667	6.446118	7.17279794	6.68834464666667	5.67949303333333	5.8095529	7.34104349	6.32004976333333	0.0330498627433333	0.03456495087	0.066334417602	0.0360447538526666	0.0369256373544444	0.038805211555000003	0.08106229105	0.0405306659068889	0.03414908487	0.0351934002025	0.047093062853	0.0347115163812222	0.0345684174594444	0.0359392407075	0.0603957085895	0.0364996131305	6	6	0	ocs_0_ii	42	0.6405567300000001	0.20003444117434097
4.70118988	4.88725969	6.50312922	5.42588286666667	5.31883468	5.53852765	6.54830878	5.87512136	5.01001228	5.21289367	6.525719	5.65050211333333	0.03502517561	0.0354490620225	0.062010339232	0.0361575832166668	0.0338379719611111	0.03640100765	0.057725271183	0.0374170063158889	0.0334947339177778	0.034154806695	0.044574683512	0.0349898268264445	0.0339631538516667	0.035039920765625	0.05222124435975	0.0358885607963612	13	2	3	ocs_0	10	0.64048983333333	0.19930988681966463
4.66048438	4.92910359	6.37491734	5.41104150666667	5.22726005333333	5.4878155	6.29716088	5.75759729333333	4.94387221666667	5.208459545	6.33603911	5.5843194	0.0300883115122222	0.0352165902125	0.056652787204	0.0354366875655556	0.0337681399844444	0.040724632775	0.051234714155	0.037033730653	0.03100280598	0.036177102875	0.040412844605	0.0344580099545556	0.0314655158641667	0.037073857184375	0.04717829764225	0.0353466095319167	22	7	3	ocs_1	66	0.6404471833333298	0.4007181707332671
4.73713517333333	4.92368996	7.04486156	5.63074716	5.71827038	5.93791467	6.43827147	6.10470027	5.22770277666667	5.430802315	6.741566515	5.867723715	0.0304777313188889	0.0350150176775	0.053362406842	0.0356017346204445	0.0341300752488889	0.0357610589775	0.046659633213	0.0336689503047778	0.0314257028877778	0.03403853572	0.039455267606	0.0329581951954444	0.0318648030858333	0.03471328702375	0.04473314381675	0.0337967688290278	17	16	0	ocs_0_ii	85	0.64002093833333	0.19955536678683367
4.45846046	4.70611764	6.41769578	5.27664368666667	5.35804938	5.53668543	6.38259671	5.81865585666667	4.90825492	5.121401535	6.400146245	5.54764977166667	0.0240729616233333	0.0268315008025	0.04623814908	0.0276936990628889	0.0277945546544444	0.0296130230025	0.036336137577	0.0284007587416667	0.0251070385177778	0.0263503151475	0.030873213957	0.0268884148454445	0.0255203983283333	0.027286288525	0.036080178642749997	0.0274678218738611	26	0	7	ocs_0_ms	37	0.6393948516666699	0.19984241252326895
4.22237724	4.49661271	5.87281626	4.95534722666667	4.64071197333333	4.94500725	5.66872332	5.18624594	4.43154460666667	4.72080998	5.77076979	5.07079658333333	0.0249780955888889	0.0310658486425	0.055495023234	0.0316546322093333	0.0276353212833333	0.0319806124625	0.056140163008	0.0303732458042222	0.0255415941366667	0.0298048305225	0.035388588578	0.0286319968627778	0.0259241512863889	0.0306640305375	0.0456030908495	0.0298229679347778	20	8	0	ocs_1_ii	1	0.6392519766666593	0.40025801415133866
4.72681966666667	4.98864028	6.20432302	5.39386786	5.10127474	5.39581762	6.34548592	5.71237372	4.91404720333333	5.19222895	6.27490447	5.55312079	0.0370453948855556	0.039073600765	0.057314764908	0.0390067389586666	0.03857669162	0.0415263998525	0.055788646267	0.0410954710647777	0.0369480121211111	0.038777337655	0.043285753523	0.0385575729043333	0.0373795276869444	0.039538668981875	0.04991872955525	0.0393043389580277	22	0	3	ocs_0_ms	20	0.6390735866666706	0.19995536417984353
4.39815433333333	4.61861816	6.36511046	5.20078226	5.08895664666667	5.3438467	6.00471578	5.56413639333333	4.74355549	4.98123243	6.18491312	5.38245932666667	0.0331557063255556	0.0396488103025	0.065094171178	0.040527000504	0.0383273829166667	0.042978873405	0.0493027013	0.0393878110711111	0.03476389158	0.0389083910975	0.04348364576	0.0382643438418889	0.0352527181005556	0.040111116475625	0.0503410409995	0.0391108748147222	16	9	2	ocs_1	79	0.6389038366666693	0.39991371694465555
4.39945256666667	4.58717253	6.46045682	5.21160062666667	5.15999848	5.43944797	5.9980709	5.62565561333333	4.77972552333333	5.01331025	6.22926386	5.41862812	0.0405808593888889	0.0454384688875	0.073564502258	0.0465757503675556	0.0441970388233333	0.0505236623525	0.065546695912	0.04780250401	0.0413963093366667	0.0458722172125	0.053648009014	0.0442486605824445	0.0418926292213889	0.04692664141625	0.0616018040495	0.0457188938856111	12	9	0	ocs_1_ii	89	0.6389025966666706	0.3993565628362473
4.31451457333333	4.57626847	6.23391888	5.12881860666667	4.96457071333333	5.20345249	5.87509621	5.42733373	4.63954264333333	4.88986048	6.054507545	5.27807616833333	0.0241589951911111	0.0289102907475	0.04770789972	0.0278318009611112	0.0255201833833333	0.02821601461	0.041075214626	0.0267461468653333	0.02403524719	0.0265665122775	0.035100781872	0.0254877848693334	0.0244374182386111	0.027564832478125	0.0397461695225	0.0263883793912778	22	19	0	ocs_0_ii	53	0.6385335249999997	0.1999831880743333
4.2884225	4.42207558	6.16166732	5.00193949333333	4.98711429333333	5.22148985	6.20569107	5.54955692333333	4.63776839666667	4.821782715	6.183679195	5.27574820833333	0.0299440128266667	0.0351103705125	0.054902315638	0.0333250766262222	0.0319970987422222	0.03711427313	0.056340321208	0.0371955712993333	0.0302327327622222	0.03472418435	0.044457164109	0.0337003607465556	0.0306016442733333	0.035418253085625	0.050039241266	0.0344803423546667	11	5	3	ocs_1	62	0.6379798116666606	0.40011395299158586
4.32625334	4.48119463	6.22438878	5.06225934666667	4.79202054666667	5.08591586	5.82276472	5.33153214666667	4.55913694333333	4.783555245	6.02357675	5.19689574666667	0.0215726089811111	0.022199317585	0.046495973732	0.0243802747773333	0.0230478820922222	0.0262645590725	0.034692359511	0.024851723023	0.0215278848411111	0.0223647324175	0.031156493866	0.0231367220876667	0.0219190651888889	0.023298335373125	0.03587533024375	0.0238763604939167	20	22	0	ocs_0_ii	14	0.6377588033333401	0.20011588360075702
4.70118988	4.88725969	6.52933774	5.43461904	5.31883468	5.53852765	6.50485513	5.86063681	5.01001228	5.21289367	6.517096435	5.647627925	0.03502517561	0.0354490620225	0.064381397542	0.0365311854537778	0.0338379719611111	0.03640100765	0.054296138759	0.0369417928576666	0.0334947339177778	0.034154806695	0.044892949509	0.0350548194841111	0.0339631538516667	0.035039920765625	0.05211585882975	0.0358956543199167	12	0	4	ocs_0_ms	10	0.6376156450000003	0.20004417802023183
4.59852845333333	4.76815096	6.650328	5.39554330666667	5.54414029333333	5.77236888	6.51840775	6.02104850333333	5.07133437333333	5.27025992	6.584367875	5.708295905	0.0271688375988889	0.0319399274975	0.03742631514	0.03039924337	0.0290865548788889	0.029653852975	0.03633078825	0.03050532833	0.0275008677955556	0.0291315450325	0.033096698445	0.0298546729383333	0.0278142820172222	0.029964217634375	0.03498762507	0.0301534793941667	100	0	20	classic_ms	41	0.6369615316666701	0.2406121930898331
4.75347227333333	4.8619444	6.77209766	5.49866215333333	5.40762907333333	5.6714392	6.46107773	5.93465204333333	5.08055067333333	5.2666918	6.616587695	5.71665709833333	0.0265270099	0.0278549521525	0.05076212295	0.0285222686546666	0.0273778542977778	0.02979525874	0.042196176368	0.0299148267008889	0.0261763928744444	0.0271531068525	0.036869233936	0.0278047477637778	0.0265644124866667	0.027989106149375	0.0416741917975	0.0285116477207778	13	0	8	ocs_0_ms	27	0.6361064249999995	0.20003739940157356
4.2884225	4.42207558	6.15612166	5.00009094	4.98711429333333	5.22148985	6.19632329	5.54643433	4.63776839666667	4.821782715	6.176222475	5.273262635	0.0299440128266667	0.0351103705125	0.0553755961	0.033260596266889	0.0319970987422222	0.03711427313	0.055977036026	0.0374327842844445	0.0302327327622222	0.03472418435	0.043429061013	0.0336208617355556	0.0306016442733333	0.035418253085625	0.049552688538	0.0344837760056111	11	0	4	ocs_1_ms	62	0.6354942383333304	0.400468157320912
4.54766728666667	4.81637117	6.3296402	5.32079418	5.27980042666667	5.50244459	6.32548172	5.7767903	4.91373385666667	5.15940788	6.32756096	5.54879224	0.0305777709522222	0.0342058058975	0.048505319852	0.0329214784993333	0.0333318443	0.0367393657075	0.054464881114	0.0357143537326667	0.0312820772411111	0.0333777822475	0.04110360163	0.0327689674585556	0.0316184424336111	0.034425184025	0.0462943510565	0.0335434417872778	21	13	0	ocs_0_ii	71	0.6350583833333303	0.19878521421910966
4.35911668666667	4.58018092	6.37195226	5.17743803333333	5.07190038	5.28692886	5.99533184	5.52306318666667	4.71550853333333	4.93355489	6.18364205	5.35025061	0.0274473995533333	0.0285548609775	0.062004163462	0.0313215995977778	0.0297543285022222	0.0316879344675	0.050012047304	0.0307166658655556	0.0279126581433333	0.0284047689225	0.043067601012	0.0293802469934445	0.0282567610855556	0.0292630833225	0.0495378531975	0.0301996898625556	13	14	0	ocs_0_ii	80	0.6347420766666696	0.19994260821104254
4.72474639333333	4.89525469	6.3727997	5.38776969333333	5.28198296	5.60209422	6.458465975	5.88755147166667	5.00336467666667	5.248674455	6.4156328375	5.6376605825	0.0213702735511111	0.022859600125	0.04178272487	0.0247791414633333	0.0240626812622222	0.0262856778225	0.045570346301875	0.0295663121263194	0.0217650056966667	0.022648633495	0.04142502256	0.0260743891247222	0.0222407415516667	0.023610636234375	0.0425507790729688	0.0266235579597743	100	40	0	classic_ii	96	0.63429590583333	0.4482510771683168
4.39815433333333	4.61861816	6.41624796	5.21782809333333	5.08895664666667	5.3438467	5.92308727	5.53692689	4.74355549	4.98123243	6.169667615	5.37737749166667	0.0331557063255556	0.0396488103025	0.0682837188	0.041091475218889	0.0383273829166667	0.042978873405	0.054390914166	0.0392857868877778	0.03476389158	0.0389083910975	0.045604291812	0.0380274076234445	0.0352527181005556	0.040111116475625	0.0534708041475	0.0391080193383889	16	10	0	ocs_1_ii	79	0.6338220016666698	0.3996177351485027
4.76880104666667	4.96684241	6.7953704	5.57635174	5.61669184	5.87389235	6.48238529	6.07672333	5.19274644333333	5.42036738	6.638877845	5.826537535	0.0405256863644444	0.0431359961425	0.063117583692	0.0437579226695555	0.0419156846444444	0.04452090748	0.063948553958	0.0436375939844445	0.0405299044477778	0.04224978574	0.050803490521	0.041905913239	0.0408752949761111	0.043039118775625	0.057168279673	0.042801835783	19	11	0	ocs_0_ii	91	0.6337910916666702	0.20086447536985463
4.57995278666667	4.74146089	6.6931109	5.39201089333333	5.43555626	5.65520927	6.35800441	5.88947431666667	5.00775452333333	5.19833508	6.525557655	5.640742605	0.0267117777255556	0.029850934845	0.05195552024	0.0308957938115555	0.0297272829266667	0.033800059655	0.041222233944	0.03017292329	0.0273538949633333	0.0299198759225	0.032698042411	0.0289466769547778	0.0277867126447222	0.03087268658625	0.0396434597515	0.0297405177527778	23	6	4	ocs_0	22	0.63298808166667	0.20096465800941227
4.56241450666667	4.77986625	6.4526238	5.3374521	5.26137492	5.51241985	6.2292769	5.7513722	4.91189471333333	5.14614305	6.34095035	5.54441215	0.02456447426	0.02426871683	0.0401490584	0.0253877661022222	0.0250962008311111	0.0264707845925	0.031266572855	0.0263854321294445	0.0238805374244444	0.0236638451225	0.03130599495	0.02513144752	0.024355437485	0.024516797916875	0.03350690528875	0.0255090233179167	100	0	20	classic_ms	99	0.6325174366666699	0.11823832953499024
5.51458161333333	5.69088018	7.708974	6.36357812	6.61743602	6.86572117	7.366628125	7.032690155	6.06600881666667	6.278300675	7.5378010625	6.6981341375	0.0310156874422222	0.031759945025	0.0450581373	0.0330159568266667	0.0328585032055556	0.0347710377575	0.0423791585225	0.0346983528097222	0.0310777739922222	0.031432164575	0.041216093525	0.0330067260661111	0.0315074346580556	0.032348827983125	0.042467370718125	0.0334319404421528	100	40	0	classic_ii	90	0.63212532083333	0.1987114669711193
4.36482236666667	4.57860677	5.94856092	5.03525815333333	4.7347547	5.012279	5.95975631	5.32810477	4.54978853333333	4.795442885	5.954158615	5.18168146166667	0.0294082851355556	0.0310406646225	0.060392826202	0.0337360254688889	0.0320073389633333	0.03703783551	0.054807493127	0.0369558700803333	0.02978953309	0.032222236125	0.042671277014	0.0329391570618889	0.0302486725697222	0.033130743095625	0.05013571833925	0.03414255241825	14	5	2	ocs_1	97	0.6318929283333405	0.40153385083226445
4.59852845333333	4.76815096	6.650328	5.39554330666667	5.54414029333333	5.77236888	6.487681875	6.010806545	5.07133437333333	5.27025992	6.5690049375	5.70317492583333	0.0271688375988889	0.0319399274975	0.03742631514	0.03039924337	0.0290865548788889	0.029653852975	0.038223278240625	0.0300585270622917	0.0275008677955556	0.0291315450325	0.0350639123825	0.0294250972383333	0.0278142820172222	0.029964217634375	0.0364443545364062	0.0298269912272396	100	40	0	classic_ii	41	0.6318405524999999	0.20702929211855134
4.32625334	4.48119463	6.15900654	5.04046526666667	4.79202054666667	5.08591586	5.84498066	5.33893746	4.55913694333333	4.783555245	6.0019936	5.18970136333333	0.0215726089811111	0.022199317585	0.042161046126	0.0238129742055556	0.0230478820922222	0.0262645590725	0.035006861252	0.0252210262273333	0.0215278848411111	0.0223647324175	0.029651413719	0.023240027126	0.0219190651888889	0.023298335373125	0.034117683704	0.0238785136712222	23	0	7	ocs_0_ms	14	0.6305644199999998	0.20033602666140438
4.55326168	4.6199693	6.74736432	5.32910097333333	5.22252072666667	5.33446706	6.45299847	5.70731086333333	4.88789120333333	4.97721818	6.600181395	5.51820591833333	0.0354201551888889	0.0337577527775	0.106052132544	0.0414393072086667	0.0355587913233333	0.0357522812775	0.085982615384	0.0399268421715555	0.0348454291355556	0.0332934343775	0.070117734448	0.037389668426	0.0351674511958333	0.0340242257025	0.083067554206	0.0390363715580555	8	5	0	ocs_1_ii	34	0.6303147149999999	0.40099397216827043
5.42773851333333	5.6276037	7.49044016	6.24854918666667	6.03068014666667	6.27312493	6.86352933	6.46992639666667	5.72920933	5.950364315	7.176984745	6.35923779166667	0.0352177627011111	0.0389133443975	0.066074203792	0.0400284779033333	0.0381431776922222	0.041267078215	0.04676202971	0.0378075907475556	0.0358519982711111	0.0383108917975	0.045078695202	0.037463549503	0.0362662342338889	0.039200551551875	0.0507484059765	0.0381907919142222	22	15	5	ocs_0	45	0.6300284616666705	0.19969806482845268
4.37593215333333	4.54773173	5.8533605	4.98294132	4.79214253333333	5.19132455	5.952605	5.4450847	4.58403734333333	4.86952814	5.90298275	5.21401301	0.0293219522677778	0.03289227145	0.04762110318	0.0347156251644444	0.0315784807811111	0.036978524375	0.052590319754375	0.0399262015682639	0.0294868181166667	0.0328028226125	0.0472730192775	0.0359890503680556	0.0299685173205556	0.0338691102625	0.0486893653723438	0.0366549818672049	100	40	0	classic_ii	72	0.6299756666666703	0.6893038696207868
4.2221371	4.49624743	5.96729032	4.98659506	4.78126834666667	4.99867316	5.83136116	5.27623582666667	4.50170272333333	4.747460295	5.89932574	5.13141544333333	0.02663397016	0.0317859519325	0.050153639578	0.030337599096	0.0287652946455556	0.0310398837475	0.049497928031	0.0299520415463333	0.0268570359866667	0.02913513009	0.03703747024	0.0283072891282222	0.0272783341947222	0.030274023965	0.04343162702225	0.0292260547246944	13	16	0	ocs_0_ii	67	0.6297127199999997	0.20023410585388343
4.58082517333333	4.82264021	6.1235255	5.25626864	5.02455406	5.34008065	6.14329243	5.60781791	4.80268961666667	5.08136043	6.133408965	5.432043275	0.0279129748711111	0.0311813372675	0.054864654464	0.0327227540086667	0.0302652379888889	0.0331885011975	0.057082947797	0.0344551076334444	0.0280309423733333	0.0296615675825	0.040296023736	0.0313091052995556	0.0285600244016667	0.0309232434075	0.04813491243325	0.0324490180603056	20	7	1	ocs_1	51	0.6293536583333301	0.40033288276443146
4.66048438	4.92910359	6.37810328	5.41210348666667	5.22726005333333	5.4878155	6.22737165	5.73433421666667	4.94387221666667	5.208459545	6.302737465	5.57321885166667	0.0300883115122222	0.0352165902125	0.057001136742	0.0354844457057778	0.0337681399844444	0.040724632775	0.051793706078	0.0370116258577778	0.03100280598	0.036177102875	0.041280369224	0.0344047627038889	0.0314655158641667	0.037073857184375	0.047838895317	0.0353263992428334	21	15	0	ocs_1_ii	66	0.6293466350000001	0.39863148312282737
4.36482236666667	4.57860677	5.9672936	5.04150238	4.7347547	5.012279	5.92535615	5.31663805	4.54978853333333	4.795442885	5.946324875	5.179070215	0.0294082851355556	0.0310406646225	0.061686127906	0.0339861723328889	0.0320073389633333	0.03703783551	0.059993327412	0.0370558501304444	0.02978953309	0.032222236125	0.042370357401	0.0327386042212222	0.0302486725697222	0.033130743095625	0.05160504253	0.0341298077264444	14	8	0	ocs_1_ii	97	0.6292816816666704	0.4002196281604207
4.45412027333333	4.70516772	6.29950522	5.23661355333333	5.12554829333333	5.28064812	6.24249984	5.60126536	4.78983428333333	4.99290792	6.27100253	5.41893945666667	0.0260346372711111	0.0305953764675	0.076230363692	0.0320524704411112	0.0287846896155556	0.03036311607	0.065650843859	0.0319400023787777	0.0266260471766667	0.02901715776	0.053270928872	0.0298314535798889	0.02701785531	0.029748202014375	0.06210576632375	0.0309138449949167	5	6	0	ocs_1_ii	25	0.6291051733333397	0.400417387531607
4.57995278666667	4.74146089	6.64236892	5.3750969	5.43555626	5.65520927	6.38522157	5.89854670333333	5.00775452333333	5.19833508	6.513795245	5.63682180166667	0.0267117777255556	0.029850934845	0.049900549244	0.0305563764924444	0.0297272829266667	0.033800059655	0.042761038587	0.030513438234777802	0.0273538949633333	0.0299198759225	0.031768996717	0.0289259233166667	0.0277867126447222	0.03087268658625	0.03904989531625	0.0297304153401389	28	0	4	ocs_0_ms	22	0.6290672783333404	0.19992554315979097
4.53383259333333	4.71194321	6.44526398	5.2897168	5.10641421333333	5.34656091	6.12601184	5.60637788666667	4.82012340333333	5.02925206	6.28563791	5.44804734333333	0.0330920368511111	0.03407904561	0.05788260686	0.0361526799124444	0.0338938240588889	0.036396676785	0.048975801737	0.0353990301318889	0.0328095362911111	0.0338445216525	0.041374913906000003	0.0343916933568889	0.0331512333730556	0.034541191425	0.047402059102250003	0.0350837741895278	20	6	2	ocs_0	9	0.6279239399999996	0.19988036218055846
5.42773851333333	5.6276037	7.50669708	6.25396816	6.03068014666667	6.27312493	6.82890965	6.45838650333333	5.72920933	5.950364315	7.167803365	6.35617733166667	0.0352177627011111	0.0389133443975	0.066773552994	0.0401174725413333	0.0381431776922222	0.041267078215	0.049852794323	0.0379930110916667	0.0358519982711111	0.0383108917975	0.045192953503	0.0373403039757778	0.0362662342338889	0.039200551551875	0.05175306358075	0.0381977728961389	21	18	0	ocs_0_ii	45	0.6269680016666701	0.2004224331306412
4.87731249333333	5.00142828	7.27005342	5.75763666	5.86902141333333	6.05164207	6.62413832	6.24247415333333	5.37316695333333	5.526535175	6.94709587	6.00005540666667	0.0255231525477778	0.0287335254625	0.048190527468	0.0292811707522223	0.0269350529866667	0.0302925771725	0.039373216205	0.0280631737281111	0.0255935772344444	0.027907073935	0.033661537215	0.0270561705795556	0.0259113400008333	0.02871006262625	0.03872170452575	0.0278641714098611	22	21	0	ocs_0_ii	76	0.6268884533333399	0.20047778905766858
4.39815433333333	4.61861816	6.19845628	5.14523086666667	5.08895664666667	5.3438467	6.09889034	5.59552791333333	4.74355549	4.98123243	6.14867331	5.37037939	0.0331557063255556	0.0396488103025	0.056888608922	0.0391622636755556	0.0383273829166667	0.042978873405	0.049716234479	0.0404997009954445	0.03476389158	0.0389083910975	0.042563070331	0.0383980028364445	0.0352527181005556	0.040111116475625	0.04793274601575	0.0391144925859723	19	0	4	ocs_1_ms	79	0.6268238999999998	0.4002887137254677
4.80442658666667	4.93530873	6.856166	5.57559448666667	5.74274632666667	5.96138786	6.7507245	6.22450007333333	5.27358645666667	5.448348295	6.80344525	5.90004728	0.02987003622	0.0320439252125	0.0517734689499999	0.0343478032333333	0.0326559773066667	0.03604438738	0.0427959822	0.0367424910944444	0.0305451705822222	0.0322601852075	0.043993550975	0.0349482800427778	0.0309040886727778	0.033152170751875	0.045639138275	0.0352467136033333	100	0	20	classic_ms	74	0.6264608233333302	0.44811095370406345
4.66048438	4.92910359	6.35650738	5.40490485333333	5.22726005333333	5.4878155	6.23153293	5.73572131	4.94387221666667	5.208459545	6.294020155	5.57031308166667	0.0300883115122222	0.0352165902125	0.054873819966	0.03525872922	0.0337681399844444	0.040724632775	0.049314432494	0.0369166703386667	0.03100280598	0.036177102875	0.040838055224	0.034597142831	0.0314655158641667	0.037073857184375	0.046466090727	0.0353424213051667	21	0	4	ocs_1_ms	66	0.6264408650000002	0.4002857414477231
4.31451457333333	4.57626847	6.09640896	5.08298196666667	4.96457071333333	5.20345249	5.93926673	5.44872390333333	4.63954264333333	4.88986048	6.017837845	5.265852935	0.0241589951911111	0.0289102907475	0.044512331784	0.0268729431384444	0.0255201833833333	0.02821601461	0.03553051939	0.0268944235777778	0.02403524719	0.0265665122775	0.032185579582	0.0258989015905555	0.0244374182386111	0.027564832478125	0.0361035025845	0.0263912924743333	22	0	7	ocs_0_ms	53	0.6263102916666696	0.20028179352619888
4.83921299333333	5.00529167	6.72322088	5.57793474	5.54591431333333	5.73449058	6.71009596	6.05969237333333	5.19256365333333	5.369891125	6.71665842	5.81881355666667	0.0361907956988889	0.04005625985	0.064452818876	0.0408502558346667	0.0383059519322222	0.0417776927475	0.081625718976	0.0436519152964444	0.0364829960877778	0.03938874335	0.046590937713	0.0392046305882222	0.0368656849516667	0.040152859824375	0.0598151033195	0.0407278580768888	16	6	0	ocs_1_ii	69	0.6262499033333393	0.40100046949612456
4.49650661333333	4.71766125	6.20140962	5.21224404	5.07505855333333	5.34628457	6.14193531	5.61150148333333	4.78578258333333	5.03197291	6.171672465	5.41187276166667	0.0292053243766667	0.0343797221525	0.050770166696	0.0326087587517778	0.03188501782	0.034275985185	0.044827098386	0.0329595930911111	0.0296723913566667	0.0324388868925	0.038434088009	0.031317156718	0.0301087812275	0.033383370280625	0.043116360275	0.0320506663197223	22	16	1	ocs_0	40	0.6260901783333397	0.200216792835795
4.58082517333333	4.82264021	6.10344302	5.24957448	5.02455406	5.34008065	6.13869321	5.60628483666667	4.80268961666667	5.08136043	6.121068115	5.42792965833333	0.0279129748711111	0.0311813372675	0.053199796944	0.0324945211059999	0.0302652379888889	0.0331885011975	0.05796581828	0.0348178505193334	0.0280309423733333	0.0296615675825	0.041238268787	0.0312377132095555	0.0285600244016667	0.0309232434075	0.0484105381995	0.0324469495111111	23	13	0	ocs_1_ii	51	0.6252400416666601	0.40011994637654785
4.49650661333333	4.71766125	6.20300704	5.21277651333333	5.07505855333333	5.34628457	6.13492197	5.60916370333333	4.78578258333333	5.03197291	6.168964505	5.41097010833333	0.0292053243766667	0.0343797221525	0.050709814452	0.0326251966175556	0.03188501782	0.034275985185	0.046072932721	0.0330179438838889	0.0296723913566667	0.0324388868925	0.038631143645	0.0312612202503333	0.0301087812275	0.033383370280625	0.04351125861575	0.0320413952505278	22	17	0	ocs_0_ii	40	0.6251875249999994	0.19926090530788892
4.19823625333333	4.52147903	5.87590798	4.97295534666667	4.72361648666667	4.94784234	5.70162607	5.19910358333333	4.46092637	4.734660685	5.788767025	5.086029465	0.0266011364811111	0.03522349651	0.053606996598	0.0332590372282222	0.0302324537077778	0.034845888695	0.042607928053000003	0.0318989631783333	0.0276190533822222	0.03355047889	0.038363583843	0.0312534013021111	0.0280179242383333	0.03429258574625	0.04323552308425	0.0319162007526944	10	13	2	ocs_1	35	0.625103095	0.4010646504264312
4.64354308666667	4.83757165	6.713385	5.46284276666667	5.70756543333333	5.90397245	6.60688775	6.13827755	5.17555426	5.37077205	6.660136375	5.80056015833333	0.0263107511666667	0.028708827425	0.04166620027	0.0291626710855555	0.0275056973911111	0.02859246905	0.035824841225	0.0292511981783333	0.0262424751777778	0.0271486121075	0.035317442385	0.028612479355	0.0265753497283333	0.0278996301725	0.03703148156625	0.0289097069934722	100	0	20	classic_ms	26	0.6250058983333302	0.2398087273100613
4.18249817333333	4.34694128	6.02781802	4.90723352666667	4.76546555333333	4.97709321	5.91517477	5.28978706333333	4.47398186333333	4.662017245	5.971496395	5.098510295	0.0230024184655556	0.02642132331	0.051522679982	0.0277034928166667	0.0259864947955556	0.028546377905	0.044371719462	0.0296708532862222	0.0237044593544444	0.02601248128	0.039839125178	0.0273258439543333	0.0240994579925	0.02674816594375	0.04389316245	0.0280065085028889	11	5	5	ocs_1	57	0.6245284316666693	0.4003533497739233
4.53383259333333	4.71194321	6.38161192	5.26849944666667	5.10641421333333	5.34656091	6.1650564899999996	5.61939277	4.82012340333333	5.02925206	6.273334205	5.44394610833333	0.0330920368511111	0.03407904561	0.055663216818	0.0356516305824444	0.0338938240588889	0.036396676785	0.052292924517	0.0360319945183333	0.0328095362911111	0.0338445216525	0.040568884015	0.0343340785071111	0.0331512333730556	0.034541191425	0.04727347734125	0.03508794552875	22	0	4	ocs_0_ms	9	0.6238227050000003	0.2003117987574234
4.70118988	4.88725969	6.47037312	5.41496416666667	5.31883468	5.53852765	6.47802001	5.85169177	5.01001228	5.21289367	6.474196565	5.63332796833333	0.03502517561	0.0354490620225	0.05965632974	0.0357768038780001	0.0338379719611111	0.03640100765	0.065541062805	0.0384779355567778	0.0334947339177778	0.034154806695	0.045318793273	0.0346672501014444	0.0339631538516667	0.035039920765625	0.05395874477275	0.0358973099094167	16	10	0	ocs_0_ii	10	0.6233156883333306	0.2002155575599041
4.19823625333333	4.52147903	5.898145	4.98036768666667	4.72361648666667	4.94784234	5.66700113	5.18756193666667	4.46092637	4.734660685	5.782573065	5.08396481166667	0.0266011364811111	0.03522349651	0.055587222734	0.0336977520113333	0.0302324537077778	0.034845888695	0.0471381373	0.0319207345524444	0.0276190533822222	0.03355047889	0.038498646066	0.031007898444	0.0280179242383333	0.03429258574625	0.0449306630415	0.0319085708629444	10	14	0	ocs_1_ii	35	0.6230384416666697	0.4002796678696264
4.4625186	4.60313277	6.3981237	5.20146308	5.0362875	5.19753941	6.2345151	5.54319797333333	4.74940305	4.90033609	6.3163194	5.37233052666667	0.0328798782911111	0.0366804010075	0.064552525898	0.0364853444133333	0.0349374170555556	0.03648672977	0.056777920219	0.035916947269	0.0329972443433333	0.03486141526	0.050128581244	0.0345890492531111	0.0334529460083333	0.035722490324375	0.05539690215125	0.0353950975471389	10	7	2	ocs_0	31	0.6229274766666704	0.20093709155543554
4.37119951333333	4.62695506	6.0127767	5.08889560666667	4.88210054666667	5.11719838	5.99570261	5.41003312333333	4.62665003	4.87207672	6.004239655	5.249464365	0.0228886312777778	0.0256619587375	0.042200702714	0.0255411866102222	0.0246475594977778	0.0269502083575	0.037751800878	0.0262074139164445	0.0228634298133333	0.0245311174525	0.032474122224	0.0246608331285556	0.0233157626005556	0.0254186005	0.03622518701	0.0252675666959445	23	14	2	ocs_0	49	0.6228143349999993	0.19983982751537477
4.58869231333333	4.84900075	6.3788849	5.35896213333333	5.42823449333333	5.70753202	6.29371545	5.90292649666667	5.00846340333333	5.278266385	6.336300175	5.630944315	0.02222887282	0.0266706204025	0.03863209053	0.0263194099177778	0.0251752814022222	0.0292958751575	0.031034505665	0.0281992024394445	0.0228215341111111	0.0260564510825	0.029646325765	0.0266388444205556	0.0232618056111111	0.02701984943125	0.03223981193125	0.0269490752995833	100	0	20	classic_ms	17	0.6224809116666696	0.3775084981476736
4.57658358	4.77331763	6.4797803	5.34213852	5.41338110666667	5.69472652	6.288433025	5.89262868833333	4.99498234333333	5.234022075	6.3841066625	5.61738360416667	0.0274405107355556	0.0314287425525	0.04668181631	0.0324715011533333	0.0295286252033333	0.034836003815	0.04614388918	0.0357995175138889	0.0278142881288889	0.0316732630775	0.0436265464675	0.0332957305988889	0.0281494280491667	0.032402818130625	0.04501969960625	0.03371561996625	100	40	0	classic_ii	52	0.6224012608333398	0.572741538435283
4.37119951333333	4.62695506	6.01693906	5.09028306	4.88210054666667	5.11719838	5.98579581	5.40673085666667	4.62665003	4.87207672	6.001367435	5.24850695833333	0.0228886312777778	0.0256619587375	0.042267917336	0.0255839594251111	0.0246475594977778	0.0269502083575	0.040354185273	0.0263732260336667	0.0228634298133333	0.0245311174525	0.033117809367	0.0245854953202222	0.0233157626005556	0.0254186005	0.03721443033575	0.0252820440248056	23	17	0	ocs_0_ii	49	0.6218569283333295	0.20132212120935764
4.64492468666667	4.83047151	6.45164882	5.37086394666667	5.00481564	5.20853647	6.14624662	5.52110652	4.82487016333333	5.01950399	6.29894772	5.44598523333333	0.0331314233222222	0.0350628794375	0.078971297878	0.0394579820297778	0.0367631584755556	0.0403296169975	0.055828935689	0.0392029201683333	0.0342034718211111	0.03600492878	0.052389607456	0.0375620702146667	0.03457538136	0.03685058849875	0.05989486211975	0.0384462606568611	11	0	4	ocs_1_ms	48	0.6211150700000001	0.40095096210764125
4.83031936	5.03791887	6.8551051	5.64364761333333	5.91850876	6.13566916	6.76847355	6.34660395666667	5.37441406	5.586794015	6.811789325	5.995125785	0.0292570187588889	0.0309768040625	0.04154430883	0.0316006808666666	0.0309149576855556	0.032572289485	0.037576287525	0.0324187123072222	0.0293785864477778	0.03026872773	0.036454363415	0.03133679316	0.029732287335	0.031021637251875	0.03800733079625	0.0316732448734722	100	0	20	classic_ms	2	0.6207117249999996	0.20004350481178454
4.18249817333333	4.34694128	6.03827364	4.91071873333333	4.76546555333333	4.97709321	5.88119693	5.27846111666667	4.47398186333333	4.662017245	5.959735285	5.094589925	0.0230024184655556	0.02642132331	0.052499383568	0.0278780989582223	0.0259864947955556	0.028546377905	0.05104931932	0.0298737689451111	0.0237044593544444	0.02601248128	0.041251872909	0.027134238933	0.0240994579925	0.02674816594375	0.0465131121765	0.0280050864423333	11	13	0	ocs_1_ii	57	0.6206080616666698	0.4002076319989671
4.68723502	4.87686476	6.5791181	5.44428254	5.56552077333333	5.79832481	6.5491173	6.04858897333333	5.12637789666667	5.337594785	6.5641177	5.74643575666667	0.026365598845555598	0.029373417195	0.04059634525	0.0295347031211111	0.0273594581466667	0.029313366675	0.03377024533	0.0291106656588889	0.0261842404277778	0.027696394675	0.03380025825	0.0286107882488889	0.0265233844619444	0.028519893305	0.03549177677	0.0289667363194445	100	0	20	classic_ms	18	0.6200578599999993	0.2509923524099878
4.37363006666667	4.59333039	6.1985006	5.12838712666667	4.91450461333333	5.18506236	5.82908489	5.39973653666667	4.64406734	4.889196375	6.013792745	5.26406183166667	0.0273963755222222	0.0295313399425	0.051986334846	0.0312576081506666	0.03021133318	0.0345336876425	0.037467106904	0.0307734404746667	0.0281171594277778	0.0302933117725	0.033642251842	0.0297939674525555	0.0284605068894444	0.0311629127825	0.0391844863585	0.0304047458826111	21	11	3	ocs_0	21	0.6199944916666693	0.20011939884624494
4.36482236666667	4.57860677	5.96327514	5.04016289333333	4.7347547	5.012279	5.87164275	5.2987335833333304	4.54978853333333	4.795442885	5.917458945	5.16944823833333	0.0294082851355556	0.0310406646225	0.060109771056	0.0338161387513333	0.0320073389633333	0.03703783551	0.053508216715	0.0365423517003334	0.02978953309	0.032222236125	0.042293551141	0.0330863211125556	0.0302486725697222	0.033130743095625	0.04955127251325	0.0341327831691945	15	0	5	ocs_1_ms	97	0.6196597050000001	0.4005264534944969
4.82140464	5.03626319	6.86030464	5.64427700666667	5.5932319	5.76028446	6.50492875	6.00849922333333	5.20731827	5.398273825	6.682616695	5.826388115	0.0265436745277778	0.0310408148825	0.056426822694	0.0327596212737778	0.0282069306511111	0.029761884025	0.051124350971	0.0310604181223333	0.026636494002222202	0.028794499825	0.040689254053	0.0298824630867778	0.0270058982958333	0.029597924639375	0.04723242044275	0.0308962413924166	15	13	0	ocs_1_ii	78	0.6190698450000003	0.3998321356490749
4.18249817333333	4.34694128	6.0387759	4.91088615333333	4.76546555333333	4.97709321	5.87105589	5.27508077	4.47398186333333	4.662017245	5.954915895	5.09298346166667	0.0230024184655556	0.02642132331	0.052381623928	0.0278466389208889	0.0259864947955556	0.028546377905	0.040849611478	0.0293249587044445	0.0237044593544444	0.02601248128	0.038293958808	0.0274098909405556	0.0240994579925	0.02674816594375	0.0424547882555	0.0279978448766111	11	0	7	ocs_1_ms	57	0.6190015983333392	0.39946559268138415
4.58869231333333	4.84900075	6.3788849	5.35896213333333	5.42823449333333	5.70753202	6.264550075	5.893204705	5.00846340333333	5.278266385	6.3217174875	5.62608341916667	0.02222887282	0.0266706204025	0.03863209053	0.0263194099177778	0.0251752814022222	0.0292958751575	0.041257105811875	0.0303188353363194	0.0228215341111111	0.0260564510825	0.03627759614	0.0272749363691666	0.0232618056111111	0.02701984943125	0.0381110971554687	0.0277970294981076	100	40	0	classic_ii	17	0.6176200158333396	0.4643233891180056
4.55326168	4.6199693	6.59153558	5.27715806	5.22252072666667	5.33446706	6.53187401	5.73360271	4.88789120333333	4.97721818	6.561704795	5.505380385	0.0354201551888889	0.0337577527775	0.075478131638	0.0376138030142222	0.0355587913233333	0.0357522812775	0.066006006288	0.0387009533604444	0.0348454291355556	0.0332934343775	0.053125827779	0.03600132658	0.0351674511958333	0.0340242257025	0.061933948371	0.0370793523836667	13	0	4	ocs_0_ms	34	0.6174891816666692	0.19815886085135134
4.4625186	4.60313277	6.4254581	5.21057454666667	5.0362875	5.19753941	6.1742762	5.52311834	4.74940305	4.90033609	6.29986715	5.36684644333333	0.0328798782911111	0.0366804010075	0.067105185332	0.0368699044233334	0.0349374170555556	0.03648672977	0.061417625157	0.0358483854707778	0.0329972443433333	0.03486141526	0.052330926677	0.0344155300278889	0.0334529460083333	0.035722490324375	0.05829616596075	0.0353873374874722	10	14	0	ocs_0_ii	31	0.6174433933333301	0.20013422741812842
4.55326168	4.6199693	6.59153558	5.27715806	5.22252072666667	5.33446706	6.53159757	5.73351056333333	4.88789120333333	4.97721818	6.561566575	5.50533431166667	0.0354201551888889	0.0337577527775	0.075478131638	0.0376138030142222	0.0355587913233333	0.0357522812775	0.066192029666	0.038710533878	0.0348454291355556	0.0332934343775	0.053115982642	0.0359919079964444	0.0351674511958333	0.0340242257025	0.061975531647	0.0370770382212778	13	1	4	ocs_0	34	0.6174431083333394	0.19791900965730058
4.4625186	4.60313277	6.37636368	5.19420974	5.0362875	5.19753941	6.22012843	5.53840241666667	4.74940305	4.90033609	6.298246055	5.36630607833333	0.0328798782911111	0.0366804010075	0.063106898612	0.036237655322	0.0349374170555556	0.03648672977	0.057950279274	0.0363563817168889	0.0329972443433333	0.03486141526	0.046933243694	0.0344799199478889	0.0334529460083333	0.035722490324375	0.0537309163185	0.0353884692336667	11	0	5	ocs_0_ms	31	0.6169030283333301	0.20025131909926588
4.2884225	4.42207558	6.18521554	5.0097889	4.98711429333333	5.22148985	6.05524728	5.49940899333333	4.63776839666667	4.821782715	6.12023141	5.25459894666667	0.0299440128266667	0.0351103705125	0.061278491746	0.0343463756946667	0.0319970987422222	0.03711427313	0.073551273607	0.0375632729963334	0.0302327327622222	0.03472418435	0.043492098833	0.0330133797318889	0.0306016442733333	0.035418253085625	0.05545349075475	0.0344841020386944	10	8	0	ocs_1_ii	62	0.6168305500000004	0.4005017898396148
4.57658358	4.77331763	6.4797803	5.34213852	5.41338110666667	5.69472652	6.24875715	5.87940339666667	4.99498234333333	5.234022075	6.364268725	5.61077095833333	0.0274405107355556	0.0314287425525	0.04668181631	0.0324715011533333	0.0295286252033333	0.034836003815	0.03524277363	0.0334897673111111	0.0278142881288889	0.0316732630775	0.03670720528	0.032257028385	0.0281494280491667	0.032402818130625	0.038834750125	0.0326188313086111	100	0	20	classic_ms	52	0.6157886149999996	0.4598858495779652
4.37363006666667	4.59333039	6.1880284	5.12489639333333	4.91450461333333	5.18506236	5.805019	5.39171457333333	4.64406734	4.889196375	5.9965237	5.25830548333333	0.0273963755222222	0.0295313399425	0.051663328258	0.0312054517226667	0.03021133318	0.0345336876425	0.039011329865	0.030933808627	0.0281171594277778	0.0302933117725	0.03428393486	0.0297313877145555	0.0284605068894444	0.0311629127825	0.03981063196075	0.0304005089446944	21	18	0	ocs_0_ii	21	0.6142381433333295	0.19968329326878298
4.30917333333333	4.54881604	5.90616352	5.0012652	4.81007088	5.09256866	5.85381108	5.34631613333333	4.55962210666667	4.82069235	5.8799873	5.17379066666667	0.0244693388733333	0.0266919418975	0.044430675406	0.0269796614973334	0.0262880784488889	0.030579928215	0.038747160433	0.0280238501743333	0.0245144981544444	0.02674145066	0.03164233349	0.0262767371967778	0.0249466034077778	0.027688692858125	0.03661562570475	0.0268892465163056	26	5	5	ocs_0	6	0.6141685599999995	0.19923453580257988
4.30917333333333	4.54881604	5.86622112	4.98795106666667	4.81007088	5.09256866	5.8814446	5.35552730666667	4.55962210666667	4.82069235	5.87383286	5.17173918666667	0.0244693388733333	0.0266919418975	0.043136548074	0.0267971638897778	0.0262880784488889	0.030579928215	0.039548941727	0.0281955037478889	0.0245144981544444	0.02674145066	0.031349900911	0.0262741541495556	0.0249466034077778	0.027688692858125	0.03634632290575	0.0268852439841945	27	0	8	ocs_0_ms	6	0.61211708	0.19882404216960653
4.53383259333333	4.71194321	6.41969028	5.28119223333333	5.10641421333333	5.34656091	6.05413813	5.58241998333333	4.82012340333333	5.02925206	6.236914205	5.43180610833333	0.0330920368511111	0.03407904561	0.057114856886	0.0359930197508888	0.0338938240588889	0.036396676785	0.049864932862	0.035614387864	0.0328095362911111	0.0338445216525	0.042700678977	0.0343638226771111	0.0331512333730556	0.034541191425	0.0480952869255	0.0350837632422778	20	21	0	ocs_0_ii	9	0.6116827049999998	0.19987922991971474
4.19823625333333	4.52147903	5.80765196	4.95020334	4.72361648666667	4.94784234	5.68842571	5.19470346333333	4.46092637	4.734660685	5.748038835	5.07245340166667	0.0266011364811111	0.03522349651	0.050281045862	0.0324412348064445	0.0302324537077778	0.034845888695	0.04524576234	0.0327922311724444	0.0276190533822222	0.03355047889	0.036388493639	0.0311964898677778	0.0280179242383333	0.03429258574625	0.04207594887	0.0319066114286111	10	0	4	ocs_1_ms	35	0.6115270316666699	0.4000780762577887
4.94507791333333	5.19761226	6.8353917	5.74353874	5.89005060666667	6.09564911	6.7511271	6.31414177333333	5.41756426	5.646630685	6.7932594	6.02884025666667	0.0497162892633333	0.05275914524	0.06981324351	0.0545174614055555	0.0528843241155556	0.0557375347975	0.060529404195	0.0559112024116667	0.0504440532011111	0.0525915433725	0.061352988505	0.0544614279288889	0.0508721799452778	0.053419941695625	0.06326215617875	0.05483787991875	100	0	20	classic_ms	81	0.6112759966666701	0.4178257016261054
4.45846046	4.70611764	6.55891178	5.32371568666667	5.35804938	5.53668543	6.06884099	5.71407061666667	4.90825492	5.121401535	6.313876385	5.51889315166667	0.0240729616233333	0.0268315008025	0.053541944836	0.0286818356584444	0.0277945546544444	0.0296130230025	0.042961712898	0.0278441958722222	0.0251070385177778	0.0263503151475	0.035176295643	0.0266735689736667	0.0255203983283333	0.027286288525	0.041714062255	0.0274682923695	19	18	0	ocs_0_ii	37	0.6106382316666696	0.19989069425621545
4.83921299333333	5.00529167	6.46198546	5.49085626666667	5.54591431333333	5.73449058	6.87189485	6.11362533666667	5.19256365333333	5.369891125	6.666940155	5.80224080166667	0.0361907956988889	0.04005625985	0.049696922334	0.0375373255717778	0.0383059519322222	0.0417776927475	0.068690155511	0.0424398639892223	0.0364829960877778	0.03938874335	0.038555915353	0.037593532107	0.0368656849516667	0.040152859824375	0.04887472713775	0.03879106344375	22	2	2	ocs_0	69	0.6096771483333399	0.19990757903654185
4.45412027333333	4.70516772	6.23005948	5.21346497333333	5.12554829333333	5.28064812	6.19197917	5.58442513666667	4.78983428333333	4.99290792	6.211019325	5.398945055	0.0260346372711111	0.0305953764675	0.055578506714	0.0299899084146667	0.0287846896155556	0.03036311607	0.042083659584	0.02941175612	0.0266260471766667	0.02901715776	0.038246984634	0.028225392754	0.02701785531	0.029748202014375	0.0435390338915	0.0289631125106667	12	6	5	ocs_0	25	0.6091107716666704	0.1999273276783997
4.68919122	4.82721329	6.9830405	5.54582236	5.82050743333333	5.94558409	6.65056562	6.18057793333333	5.25484932666667	5.38639869	6.81680306	5.86320014666667	0.0351302263	0.0372051578175	0.077102086298	0.0404635576448889	0.0384242212966667	0.039008544695	0.089379109541000007	0.0430281414583333	0.0359526857533333	0.0365599028175	0.05866519192	0.0387115631795555	0.0363649547758333	0.037333377036875	0.07095289491975	0.0402287063655833	9	3	0	ocs_1_ii	16	0.6083508200000001	0.4009559022265732
4.64298345333333	4.9141704	6.37649788	5.40161289333333	5.18962282	5.38913488	6.15934091	5.64587022333333	4.91630313666667	5.15165264	6.267919395	5.52374155833333	0.0326055273733333	0.0373026859375	0.058581320986	0.0383202249657778	0.0349129119488889	0.03785886757	0.048710530166	0.0372847925475556	0.0329380742455556	0.036171549235	0.044510204617	0.0366283461903333	0.0333486469533333	0.036876162994375	0.0490780650965	0.0372154274735	27	8	4	ocs_1	7	0.60743842166666	0.40001811490559475
4.35809283333333	4.53489106	6.1624095	5.07739720666667	5.05955936666667	5.32499932	6.01529043	5.55509635666667	4.7088261	4.92994519	6.088849965	5.31624678166667	0.0293109652188889	0.0313811200975	0.049016737276	0.0313120166873333	0.0285041001222222	0.034251467685	0.037864190907	0.0309150080001111	0.0281445289822222	0.03126775239	0.033242909174	0.0298517036608889	0.0285260308263889	0.032042023140625	0.03834168663275	0.0304826080023056	26	3	5	ocs_0	38	0.6074206816666701	0.20140294418604687
4.76078070666667	4.96503925	6.48297938	5.47101929333333	5.16616923333333	5.33200315	6.33884487	5.66761705666667	4.96347497	5.1485212	6.410912125	5.569318175	0.0326569022411111	0.0368953943525	0.085069544738	0.0404051602315555	0.0359432884177778	0.0406369423275	0.062618224722	0.0376386351542222	0.0335689612877778	0.0373471347275	0.051614662745	0.0365807486045555	0.0339345283086111	0.03805665153375	0.0627292737375	0.0378013231487222	9	7	1	ocs_1	23	0.6058432050000002	0.4002621927208627
4.58774383333333	4.82475604	6.32295512	5.32415573333333	5.25004754	5.51488329	6.14349678	5.72442112	4.91889568666667	5.169819665	6.23322595	5.52428842666667	0.02359289155	0.0261269099625	0.042246449002	0.026360807284	0.0260871217066667	0.03086470251	0.032948492571	0.0272866224145555	0.0237712188211111	0.026690066775	0.029452538504	0.0256956933824444	0.0243056127247222	0.027592936505625	0.03352500464525	0.0262597041158611	26	5	5	ocs_0	77	0.6053927400000001	0.2002769941719038
4.83921299333333	5.00529167	6.41356486	5.47471606666667	5.54591431333333	5.73449058	6.89082583	6.11993566333333	5.19256365333333	5.369891125	6.652195345	5.797325865	0.0361907956988889	0.04005625985	0.048309356512	0.0370921772293334	0.0383059519322222	0.0417776927475	0.068540359941	0.0427958902685556	0.0364829960877778	0.03938874335	0.038192055758	0.0376171281557778	0.0368656849516667	0.040152859824375	0.04830845699225	0.0387805809523611	23	0	3	ocs_0_ms	69	0.60476221166667	0.198819206290901
4.37363006666667	4.59333039	6.11882318	5.10182798666667	4.91450461333333	5.18506236	5.81734677	5.39582383	4.64406734	4.889196375	5.968084975	5.24882590833333	0.0273963755222222	0.0295313399425	0.049819080604	0.0308778709077778	0.03021133318	0.0345336876425	0.037510856901	0.0310556735954444	0.0281171594277778	0.0302933117725	0.033166285131	0.029864147207	0.0284605068894444	0.0311629127825	0.03841562694175	0.0304154597293055	26	0	6	ocs_0_ms	21	0.6047585683333301	0.201222168910702
4.76078070666667	4.96503925	6.48618464	5.47208771333333	5.16616923333333	5.33200315	6.32905153	5.66435261	4.96347497	5.1485212	6.407618085	5.5682201616666704	0.0326569022411111	0.0368953943525	0.085413147896	0.0404746841451111	0.0359432884177778	0.0406369423275	0.067031422482	0.03781896709	0.0335689612877778	0.0373471347275	0.051655168615	0.0364392857297778	0.0339345283086111	0.03805665153375	0.063938726902	0.0377930556736667	8	9	0	ocs_1_ii	23	0.6047451916666704	0.3994064044437984
4.37119951333333	4.62695506	5.9869212	5.08027710666667	4.88210054666667	5.11719838	5.90950685	5.38130120333333	4.62665003	4.87207672	5.948214025	5.230789155	0.0228886312777778	0.0256619587375	0.041112564934	0.025337658372	0.0246475594977778	0.0269502083575	0.037335043272	0.02635642523	0.0228634298133333	0.0245311174525	0.029783840353	0.0246826682407778	0.0233157626005556	0.0254186005	0.034503822228	0.0252648550208889	24	0	5	ocs_0_ms	49	0.6041391249999997	0.19956218660014705
4.57655278	4.77641558	6.35032788	5.30105301333333	5.24885395333333	5.53544869	6.12621505	5.73237081	4.91270336666667	5.155932135	6.238271465	5.51671191166667	0.0236413011533333	0.0257240607525	0.045052189398	0.026606837588	0.0266211224555556	0.032093975745	0.034738131019	0.0280177972463333	0.0240521444766667	0.0263561674525	0.030225126418	0.0258105962205555	0.0245916781405556	0.027632592850625	0.03506014331325	0.0265614568188611	28	9	5	ocs_0	56	0.6040085450000001	0.2019440099250398
4.45412027333333	4.70516772	6.2140138	5.20811641333333	5.12554829333333	5.28064812	6.17658191	5.57929271666667	4.78983428333333	4.99290792	6.195297855	5.393704565	0.0260346372711111	0.0305953764675	0.05476394871	0.0297959257426667	0.0287846896155556	0.03036311607	0.039229320746	0.0293948724017778	0.0266260471766667	0.02901715776	0.037691652888	0.0283347523043334	0.02701785531	0.029748202014375	0.042344143808	0.0289650756882778	14	0	7	ocs_0_ms	25	0.6038702816666701	0.20012909680867758
4.80442658666667	4.93530873	6.856166	5.57559448666667	5.74274632666667	5.96138786	6.611059125	6.17794494833333	5.27358645666667	5.448348295	6.7336125625	5.8767697175	0.02987003622	0.0320439252125	0.0517734689499999	0.0343478032333333	0.0326559773066667	0.03604438738	0.04932926969375	0.0381208181298611	0.0305451705822222	0.0322601852075	0.0483703542875	0.0353575653636111	0.0309040886727778	0.033152170751875	0.0494608618046875	0.0357959380226042	100	40	0	classic_ii	74	0.6031832608333305	0.5047848507715597
4.39945256666667	4.58717253	6.26226288	5.14553598	5.15999848	5.43944797	5.98018611	5.61969401666667	4.77972552333333	5.01331025	6.121224495	5.38261499833333	0.0405808593888889	0.0454384688875	0.061993452678	0.0442045698088889	0.0441970388233333	0.0505236623525	0.05300837383	0.0451555986997778	0.0413963093366667	0.0458722172125	0.047148702167	0.0429609065725556	0.0418926292213889	0.04692664141625	0.0523248077105	0.0438204954134444	16	4	3	ocs_0	89	0.6028894750000005	0.20121609026854748
4.35809283333333	4.53489106	6.09376914	5.05451708666667	5.05955936666667	5.32499932	6.0566923	5.56889698	4.7088261	4.92994519	6.07523072	5.31170703333333	0.0293109652188889	0.0313811200975	0.047245759756	0.0309328967015555	0.0285041001222222	0.034251467685	0.039073363388	0.0312443550228889	0.0281445289822222	0.03126775239	0.032980770545	0.0298367560527777	0.0285260308263889	0.032042023140625	0.0380701660585	0.0304626909575	28	0	6	ocs_0_ms	38	0.6028809333333305	0.1993527559733309
4.45412027333333	4.70516772	6.23892072	5.21641872	5.12554829333333	5.28064812	6.13671223	5.56600282333333	4.78983428333333	4.99290792	6.187816475	5.39121077166667	0.0260346372711111	0.0305953764675	0.056775865022	0.030109056568	0.0287846896155556	0.03036311607	0.04957466791	0.0295896784846667	0.0266260471766667	0.02901715776	0.040742785022	0.0280825086184444	0.02701785531	0.029748202014375	0.046959025744	0.0289659380723889	11	12	0	ocs_0_ii	25	0.6013764883333401	0.2002177298957088
4.22999412666667	4.53754012	5.7768716	4.95065061333333	4.91960792	5.19506777	5.81494805	5.40169453	4.57480102333333	4.866303945	5.795909825	5.17617257166667	0.0236570230488889	0.029742125895	0.03830436788	0.0294955970422222	0.0258904619566667	0.0298395443775	0.039863977799375	0.0310338896515972	0.0239522931255556	0.0277346836225	0.03618817294	0.0291554371780556	0.0243630178141667	0.028762759379375	0.0376361728898437	0.0297100902624826	100	40	0	classic_ii	82	0.60137154833334	0.5480596313944793
4.57995278666667	4.74146089	6.72153014	5.40148397333333	5.43555626	5.65520927	6.13942696	5.81661516666667	5.00775452333333	5.19833508	6.43047855	5.60904957	0.0267117777255556	0.029850934845	0.053299307998	0.0311110610584444	0.0297272829266667	0.033800059655	0.040470580988	0.0300320641033333	0.0273538949633333	0.0299198759225	0.033983898117	0.0289095471044444	0.0277867126447222	0.03087268658625	0.040434421305	0.0297405548426666	23	16	0	ocs_0_ii	22	0.60129504666667	0.2009684730044634
4.82140464	5.03626319	6.57813972	5.55022203333333	5.5932319	5.76028446	6.67954669	6.06670520333333	5.20731827	5.398273825	6.628843205	5.80846361833333	0.0265436745277778	0.0310408148825	0.040252102914	0.0298416930577777	0.0282069306511111	0.029761884025	0.039159986669	0.0292384512198889	0.026636494002222202	0.028794499825	0.030632442734	0.028360761522	0.0270058982958333	0.029597924639375	0.03516924376275	0.0289504168304166	31	3	4	ocs_0	78	0.60114534833333	0.1998489539841548
4.58774383333333	4.82475604	6.26404922	5.30452043333333	5.25004754	5.51488329	6.17579934	5.73518864	4.91889568666667	5.169819665	6.21992428	5.51985453666667	0.02359289155	0.0261269099625	0.041057455906	0.0261187823920001	0.0260871217066667	0.03086470251	0.034514339415	0.027562763079	0.0237712188211111	0.026690066775	0.029275200948	0.0256844207435555	0.0243056127247222	0.027592936505625	0.03353054930425	0.0262625967395278	29	0	6	ocs_0_ms	77	0.6009588499999996	0.2005734623800255
4.87976399333333	5.10116563	6.88134264	5.69455796666667	5.85143155333333	6.04049196	6.63382753	6.23827048333333	5.36559777333333	5.570828795	6.757585085	5.966414225	0.0309410519433333	0.0356553798675	0.053859568524	0.0335347845482222	0.0324688129733333	0.0354987654975	0.045594184318	0.0346437434413334	0.0310045704144444	0.0340179460175	0.04045248551	0.03248601099	0.0313547514363889	0.03479750935	0.0450896809655	0.0332876374923889	16	20	0	ocs_0_ii	28	0.6008164516666703	0.19954529884560435
4.57655278	4.77641558	6.32051524	5.29111546666667	5.24885395333333	5.53544869	6.13543313	5.73544350333333	4.91270336666667	5.155932135	6.227974185	5.513279485	0.0236413011533333	0.0257240607525	0.04428310874	0.0264707093033333	0.0266211224555556	0.032093975745	0.035692463904	0.0281657128026667	0.0240521444766667	0.0263561674525	0.029513955495	0.0257754198161111	0.0245916781405556	0.027632592850625	0.0347508709085	0.0265468154345555	30	0	6	ocs_0_ms	56	0.60057611833333	0.20044295811140658
4.58082517333333	4.82264021	6.17286782	5.27271608	5.02455406	5.34008065	5.91985668	5.53333932666667	4.80268961666667	5.08136043	6.04636225	5.40302770333333	0.0279129748711111	0.0311813372675	0.059658781214	0.0334104652	0.0302652379888889	0.0331885011975	0.053794691081	0.0334003346052222	0.0280309423733333	0.0296615675825	0.038852350763	0.0314954350547778	0.0285600244016667	0.0309232434075	0.04778954345525	0.0324504174786945	18	0	8	ocs_1_ms	51	0.6003380866666603	0.4004769388486012
4.53777956666667	4.65637156	6.35204966	5.22159759333333	5.36004177333333	5.55348611	6.52346276	5.87681166	4.94891067	5.104928835	6.43775621	5.54920462666667	0.0326971121955556	0.03618581528	0.054132124226	0.0361840887371112	0.0370031648966667	0.038480928185	0.054808958257	0.0381724949285556	0.0340650514255556	0.0361155963975	0.04179420344	0.0356298149224445	0.0344575949858333	0.036724484065	0.04813237234075	0.0364040533776389	20	1	3	ocs_0	12	0.6002939566666701	0.20159222232989768
4.57473175333333	4.7919603	6.43604076	5.33998712	5.30697084666667	5.48944499	6.24719176	5.74202724666667	4.9408513	5.140702645	6.34161626	5.54100718333333	0.0299143759811111	0.0303155298225	0.056370204974	0.0334134395742222	0.0326497947777778	0.03457730811	0.050013088093	0.0339744799338889	0.0305368035188889	0.03064200988	0.040125335456	0.0319880771498889	0.0309094444491667	0.031544214423125	0.04665849099475	0.0328410184519722	22	6	2	ocs_0	39	0.60015588333333	0.19931821559313304
4.53777956666667	4.65637156	6.34993752	5.22089354666667	5.36004177333333	5.55348611	6.52381265	5.87692829	4.94891067	5.104928835	6.436875085	5.54891091833333	0.0326971121955556	0.03618581528	0.053947528598	0.0361560734419999	0.0370031648966667	0.038480928185	0.05486585226	0.038183287572	0.0340650514255556	0.0361155963975	0.041710856576	0.0356185175787778	0.0344575949858333	0.036724484065	0.0480587735025	0.0363940990428889	20	0	3	ocs_0_ms	12	0.6000002483333295	0.2005612645285309
4.19823207333333	4.44402746	5.8950114	4.92768877333333	4.83147788666667	5.03210347	5.83504783	5.29975159	4.51485498	4.738065465	5.865029615	5.11372018166667	0.0417419154666667	0.0469089700025	0.067147730286	0.046510726472	0.0432046415577778	0.0468772572275	0.063288513702	0.0469194906366667	0.0417855125177778	0.0453268143675	0.054510705455	0.04520514023	0.042129395515	0.04610996399125	0.0598644137245	0.0459601243921667	19	3	5	ocs_1	5	0.59886520166667	0.3999213316736339
4.70375612666667	4.91934263	6.5912126	5.47663262	5.58023445333333	5.80175706	6.41078855	6.00476755666667	5.14199529	5.360549845	6.501000575	5.74070008833333	0.0307524806811111	0.036153642555	0.05066802782	0.0367504423288889	0.0351514255288889	0.0373108597425	0.04153958448	0.0365975812444444	0.0322190414466667	0.0352015225975	0.04242268841	0.0359433579616667	0.0325854972758333	0.035966886873125	0.04426324728	0.0363086848741667	100	0	20	classic_ms	98	0.5987047983333307	0.38485960132385677
4.19823207333333	4.44402746	5.8688191	4.91895800666667	4.83147788666667	5.03210347	5.85864248	5.30761647333333	4.51485498	4.738065465	5.86373079	5.11328724	0.0417419154666667	0.0469089700025	0.06543562903	0.0461745321524444	0.0432046415577778	0.0468772572275	0.064932923171	0.0473261877274445	0.0417855125177778	0.0453268143675	0.05424218486	0.0452090515421111	0.042129395515	0.04610996399125	0.05971323048025	0.0459797057410278	18	0	5	ocs_1_ms	5	0.59843226	0.4019655899241129
4.64298345333333	4.9141704	6.43675486	5.42169855333333	5.18962282	5.38913488	6.04413921	5.60746965666667	4.91630313666667	5.15165264	6.240447035	5.514584105	0.0326055273733333	0.0373026859375	0.061597852438	0.0388727950928889	0.0349129119488889	0.03785886757	0.05044022195	0.0371441963831111	0.0329380742455556	0.036171549235	0.044886808595	0.0364132888072222	0.0333486469533333	0.036876162994375	0.0504529228945	0.0372108922726111	22	20	0	ocs_1_ii	7	0.5982809683333299	0.3995489487605724
4.02650142666667	4.36359806	5.531922	4.75303937333333	4.56549228666667	4.75339593	5.59522663	5.03400616333333	4.29599685666667	4.558496995	5.563574315	4.89352276833333	0.02610448539	0.0325068044125	0.060979414634	0.0319452020462222	0.0300974258466667	0.033521504185	0.05157977997	0.0330493182835556	0.0272101100788889	0.0314999907425	0.040323105282	0.0306101642252222	0.0276555328486111	0.032257072520625	0.048301351292	0.0315537121950556	11	7	2	ocs_1	11	0.5975259116666605	0.4009051810481042
4.55326168	4.6199693	6.64048662	5.29347507333333	5.22252072666667	5.33446706	6.35998037	5.67630483	4.88789120333333	4.97721818	6.500233495	5.48488995166667	0.0354201551888889	0.0337577527775	0.083974021636	0.038684541886889	0.0355587913233333	0.0357522812775	0.071388147883	0.0380394583536667	0.0348454291355556	0.0332934343775	0.058469930754	0.0358186485501112	0.0351674511958333	0.0340242257025	0.06807550775675	0.0370903243351945	11	7	0	ocs_0_ii	34	0.5969987483333394	0.19929604797686845
4.82140464	5.03626319	6.48465854	5.51906164	5.5932319	5.76028446	6.74667539	6.08908143666667	5.20731827	5.398273825	6.615666965	5.80407153833333	0.0265436745277778	0.0310408148825	0.03812426647	0.0292744910484444	0.0282069306511111	0.029761884025	0.041289566897	0.0298242735274444	0.026636494002222202	0.028794499825	0.029878770501	0.0283635110672222	0.0270058982958333	0.029597924639375	0.03479284359225	0.0289564466775833	33	0	4	ocs_0_ms	78	0.5967532683333303	0.200468674818653
4.94507791333333	5.19761226	6.8353917	5.74353874	5.89005060666667	6.09564911	6.663846725	6.285048315	5.41756426	5.646630685	6.7496192125	6.0142935275	0.0497162892633333	0.05275914524	0.06981324351	0.0545174614055555	0.0528843241155556	0.0557375347975	0.072713356095	0.0587665294255556	0.0504440532011111	0.0525915433725	0.068240632755	0.0557116714177778	0.0508721799452778	0.053419941695625	0.06975196627875	0.0561768334166667	100	40	0	classic_ii	81	0.5967292674999998	0.5588976910489315
4.70375612666667	4.91934263	6.5912126	5.47663262	5.58023445333333	5.80175706	6.39761055	6.00037489	5.14199529	5.360549845	6.494411575	5.738503755	0.0307524806811111	0.036153642555	0.05066802782	0.0367504423288889	0.0351514255288889	0.0373108597425	0.0505632157425	0.0390723862347222	0.0322190414466667	0.0352015225975	0.04697805641	0.0367537251755556	0.0325854972758333	0.035966886873125	0.048796839095625	0.0373325697286805	100	40	0	classic_ii	98	0.5965084650000003	0.4906968460240984
4.02650142666667	4.36359806	5.51986636	4.74902082666667	4.56549228666667	4.75339593	5.59962007	5.03547064333333	4.29599685666667	4.558496995	5.559743215	4.892245735	0.02610448539	0.0325068044125	0.059751279226	0.0317560147306667	0.0300974258466667	0.033521504185	0.058197589535	0.0336731306123333	0.0272101100788889	0.0314999907425	0.039983404169	0.0304211751614444	0.0276555328486111	0.032257072520625	0.04947891927475	0.0315678739164722	11	8	0	ocs_1_ii	11	0.5962488783333306	0.4023616321202317
5.42773851333333	5.6276037	7.24179916	6.16566885333333	6.03068014666667	6.27312493	6.90484274	6.48369753333333	5.72920933	5.950364315	7.07332095	6.32468319333333	0.0352177627011111	0.0389133443975	0.057462888768	0.0388904307144444	0.0381431776922222	0.041267078215	0.04364585557	0.0385530327773333	0.0358519982711111	0.0383108917975	0.042108599679	0.0376848864381111	0.0362662342338889	0.039200551551875	0.046331485924	0.038203309092	28	0	8	ocs_0_ms	45	0.5954738633333303	0.20099688595752796
4.39945256666667	4.58717253	6.19097548	5.12177351333333	5.15999848	5.43944797	6.00409893	5.62766495666667	4.77972552333333	5.01331025	6.097537205	5.374719235	0.0405808593888889	0.0454384688875	0.060075182366	0.0436109660822223	0.0441970388233333	0.0505236623525	0.052117320985	0.0454995920254445	0.0413963093366667	0.0458722172125	0.046552489607	0.0430641150702223	0.0418926292213889	0.04692664141625	0.05132437064125	0.0438096970620278	16	0	9	ocs_0_ms	89	0.5949937116666701	0.20008904002909245
4.64492468666667	4.83047151	6.26923846	5.31006049333333	5.00481564	5.20853647	6.170647	5.52923998	4.82487016333333	5.01950399	6.21994273	5.41965023666667	0.0331314233222222	0.0350628794375	0.061568317746	0.036992325307111	0.0367631584755556	0.0403296169975	0.05213653469	0.0377448504646666	0.0342034718211111	0.03600492878	0.043987512629	0.0356554314513333	0.03457538136	0.03685058849875	0.0504199694235	0.0365120096686111	20	11	0	ocs_0_ii	48	0.5947800733333404	0.20059860409808544
4.64492468666667	4.83047151	6.27503986	5.31199429333333	5.00481564	5.20853647	6.16370375	5.52692556333333	4.82487016333333	5.01950399	6.219371805	5.41945992833333	0.0331314233222222	0.0350628794375	0.06190372789	0.0370484037617777	0.0367631584755556	0.0403296169975	0.051189153083	0.0376393591678889	0.0342034718211111	0.03600492878	0.043907395585	0.0356645215368889	0.03457538136	0.03685058849875	0.05022691803575	0.0365042015008611	19	11	1	ocs_0	48	0.5945897650000003	0.19978982342280094
4.22999412666667	4.53754012	6.0149845	5.03002158	4.91960792	5.19506777	5.5353116	5.30848238	4.57480102333333	4.866303945	5.77514805	5.16925198	0.0236570230488889	0.029742125895	0.040163367994	0.0284545846131111	0.0258904619566667	0.0298395443775	0.034817251358	0.0259275093082222	0.0239522931255556	0.0277346836225	0.026097683615	0.0254478600913333	0.0243630178141667	0.028762759379375	0.0317939966455	0.026319453526	25	21	2	ocs_0	82	0.5944509566666705	0.20052906435035592
4.49650661333333	4.71766125	6.14545928	5.19359392666667	5.07505855333333	5.34628457	6.0041558	5.56557498	4.78578258333333	5.03197291	6.07480754	5.37958445333333	0.0292053243766667	0.0343797221525	0.047854513366	0.0321146987417777	0.03188501782	0.034275985185	0.042402509056	0.0331396765175555	0.0296723913566667	0.0324388868925	0.035225468312	0.0314715340143333	0.0301087812275	0.033383370280625	0.0401769897615	0.032049360822	24	0	7	ocs_0_ms	40	0.5938018700000001	0.20008219034666708
4.64298345333333	4.9141704	6.24268408	5.35700829333333	5.18962282	5.38913488	6.20355091	5.66060689	4.91630313666667	5.15165264	6.223117495	5.50880759166667	0.0326055273733333	0.0373026859375	0.053031884532	0.0372163046331111	0.0349129119488889	0.03785886757	0.048997617941	0.0380059859576667	0.0329380742455556	0.036171549235	0.043118626143	0.0368009551211112	0.0333486469533333	0.036876162994375	0.04706668868975	0.03720605020825	28	0	9	ocs_1_ms	7	0.5925044550000003	0.3990480376155309
4.73713517333333	4.92368996	6.6257996	5.49105984	5.71827038	5.93791467	6.57130005	6.14904313	5.22770277666667	5.430802315	6.598549825	5.820051485	0.0304777313188889	0.0350150176775	0.04744456323	0.0360985056466667	0.0341300752488889	0.0357610589775	0.04277764475	0.0366199299488889	0.0314257028877778	0.03403853572	0.041972970365	0.0358224758855556	0.0318648030858333	0.03471328702375	0.0435420371775	0.0360908468416667	100	0	20	classic_ms	85	0.5923487083333292	0.43651380192595857
4.32625334	4.48119463	5.9180936	4.96016095333333	4.79202054666667	5.08591586	5.855612925	5.34248154833333	4.55913694333333	4.783555245	5.8868532625	5.15132125083333	0.0215726089811111	0.022199317585	0.04334350607	0.0249241395388889	0.0230478820922222	0.0262645590725	0.0415154670975	0.0286554968919444	0.0215278848411111	0.0223647324175	0.0402374549725	0.0257786340075	0.0219190651888889	0.023298335373125	0.041333470778125	0.026284226111458302	100	40	0	classic_ii	14	0.5921843075000002	0.4462985390275919
4.64354308666667	4.83757165	6.713385	5.46284276666667	5.70756543333333	5.90397245	6.40584875	6.07126455	5.17555426	5.37077205	6.559616875	5.76705365833333	0.0263107511666667	0.028708827425	0.04166620027	0.0291626710855555	0.0275056973911111	0.02859246905	0.0413413689375	0.0299019364186111	0.0262424751777778	0.0271486121075	0.039571040885	0.0288069205091667	0.0265753497283333	0.0278996301725	0.040537412744375	0.029169612130625	100	40	0	classic_ii	26	0.5914993983333297	0.266508804925752
4.53777956666667	4.65637156	6.57451788	5.29575366666667	5.36004177333333	5.55348611	6.24770297	5.78489173	4.94891067	5.104928835	6.411110425	5.54032269833333	0.0326971121955556	0.03618581528	0.074227217182	0.03973781769	0.0370031648966667	0.038480928185	0.064370729606	0.0390919524984444	0.0340650514255556	0.0361155963975	0.051795909803	0.0372257225075555	0.0344575949858333	0.036724484065	0.0605474415985	0.0383203038008889	11	9	0	ocs_1_ii	12	0.5914120283333295	0.40005584374089964
4.2956502	4.47851946	6.0366884	4.99790910666667	5.06984598	5.35995945	5.9260167	5.5486452	4.68274809	4.919239455	5.98135255	5.27327715333333	0.0279437268144444	0.0295162735625	0.04909234952	0.0320755874166666	0.03013608728	0.0357206352625	0.04861926401375	0.0374736485670833	0.02817046728	0.030406513095	0.0456166533225	0.0337179145875	0.0286051871636111	0.03151248375375	0.0472362300446875	0.0342462662896875	100	40	0	classic_ii	24	0.5905290633333307	0.5807195026711061
4.72474639333333	4.89525469	6.3727997	5.38776969333333	5.28198296	5.60209422	6.19157185	5.79858676333333	5.00336467666667	5.248674455	6.282185775	5.59317822833333	0.0213702735511111	0.022859600125	0.04178272487	0.0247791414633333	0.0240626812622222	0.0262856778225	0.03134850713	0.0265292640433333	0.0217650056966667	0.022648633495	0.032546871685	0.0250440569122222	0.0222407415516667	0.023610636234375	0.0345562438425	0.0253491298327778	100	0	20	classic_ms	96	0.5898135516666603	0.31790936820623855
4.30545945333333	4.49605613	5.91763684	4.96991636666667	4.82913146	5.09841078	5.83406656	5.34362937333333	4.56729545666667	4.797233455	5.8758517	5.15677287	0.0250659247722222	0.0281738978775	0.044348541168	0.0274528543668889	0.0263393786433333	0.030618631355	0.039156046886	0.0283309281655556	0.0247844322966667	0.02751712267	0.031916961293	0.0264981121831111	0.0252435420022222	0.028456693643125	0.03683462766	0.0271950017246667	23	7	4	ocs_0	36	0.5894774133333298	0.20019972234428135
4.54875839333333	4.70630501	6.4317743	5.28146144	5.53719251333333	5.78938599	6.3699934	5.98292179333333	5.04297545333333	5.2478455	6.40088385	5.63219161666667	0.02258233221	0.0240272226375	0.03564326554	0.0249249544366667	0.0241521562511111	0.0264435795025	0.03035929621	0.02621929406	0.0225747173022222	0.0230216487375	0.02956440327	0.024780673625	0.0229709807663889	0.02412852490375	0.0312828420725	0.0251763989366667	100	0	20	classic_ms	46	0.5892161633333401	0.22572698731177399
4.57473175333333	4.7919603	6.37002146	5.31798068666667	5.30697084666667	5.48944499	6.24692776	5.74193924666667	4.9408513	5.140702645	6.30847461	5.52995996666667	0.0299143759811111	0.0303155298225	0.0520934012	0.0326315409735555	0.0326497947777778	0.03457730811	0.054423186505	0.0350421191265556	0.0305368035188889	0.03064200988	0.039562990612	0.0318523041732222	0.0309094444491667	0.031544214423125	0.04641064223225	0.0328445671116389	22	0	4	ocs_0_ms	39	0.5891086666666698	0.19968440012009692
4.22999412666667	4.53754012	6.06779826	5.04762616666667	4.91960792	5.19506777	5.45009267	5.28007607	4.57480102333333	4.866303945	5.758945465	5.16385111833333	0.0236570230488889	0.029742125895	0.041497078898	0.0286970757673332	0.0258904619566667	0.0298395443775	0.037152022408	0.0258695543695556	0.0239522931255556	0.0277346836225	0.026023006268	0.0253547137447777	0.0243630178141667	0.028762759379375	0.0326737784605	0.0263190144066111	22	23	0	ocs_0_ii	82	0.5890500950000002	0.20048405586903373
4.29290240666667	4.49781785	5.93439388	4.97667652666667	4.77530464	5.01706878	5.76561676	5.26658477333333	4.5341035233333304	4.757443315	5.85000532	5.12163065	0.0319493679688889	0.0345109618575	0.063741464128	0.0376082926228889	0.03530336881	0.041651628	0.047412992055	0.0382369447747778	0.0327548054633333	0.03562090577	0.044045506663	0.0361920658436667	0.0331905869263889	0.036851100349375	0.04981136737725	0.03705734227125	19	0	6	ocs_1	19	0.5875271266666697	0.39995011349426085
4.29290240666667	4.49781785	5.93439388	4.97667652666667	4.77530464	5.01706878	5.76561676	5.26658477333333	4.5341035233333304	4.757443315	5.85000532	5.12163065	0.0319493679688889	0.0345109618575	0.063741464128	0.0376082926228889	0.03530336881	0.041651628	0.047412992055	0.0382369447747778	0.0327548054633333	0.03562090577	0.044045506663	0.0361920658436667	0.0331905869263889	0.036851100349375	0.04981136737725	0.03705734227125	19	0	6	ocs_1_ms	19	0.5875271266666697	0.39995011349426085
4.76078070666667	4.96503925	6.4493821	5.4598202	5.16616923333333	5.33200315	6.25919739	5.64106789666667	4.96347497	5.1485212	6.354289745	5.55044404833333	0.0326569022411111	0.0368953943525	0.077114910866	0.0394643281426666	0.0359432884177778	0.0406369423275	0.060782292758	0.0384077228555555	0.0335689612877778	0.0373471347275	0.048138150506	0.0366829212555555	0.0339345283086111	0.03805665153375	0.058543376159	0.0378094733773333	10	0	2	ocs_1_ms	23	0.5869690783333299	0.40110584450740583
4.2884225	4.42207558	6.14692516	4.99702544	4.98711429333333	5.22148985	5.91367457	5.45221809	4.63776839666667	4.821782715	6.030299865	5.224621765	0.0299440128266667	0.0351103705125	0.05491203404	0.0331457259428889	0.0319970987422222	0.03711427313	0.042692647977	0.0331840313198889	0.0302327327622222	0.03472418435	0.040224634261	0.0319127869355556	0.0306016442733333	0.035418253085625	0.04451348763475	0.0325388327834722	11	8	3	ocs_0	62	0.5868533683333306	0.1998341031522352
4.68723502	4.87686476	6.5791181	5.44428254	5.56552077333333	5.79832481	6.343817425	5.98015568166667	5.12637789666667	5.337594785	6.4614677625	5.71221911083333	0.026365598845555598	0.029373417195	0.04059634525	0.0295347031211111	0.0273594581466667	0.029313366675	0.04129552079875	0.0304264394665278	0.0261842404277778	0.027696394675	0.0388216410625	0.0290452563058333	0.0265233844619444	0.028519893305	0.0398837870434375	0.0295129137998264	100	40	0	classic_ii	18	0.5858412141666598	0.3070982178888439
4.22237724	4.49661271	5.5653152	4.85284687333333	4.64071197333333	4.94500725	5.6514256	5.18048003333333	4.43154460666667	4.72080998	5.6083704	5.01666345333333	0.0249780955888889	0.0310658486425	0.04940485434	0.033571346461111	0.0276353212833333	0.0319806124625	0.04988886693875	0.0350817661365278	0.0255415941366667	0.0298048305225	0.0470745317325	0.0333935538858333	0.0259241512863889	0.0306640305375	0.0483606961859375	0.0338600550923264	100	40	0	classic_ii	1	0.5851188466666599	0.814711073723658
4.57473175333333	4.7919603	6.43115306	5.33835788666667	5.30697084666667	5.48944499	6.16097427	5.71328808333333	4.9408513	5.140702645	6.296063665	5.525822985	0.0299143759811111	0.0303155298225	0.057032275284	0.0334807690282222	0.0326497947777778	0.03457730811	0.051354742571	0.0339660084141111	0.0305368035188889	0.03064200988	0.038239726044	0.0319715588552222	0.0309094444491667	0.031544214423125	0.04621661748575	0.0328474737881944	21	13	0	ocs_0_ii	39	0.5849716849999993	0.19998433871085647
4.68919122	4.82721329	6.90862418	5.52101692	5.82050743333333	5.94558409	6.58392965	6.15836594333333	5.25484932666667	5.38639869	6.746276915	5.83969143166667	0.0351302263	0.0372051578175	0.061645604394	0.0381256155946667	0.0384242212966667	0.039008544695	0.07368291799	0.0408482981	0.0359526857533333	0.0365599028175	0.04933861366	0.0371024893611111	0.0363649547758333	0.037333377036875	0.058501437426	0.0382947231042223	13	7	0	ocs_0_ii	16	0.5848421049999999	0.20025925146174892
4.22999412666667	4.53754012	5.7768716	4.95065061333333	4.91960792	5.19506777	5.7129548	5.36769678	4.57480102333333	4.866303945	5.7449132	5.15917369666667	0.0236570230488889	0.029742125895	0.03830436788	0.0294955970422222	0.0258904619566667	0.0298395443775	0.032375011365	0.0294016638672222	0.0239522931255556	0.0277346836225	0.031547336065	0.0288309276211111	0.0243630178141667	0.028762759379375	0.03344351284375	0.0291397790379166	100	0	20	classic_ms	82	0.5843726733333403	0.4896043621724923
4.30917333333333	4.54881604	5.6782007	4.92527759333333	4.81007088	5.09256866	5.899045975	5.36139443166667	4.55962210666667	4.82069235	5.7886233375	5.1433360125	0.0244693388733333	0.0266919418975	0.04319842594	0.0287051535122223	0.0262880784488889	0.030579928215	0.052979046438750003	0.0347089233826389	0.0245144981544444	0.02674145066	0.0446998442825	0.0303070624291667	0.0249466034077778	0.027688692858125	0.0463942902359375	0.0310070504382986	100	40	0	classic_ii	6	0.5837139058333296	0.6215502711648258
4.53383259333333	4.71194321	6.1486035	5.19082997333333	5.10641421333333	5.34656091	6.15586825	5.61633002333333	4.82012340333333	5.02925206	6.152235875	5.40357999833333	0.0330920368511111	0.03407904561	0.05516484091	0.0367880244122223	0.0338938240588889	0.036396676785	0.05523319066375	0.0398339069065278	0.0328095362911111	0.0338445216525	0.05289082408	0.0375079971636111	0.0331512333730556	0.034541191425	0.0540449199334375	0.0379094814114931	100	40	0	classic_ii	9	0.5834565950000004	0.4921398467557286
4.45847078	4.67155068	6.2009861	5.18136248666667	5.31557438666667	5.51764622	6.2406793	5.75865724666667	4.88702258333333	5.09459845	6.2208327	5.47000986666667	0.0241815151844444	0.0282550643025	0.03576041416	0.0273795508144445	0.0262350245344444	0.0293831977525	0.029891753085	0.0279025187472222	0.0244386417711111	0.0272730498425	0.02886342408	0.027066241355	0.0248234558152778	0.028046090435	0.03084475385125	0.0273536380679167	100	0	20	classic_ms	64	0.58298728333334	0.2594588915952864
4.30917333333333	4.54881604	5.9414061	5.01301272666667	4.81007088	5.09256866	5.62688199	5.27067310333333	4.55962210666667	4.82069235	5.784144045	5.141842915	0.0244693388733333	0.0266919418975	0.04496346853	0.0271171660897778	0.0262880784488889	0.030579928215	0.038188502045	0.028031638619	0.0245144981544444	0.02674145066	0.033120092737	0.0262247213683333	0.0249466034077778	0.027688692858125	0.03734803901225	0.0268995618613611	23	23	0	ocs_0_ii	6	0.5822208083333296	0.20029246197273118
4.93647710666667	5.11187171	6.8574509	5.69373144	5.91575795333333	6.10900324	6.7478362	6.32194756	5.42611753	5.610437475	6.80264355	6.0078395	0.0247663167688889	0.0266816435225	0.03399969436	0.0268498978788889	0.02565569026	0.027540167265	0.030338470395	0.0272529313327778	0.0246062535433333	0.0259839275425	0.029396905305	0.0265229901394445	0.0249086285288889	0.026547416468125	0.03078299384125	0.0267872023726389	100	0	20	classic_ms	4	0.5817219700000003	0.1926561857393745
4.41820466	4.6363101	6.1200739	5.13089803333333	5.17280754666667	5.38909438	6.0919692	5.62338598666667	4.79550610333333	5.01270224	6.10602155	5.37714201	0.0297911041244444	0.03028406164	0.04594686073	0.0319038703655556	0.0325779206855556	0.03352637834	0.0500192316825	0.0342832633463889	0.0302998223288889	0.03009897782	0.04401106299	0.0321623080036111	0.0307421673669444	0.031002098905	0.045997054598125	0.0326279374297917	100	40	0	classic_ii	59	0.5816359066666701	0.1945581453517352
4.39945256666667	4.58717253	6.1241036	5.09948288666667	5.15999848	5.43944797	5.987262425	5.62205278833333	4.77972552333333	5.01331025	6.0556830125	5.3607678375	0.0405808593888889	0.0454384688875	0.06550089633	0.0487705138244443	0.0441970388233333	0.0505236623525	0.070015238584375	0.0544606579538194	0.0413963093366667	0.0458722172125	0.0656173826025	0.0504292448794444	0.0418926292213889	0.04692664141625	0.0666877250298438	0.0510224153842881	100	40	0	classic_ii	89	0.5810423141666705	0.9528980197156642
4.83031936	5.03791887	6.8551051	5.64364761333333	5.91850876	6.13566916	6.53014305	6.26716045666667	5.37441406	5.586794015	6.692624075	5.955404035	0.0292570187588889	0.0309768040625	0.04154430883	0.0316006808666666	0.0309149576855556	0.032572289485	0.0397810297625	0.0326640710225	0.0293785864477778	0.03026872773	0.0380676993525	0.0313650351169444	0.029732287335	0.031021637251875	0.039365184324375	0.0317487055307639	100	40	0	classic_ii	2	0.5809899749999996	0.20782080754037213
4.58774383333333	4.82475604	6.34216944	5.33056050666667	5.25004754	5.51488329	5.97769931	5.66915529666667	4.91889568666667	5.169819665	6.159934375	5.49985790166667	0.02359289155	0.0261269099625	0.042484892236	0.0264483046633333	0.0260871217066667	0.03086470251	0.036364038617	0.0273944486632222	0.0237712188211111	0.026690066775	0.030740219425	0.0255948094358889	0.0243056127247222	0.027592936505625	0.03508234242575	0.0262580930495833	26	20	0	ocs_0_ii	77	0.5809622149999996	0.20011187420208412
4.39945256666667	4.58717253	6.37157808	5.18197438	5.15999848	5.43944797	5.73849166	5.5391292	4.77972552333333	5.01331025	6.05503487	5.36055179	0.0405808593888889	0.0454384688875	0.067556975934	0.045422979416	0.0441970388233333	0.0505236623525	0.056070061034	0.0448214923908889	0.0413963093366667	0.0458722172125	0.04699308234	0.0424905044371111	0.0418926292213889	0.04692664141625	0.054403300412	0.0438063701702778	13	15	0	ocs_0_ii	89	0.5808262666666701	0.19974180423366228
4.66048438	4.92910359	6.0977815	5.31866289333333	5.22726005333333	5.4878155	6.21480825	5.73014641666667	4.94387221666667	5.208459545	6.156294875	5.524404655	0.0300883115122222	0.0352165902125	0.05330646089	0.0375536656844445	0.0337681399844444	0.040724632775	0.05648531539375	0.0435745764070833	0.03100280598	0.036177102875	0.0519495743825	0.0395038591855556	0.0314655158641667	0.037073857184375	0.0534227312621875	0.0400339901156597	100	40	0	classic_ii	66	0.5805324383333295	0.8846844786469474
4.30545945333333	4.49605613	5.94447112	4.97886112666667	4.82913146	5.09841078	5.74992786	5.31558314	4.56729545666667	4.797233455	5.84719949	5.14722213333333	0.0250659247722222	0.0281738978775	0.045566317806	0.0276491235497778	0.0263393786433333	0.030618631355	0.040322364834	0.0283112842642222	0.0247844322966667	0.02751712267	0.031404052152	0.0263954937826667	0.0252435420022222	0.028456693643125	0.037174196736	0.0271878488448333	23	16	0	ocs_0_ii	36	0.57992667666666	0.19946591034696531
4.87731249333333	5.00142828	6.8673766	5.62341105333333	5.86902141333333	6.05164207	6.7420478	6.28177731333333	5.37316695333333	5.526535175	6.8047122	5.95259418333333	0.0255231525477778	0.0287335254625	0.04197363518	0.0297087063788889	0.0269350529866667	0.0302925771725	0.035729054505	0.0303481782638889	0.0255935772344444	0.027907073935	0.035645392215	0.0293842040672222	0.0259113400008333	0.02871006262625	0.03724836852875	0.0297063231943055	100	0	20	classic_ms	76	0.5794272300000003	0.38959320124673713
4.57655278	4.77641558	6.38172144	5.31151753333333	5.24885395333333	5.53544869	5.94601968	5.67230568666667	4.91270336666667	5.155932135	6.16387056	5.49191161	0.0236413011533333	0.0257240607525	0.046032304374	0.0267559381355555	0.0266211224555556	0.032093975745	0.035788937677	0.027938655735	0.0240521444766667	0.0263561674525	0.03106547328	0.0257326735678889	0.0245916781405556	0.027632592850625	0.03598804715275	0.0265399852515833	26	22	0	ocs_0_ii	56	0.5792082433333299	0.19974271977848168
4.58774383333333	4.82475604	6.1171633	5.25555846	5.25004754	5.51488329	6.19162065	5.74046241	4.91889568666667	5.169819665	6.154391975	5.498010435	0.02359289155	0.0261269099625	0.03951584171	0.0273289720888889	0.0260871217066667	0.03086470251	0.043556464529375	0.0327743050327083	0.0237712188211111	0.026690066775	0.03839777298	0.0288944696933333	0.0243056127247222	0.027592936505625	0.0399669630498437	0.029473054127066	100	40	0	classic_ii	77	0.5791147483333301	0.5296168010942838
4.37363006666667	4.59333039	5.8296239	5.00542822666667	4.91450461333333	5.18506236	5.949827075	5.43998393166667	4.64406734	4.889196375	5.8897254875	5.22270607916667	0.0273963755222222	0.0295313399425	0.04419946433	0.0314106984866667	0.03021133318	0.0345336876425	0.0473376473525	0.0362631565919444	0.0281171594277778	0.0302933117725	0.041620749165	0.0327181222477778	0.0284605068894444	0.0311629127825	0.043694652503125	0.0332775248935416	100	40	0	classic_ii	21	0.5786387391666699	0.495812886481296
4.30545945333333	4.49605613	5.89152576	4.96121267333333	4.82913146	5.09841078	5.7939441800000004	5.33025524666667	4.56729545666667	4.797233455	5.84273497	5.14573396	0.0250659247722222	0.0281738978775	0.043023519022	0.0272797382253333	0.0263393786433333	0.030618631355	0.037911790735	0.0282980329247778	0.0247844322966667	0.02751712267	0.031885513588	0.0266002771827778	0.0252435420022222	0.028456693643125	0.03617658423325	0.0271945813789167	24	0	6	ocs_0_ms	36	0.5784385033333299	0.20015659918807616
4.39343397333333	4.59940987	6.0043118	5.06771051333333	5.03734110666667	5.24565195	6.06785915	5.51972101666667	4.71538754	4.92253091	6.036085475	5.293715765	0.0388348872933333	0.03986128183	0.05918329536	0.0418042810111112	0.0391880841111111	0.040619793575	0.06370616001625	0.0447238772045834	0.0382113429022222	0.038463250115	0.0587679162425	0.0422682327022222	0.0386114143022222	0.03935189390875	0.0601063219653125	0.0427661559050347	100	40	0	classic_ii	50	0.5783282249999999	0.43216048792559547
4.33006244666667	4.61067634	6.1749056	5.13208609333333	5.43961942666667	5.57624281	6.2283638	5.79361647333333	4.88484093666667	5.093459575	6.2016347	5.46285128333333	0.0276931309422222	0.03378928248	0.03738816247	0.0317672218988889	0.0314746448155556	0.0329732699225	0.03458725953	0.0322647708722222	0.0288371615922222	0.0318329417025	0.03237184611	0.0314406386222222	0.0292105247355556	0.032607108951875	0.034179778555	0.0317283175038889	100	0	20	classic_ms	3	0.5780103466666597	0.2593551776658323
4.11392259333333	4.40153082	5.771601	4.85822088	4.92565245333333	5.11663613	5.77725925	5.33684383666667	4.51978752333333	4.759083475	5.774430125	5.09753235833333	0.0278452303666667	0.033951313325	0.04487354246	0.0341502175066667	0.0298503929055556	0.0321277569725	0.03871444672	0.0324265810711111	0.0281228735655556	0.031552695225	0.03721655523	0.0326121647066667	0.0284853426008333	0.032296115186875	0.03950527491	0.0329502819977778	100	0	20	classic_ms	63	0.5777448350000007	0.459585386894476
4.02650142666667	4.36359806	5.56067504	4.76262372	4.56549228666667	4.75339593	5.44512541	4.98397242333333	4.29599685666667	4.558496995	5.502900225	4.87329807166667	0.02610448539	0.0325068044125	0.063613091956	0.032426132466	0.0300974258466667	0.033521504185	0.050005477227	0.0324122871834445	0.0272101100788889	0.0314999907425	0.040608797767	0.0306399881686667	0.0276555328486111	0.032257072520625	0.04870904117925	0.0315295989966944	12	0	4	ocs_1_ms	11	0.5773012150000003	0.3984252781766615
4.87976399333333	5.10116563	6.67698	5.62643708666667	5.85143155333333	6.04049196	6.69589125	6.25895839	5.36559777333333	5.570828795	6.686435625	5.94269773833333	0.0309410519433333	0.0356553798675	0.04238589389	0.0351519570222222	0.0324688129733333	0.0354987654975	0.038822235225	0.035367644105	0.0310045704144444	0.0340179460175	0.03704936457	0.0347408133422222	0.0313547514363889	0.03479750935	0.03882671456375	0.0350003069529166	100	0	20	classic_ms	28	0.5770999650000004	0.3763561037370122
4.2884225	4.42207558	6.16079648	5.00164921333333	4.98711429333333	5.22148985	5.84062358	5.42786776	4.63776839666667	4.821782715	6.00071003	5.21475848666667	0.0299440128266667	0.0351103705125	0.056505342904	0.0335102502966666	0.0319970987422222	0.03711427313	0.052053492671	0.0332873695025556	0.0302327327622222	0.03472418435	0.041366365045	0.0316892263632222	0.0306016442733333	0.035418253085625	0.04782289141625	0.0325440181314167	11	10	0	ocs_0_ii	62	0.5769900900000007	0.2003690068802914
4.7863133	4.92821903	6.6410101	5.49914938666667	5.71162076	5.95533849	6.54696605	6.15254767666667	5.24896703	5.44177876	6.593988075	5.82584853166667	0.0324549571011111	0.03631072738	0.04060594272	0.0344607650888889	0.03618920281	0.038554304985	0.04053172884	0.0374609832288889	0.0335424365588889	0.035929925895	0.03596400411	0.0353046632900001	0.0339322582572222	0.03668122103875	0.038266419945	0.0356327687244445	100	0	20	classic_ms	84	0.5768815016666702	0.17602393639131267
4.19823207333333	4.44402746	5.9680126	4.95202250666667	4.83147788666667	5.03210347	5.62963537	5.23128077	4.51485498	4.738065465	5.798823985	5.09165163833333	0.0417419154666667	0.0469089700025	0.072406621098	0.0475044509542223	0.0432046415577778	0.0468772572275	0.060383343206	0.0459030022686667	0.0417855125177778	0.0453268143675	0.057374522252	0.0451947797965555	0.042129395515	0.04610996399125	0.061884752202	0.045949253204	16	15	0	ocs_1_ii	5	0.5767966583333299	0.3987863988219733
4.2956502	4.47851946	6.0366884	4.99790910666667	5.06984598	5.35995945	5.84340445	5.52110778333333	4.68274809	4.919239455	5.940046425	5.259508445	0.0279437268144444	0.0295162735625	0.04909234952	0.0320755874166666	0.03013608728	0.0357206352625	0.034801099645	0.0341000052594444	0.02817046728	0.030406513095	0.037486981635	0.032497681225	0.0286051871636111	0.03151248375375	0.03971685310875	0.0327927387815278	100	0	20	classic_ms	24	0.5767603550000002	0.4310864709776875
4.88243304	5.10245478	6.5324351	5.57911488666667	5.66709522666667	5.93260279	6.5031388	6.12278146	5.27476413333333	5.517528785	6.51778695	5.85094817333333	0.0289991362988889	0.0311402322675	0.03976360882	0.0314424441211111	0.0301585319744444	0.0323755737625	0.03633100488	0.0324552982688889	0.0287602010566667	0.0303674509975	0.034510999035	0.0313870714238889	0.0291695175966667	0.03106267700625	0.0362791529425	0.0316679713094445	100	0	20	classic_ms	60	0.5761840399999993	0.2573522111288439
4.83921299333333	5.00529167	6.6020662	5.53754984666667	5.54591431333333	5.73449058	6.52644283	5.99847466333333	5.19256365333333	5.369891125	6.564254515	5.768012255	0.0361907956988889	0.04005625985	0.055384171402	0.0390832973224445	0.0383059519322222	0.0417776927475	0.066597624311	0.0408826778472222	0.0364829960877778	0.03938874335	0.04091963533	0.037589874055	0.0368656849516667	0.040152859824375	0.05095526659325	0.0387864308199167	21	8	0	ocs_0_ii	69	0.57544860166667	0.19942658445863926
4.93647710666667	5.11187171	6.8574509	5.69373144	5.91575795333333	6.10900324	6.696335325	6.30478060166667	5.42611753	5.610437475	6.7768931125	5.99925602083333	0.0247663167688889	0.0266816435225	0.03399969436	0.0268498978788889	0.02565569026	0.027540167265	0.035265295945	0.0279744351494444	0.0246062535433333	0.0259839275425	0.0320892729925	0.0268737095866667	0.0249086285288889	0.026547416468125	0.0333608840725	0.0271429380504167	100	40	0	classic_ii	4	0.5731384908333297	0.2291384773671947
4.4806577	4.57745152	6.21778658	5.12422987333333	5.00257460666667	5.1907264	6.13183604	5.50442961333333	4.74161615333333	4.88408896	6.17481131	5.31432974333333	0.0344299180333333	0.036874727475	0.08058207028	0.0398490424955556	0.0375002453888889	0.041930797915	0.085130529447	0.0431376431185555	0.0353148262155556	0.0377061835925	0.051356205268	0.0374582240214444	0.0356399539633333	0.03855447314375	0.06710625256575	0.03947578341425	7	2	2	ocs_1	13	0.5727135900000002	0.3977590596666902
4.4806577	4.57745152	6.2121078	5.12233694666667	5.00257460666667	5.1907264	6.13565646	5.50570308666667	4.74161615333333	4.88408896	6.17388213	5.31402001666667	0.0344299180333333	0.036874727475	0.078857907136	0.0395823295133333	0.0375002453888889	0.041930797915	0.096410008957	0.0441924486116666	0.0353148262155556	0.0377061835925	0.050138817972	0.037111112532	0.0356399539633333	0.03855447314375	0.06888638800925	0.03949925079725	8	2	0	ocs_1_ii	13	0.5724038633333404	0.40019252661676186
4.88243304	5.10245478	6.5324351	5.57911488666667	5.66709522666667	5.93260279	6.478632425	6.11461266833333	5.27476413333333	5.517528785	6.5055337625	5.8468637775	0.0289991362988889	0.0311402322675	0.03976360882	0.0314424441211111	0.0301585319744444	0.0323755737625	0.038203380270625	0.0325066905872917	0.0287602010566667	0.0303674509975	0.0363839418475	0.0311673721322222	0.0291695175966667	0.03106267700625	0.0376837181964063	0.0315709697432118	100	40	0	classic_ii	60	0.5720996441666699	0.2473606041499852
5.14237778666667	5.29150925	6.5821787	5.7217324	5.59214384666667	5.89359487	6.680625975	6.15593857166667	5.36726081666667	5.59255206	6.6314023375	5.93883548583333	0.0379344213511111	0.04271028619	0.05301405731	0.0434776959011111	0.0401029094144444	0.0445820996675	0.0581695189225	0.0464413381691667	0.0382422516155556	0.0422077384975	0.0527853079675	0.0442290811691667	0.0386304584991667	0.042926965713125	0.054188548041875	0.0445942991021528	100	40	0	classic_ii	55	0.5715746691666599	0.6203484035572524
4.24966872	4.50316439	5.88796164	4.96476347333333	4.8208627	5.09873152	5.54653387	5.24799897	4.53526571	4.800947955	5.717247755	5.10638122166667	0.0435210920011111	0.0522127199975	0.07640677849	0.0520571131146666	0.0503591860522222	0.06129375014	0.057672041958	0.0502324444495555	0.04601680122	0.05489713844	0.051709338261	0.0494395414714444	0.0464784701233333	0.055825186754375	0.0593743742425	0.0502921601267777	13	7	1	ocs_1	75	0.5711155116666697	0.3999584575649467
4.41820466	4.6363101	6.1200739	5.13089803333333	5.17280754666667	5.38909438	6.02859695	5.60226190333333	4.79550610333333	5.01270224	6.074335425	5.36657996833333	0.0297911041244444	0.03028406164	0.04594686073	0.0319038703655556	0.0325779206855556	0.03352637834	0.03826112657	0.03358114337	0.0302998223288889	0.03009897782	0.03768010874	0.03190065063	0.0307421673669444	0.031002098905	0.039892051195	0.0323215787488889	100	0	20	classic_ms	59	0.5710738649999998	0.1629505925842167
4.73713517333333	4.92368996	6.6257996	5.49105984	5.71827038	5.93791467	6.4382253	6.10468488	5.22770277666667	5.430802315	6.53201245	5.79787236	0.0304777313188889	0.0350150176775	0.04744456323	0.0360985056466667	0.0341300752488889	0.0357610589775	0.049038428825	0.0376020156905556	0.0314257028877778	0.03403853572	0.0462053993025	0.0361373925369444	0.0318648030858333	0.03471328702375	0.047223447665	0.0364938266027778	100	40	0	classic_ii	85	0.57016958333333	0.47813812902361597
4.24966872	4.50316439	5.89533082	4.96721986666667	4.8208627	5.09873152	5.53198769	5.24315024333333	4.53526571	4.800947955	5.713659255	5.105185055	0.0435210920011111	0.0522127199975	0.076834890752	0.0522024278699999	0.0503591860522222	0.06129375014	0.062285577244	0.0504202959051111	0.04601680122	0.05489713844	0.05185278962	0.0492952986324444	0.0464784701233333	0.055825186754375	0.060706511809	0.05030333026	13	10	0	ocs_1_ii	75	0.5699193449999997	0.40112991860408487
4.39815433333333	4.61861816	5.9527817	5.06333934	5.08895664666667	5.3438467	6.0004196	5.56270433333333	4.74355549	4.98123243	5.97660065	5.31302183666667	0.0331557063255556	0.0396488103025	0.05765331802	0.0410401838655554	0.0383273829166667	0.042978873405	0.062560861644375	0.0469379474682639	0.03476389158	0.0389083910975	0.05747125251	0.0426950678155555	0.0352527181005556	0.040111116475625	0.0587891711710938	0.0433420667412326	100	40	0	classic_ii	79	0.5694663466666698	0.8384940587497974
4.57655278	4.77641558	6.0770327	5.20995462	5.24885395333333	5.53544869	6.189912975	5.75360345166667	4.91270336666667	5.155932135	6.1334728375	5.48177903583333	0.0236413011533333	0.0257240607525	0.04040868423	0.0270933138955555	0.0266211224555556	0.032093975745	0.0464072705225	0.0344563301830556	0.0240521444766667	0.0263561674525	0.0398535960525	0.0292191650138889	0.0245916781405556	0.027632592850625	0.041630786714375	0.0299969935265972	100	40	0	classic_ii	56	0.5690756691666596	0.5541592443805806
4.22237724	4.49661271	5.6087346	4.86732000666667	4.64071197333333	4.94500725	5.50923086	5.13308178666667	4.43154460666667	4.72080998	5.55898273	5.00020089666667	0.0249780955888889	0.0310658486425	0.046073482202	0.0294660138453333	0.0276353212833333	0.0319806124625	0.040547876885	0.0280984986487778	0.0255415941366667	0.0298048305225	0.029797765751	0.0269653442832222	0.0259241512863889	0.0306640305375	0.03655422264725	0.0278738002651389	23	7	3	ocs_0	1	0.5686562899999998	0.20015371301164633
4.86875380666667	5.035256	6.2636302	5.44471406666667	5.22416643333333	5.47257174	6.410098975	5.78508081833333	5.04646012	5.25391387	6.3368645875	5.6148974425	0.0266948711322222	0.027841473865	0.03973519405	0.0282608373055555	0.0275392578044444	0.0297826447875	0.041964154598125	0.0310529466936806	0.0263226480811111	0.0273698973625	0.0385780149625	0.0288482091963889	0.0267198562747222	0.028090978344375	0.0397138446432812	0.0292525505980034	100	40	0	classic_ii	86	0.5684373225000003	0.26022254122920724
4.65437682666667	4.85732435	6.3668554	5.36050136666667	5.48774967333333	5.73511235	6.28448195	5.91823555	5.07106325	5.29621835	6.325668675	5.63936845833333	0.0282891137022222	0.030355367565	0.03919939201	0.0305071434055556	0.0295173910477778	0.0322725754375	0.03414009083	0.0315011218411111	0.0280038663988889	0.0291871801425	0.033446402005	0.0303003359622222	0.0284535593869444	0.030250575821875	0.0350580717125	0.0306522342927778	100	0	20	classic_ms	15	0.5683052083333298	0.22630672234731394
4.36482236666667	4.57860677	5.84537462	5.00086272	4.7347547	5.012279	5.68061187	5.23505662333333	4.54978853333333	4.795442885	5.762993245	5.11795967166667	0.0294082851355556	0.0310406646225	0.054098035098	0.0325709965506666	0.0320073389633333	0.03703783551	0.047432093082	0.034003641061999997	0.02978953309	0.032222236125	0.036305642405	0.0311158812858889	0.0302486725697222	0.033130743095625	0.0435353532475	0.0322016000461111	17	14	0	ocs_0_ii	97	0.5681711383333399	0.20138435711801658
4.36482236666667	4.57860677	5.82936666	4.99552673333333	4.7347547	5.012279	5.69525058	5.23993619333333	4.54978853333333	4.795442885	5.76230862	5.11773146333333	0.0294082851355556	0.0310406646225	0.053328493802	0.0324198732262223	0.0320073389633333	0.03703783551	0.045977346103	0.0340021269383333	0.02978953309	0.032222236125	0.036099426092	0.0311435252067778	0.0302486725697222	0.033130743095625	0.04287617302225	0.0321772626445278	17	13	3	ocs_0	97	0.5679429300000001	0.19887470326193046
4.29290240666667	4.49781785	5.95807928	4.98457166	4.77530464	5.01706878	5.61718214	5.21710656666667	4.5341035233333304	4.757443315	5.78763071	5.10083911333333	0.0319493679688889	0.0345109618575	0.066261348024	0.0379258713544445	0.03530336881	0.041651628	0.051478046642	0.0383100046764445	0.0327548054633333	0.03562090577	0.045534686634	0.0359984860453334	0.0331905869263889	0.036851100349375	0.0522021919835	0.0370582120303889	18	14	0	ocs_1_ii	19	0.5667355899999995	0.4000400752930535
4.2884225	4.42207558	6.07693044	4.97369386666667	4.98711429333333	5.22148985	5.86187388	5.43495119333333	4.63776839666667	4.821782715	5.96940216	5.20432253	0.0299440128266667	0.0351103705125	0.053345325484	0.0325885926962222	0.0319970987422222	0.03711427313	0.041951774771	0.0337524233601111	0.0302327327622222	0.03472418435	0.03901977567	0.0319211396681111	0.0306016442733333	0.035418253085625	0.04333416289875	0.0325458238481389	15	0	8	ocs_0_ms	62	0.5665541333333302	0.20055527877889076
4.64492468666667	4.83047151	6.26751922	5.30948741333333	5.00481564	5.20853647	6.00016811	5.47241368333333	4.82487016333333	5.01950399	6.133843665	5.39095054833333	0.0331314233222222	0.0350628794375	0.061018127988	0.03690048961	0.0367631584755556	0.0403296169975	0.048249113271	0.0375885091787777	0.0342034718211111	0.03600492878	0.042097491801	0.0357656055852222	0.03457538136	0.03685058849875	0.04836555621525	0.0365050524898055	19	0	6	ocs_0_ms	48	0.5660803850000002	0.19987797001943466
4.60172063333333	4.795119	6.2360601	5.2754327	5.42428579333333	5.70532416	6.236863675	5.88250399833333	5.01300321333333	5.25022158	6.2364618875	5.57896834916667	0.0299059601211111	0.0316835417625	0.04262614936	0.0323022896833333	0.0315393210755556	0.03474223908	0.0503851504575	0.0376950982847222	0.0296953236822222	0.0306316167425	0.04303302218	0.0331361453494444	0.0302089821402778	0.031922253581875	0.044769336044375	0.0340674196667361	100	40	0	classic_ii	87	0.5659651358333404	0.39786278233156547
4.60200958	4.83327053	6.2235576	5.29669955333333	5.27266767333333	5.47730294	6.16666905	5.70709164333333	4.93733862666667	5.155286735	6.195113325	5.50189559833333	0.0260383916722222	0.0301043611525	0.03817219898	0.0296360817211111	0.0283643781222222	0.0314008682775	0.03428376565	0.0309441818488889	0.0264687749322222	0.0293955512475	0.032570651865	0.0295857792733333	0.0268350799147222	0.03007408298125	0.03439931709	0.0299379555291666	100	0	20	classic_ms	47	0.5645569716666596	0.31884375920296226
4.18249817333333	4.34694128	5.93825342	4.87737866	4.76546555333333	4.97709321	5.64185563	5.19868068333333	4.47398186333333	4.662017245	5.790054525	5.03802967166667	0.0230024184655556	0.02642132331	0.04510321099	0.0267275576433334	0.0259864947955556	0.028546377905	0.035819641028	0.0266114580304444	0.0237044593544444	0.02601248128	0.031833185951	0.0254273604324444	0.0240994579925	0.02674816594375	0.03614730598	0.0260484341346667	18	10	3	ocs_0	57	0.5640478083333393	0.1997105297387694
4.35809283333333	4.53489106	6.2076725	5.09248487333333	5.05955936666667	5.32499932	5.70409078	5.45136314	4.7088261	4.92994519	5.95588164	5.27192400666667	0.0293109652188889	0.0313811200975	0.050751184246	0.031612652648	0.0285041001222222	0.034251467685	0.040723633584	0.030785486624	0.0281445289822222	0.03126775239	0.035254404455	0.0297383128562222	0.0285260308263889	0.032042023140625	0.040495906685	0.0304686912461111	22	18	0	ocs_0_ii	38	0.5630979066666706	0.19997040387759782
4.65437682666667	4.85732435	6.3668554	5.36050136666667	5.48774967333333	5.73511235	6.25282445	5.90768305	5.07106325	5.29621835	6.309839925	5.63409220833333	0.0282891137022222	0.030355367565	0.03919939201	0.0305071434055556	0.0295173910477778	0.0322725754375	0.0415228288925	0.0334011500730555	0.0280038663988889	0.0291871801425	0.0378688431925	0.030926350015	0.0284535593869444	0.030250575821875	0.039114976821875	0.0314402483771528	100	40	0	classic_ii	15	0.5630289583333301	0.30741597780171664
4.4806577	4.57745152	6.2440816	5.13299488	5.00257460666667	5.1907264	6.04675711	5.47606997	4.74161615333333	4.88408896	6.145419355	5.304532425	0.0344299180333333	0.036874727475	0.085389021532	0.0410364042377778	0.0375002453888889	0.041930797915	0.064124200672	0.0401603490486667	0.0353148262155556	0.0377061835925	0.054827922972	0.0383841612038889	0.0356399539633333	0.03855447314375	0.064792267037	0.0394912689235556	5	0	2	ocs_1_ms	13	0.56291627166667	0.39936484055415467
4.39945256666667	4.58717253	6.1241036	5.09948288666667	5.15999848	5.43944797	5.8719423	5.58361274666667	4.77972552333333	5.01331025	5.99802295	5.34154781666667	0.0405808593888889	0.0454384688875	0.06550089633	0.0487705138244443	0.0441970388233333	0.0505236623525	0.051866789925	0.0492140127638889	0.0413963093366667	0.0458722172125	0.05511921379	0.0482680255766666	0.0418926292213889	0.04692664141625	0.05690152845875	0.0486301444354166	100	0	20	classic_ms	89	0.5618222933333401	0.7032108738034674
4.76078070666667	4.96503925	6.33759378	5.42255742666667	5.16616923333333	5.33200315	6.21626732	5.62675787333333	4.96347497	5.1485212	6.27693055	5.52465765	0.0326569022411111	0.0368953943525	0.066437543574	0.0377645297471112	0.0359432884177778	0.0406369423275	0.054392935734	0.0359731857962222	0.0335689612877778	0.0373471347275	0.041884173004	0.0348621666505556	0.0339345283086111	0.03805665153375	0.051149706329	0.0358655122111112	12	7	2	ocs_0	23	0.5611826799999999	0.19988126675507098
4.18249817333333	4.34694128	5.94100126	4.87829460666667	4.76546555333333	4.97709321	5.62049643	5.19156095	4.47398186333333	4.662017245	5.780748845	5.03492777833333	0.0230024184655556	0.02642132331	0.044763807662	0.0267325078344444	0.0259864947955556	0.028546377905	0.039082669516	0.0268058906131111	0.0237044593544444	0.02601248128	0.031285210677	0.0253269835833333	0.0240994579925	0.02674816594375	0.036604224633	0.0260480914035556	18	15	0	ocs_0_ii	57	0.5609459149999996	0.19967541026743535
4.39815433333333	4.61861816	6.19409066	5.14377566	5.08895664666667	5.3438467	5.70730601	5.46499980333333	4.74355549	4.98123243	5.950698335	5.30438773166667	0.0331557063255556	0.0396488103025	0.055833508834	0.039137924568	0.0383273829166667	0.042978873405	0.044987534586	0.0372192704231111	0.03476389158	0.0389083910975	0.037443470321	0.0361879268705556	0.0352527181005556	0.040111116475625	0.0439269960155	0.0371832621830556	19	13	1	ocs_0	79	0.5608322416666693	0.20010878690417702
4.39815433333333	4.61861816	6.20011242	5.14578291333333	5.08895664666667	5.3438467	5.70121394	5.46296911333333	4.74355549	4.98123243	5.95066318	5.30437601333333	0.0331557063255556	0.0396488103025	0.056085457524	0.0391768885171111	0.0383273829166667	0.042978873405	0.045445201314	0.0372229912866667	0.03476389158	0.0389083910975	0.037574002167	0.0361679870158889	0.0352527181005556	0.040111116475625	0.044169665793	0.0371839634588889	19	14	0	ocs_0_ii	79	0.5608205233333301	0.20018147701136435
4.22237724	4.49661271	5.5653152	4.85284687333333	4.64071197333333	4.94500725	5.50248185	5.13083211666667	4.43154460666667	4.72080998	5.533898525	4.991839495	0.0249780955888889	0.0310658486425	0.04940485434	0.033571346461111	0.0276353212833333	0.0319806124625	0.039807223845	0.0329238556205556	0.0255415941366667	0.0298048305225	0.041408660545	0.0325024564677778	0.0259241512863889	0.0306640305375	0.04300734981875	0.0328750287543055	100	0	20	classic_ms	1	0.5602948883333294	0.7135868810520353
4.64298345333333	4.9141704	6.1318802	5.32007366666667	5.18962282	5.38913488	6.1208331	5.63303428666667	4.91630313666667	5.15165264	6.12635665	5.47655397666667	0.0326055273733333	0.0373026859375	0.05732974151	0.0395212279177777	0.0349129119488889	0.03785886757	0.05515730810625	0.0408826245951388	0.0329380742455556	0.036171549235	0.0534930870675	0.0394074722572222	0.0333486469533333	0.036876162994375	0.0548683059378125	0.0398046992568402	100	40	0	classic_ii	7	0.5602508400000001	0.6678780599808696
4.71838886	4.90904217	6.3706983	5.39626088	5.50992456666667	5.75958278	6.338322775	5.95249611166667	5.11415671333333	5.334312475	6.3545105375	5.67437849583333	0.0248683757611111	0.025873658695	0.03489692818	0.02648727796	0.0261429257111111	0.0283446983875	0.035680114864375	0.029103260274375	0.0248452848688889	0.0256814931375	0.0327983232775	0.0271206049544444	0.0251754678025	0.026395335839375	0.0340434223998437	0.027457937035816	100	40	0	classic_ii	29	0.5602217825000002	0.23414154629148903
4.76078070666667	4.96503925	6.33659576	5.42222475333333	5.16616923333333	5.33200315	6.21093524	5.62498051333333	4.96347497	5.1485212	6.2737655	5.52360263333333	0.0326569022411111	0.0368953943525	0.066548462846	0.0377793300159999	0.0359432884177778	0.0406369423275	0.058142691519	0.036191588251	0.0335689612877778	0.0373471347275	0.042115203451	0.0347426655254444	0.0339345283086111	0.03805665153375	0.05223039031675	0.0358640623294722	12	10	0	ocs_0_ii	23	0.5601276633333301	0.19973118566000192
4.37593215333333	4.54773173	5.8533605	4.98294132	4.79214253333333	5.19132455	5.532907	5.30518536666667	4.58403734333333	4.86952814	5.69313375	5.14406334333333	0.0293219522677778	0.03289227145	0.04762110318	0.0347156251644444	0.0315784807811111	0.036978524375	0.036435759095	0.0353013595283334	0.0294868181166667	0.0328028226125	0.03696777134	0.0344746479111111	0.0299685173205556	0.0338691102625	0.03949810123875	0.03474157012875	100	0	20	classic_ms	72	0.5600259999999997	0.49205132961356696
4.22237724	4.49661271	5.66738428	4.8868699	4.64071197333333	4.94500725	5.39715345	5.09572265	4.43154460666667	4.72080998	5.532268865	4.991296275	0.0249780955888889	0.0310658486425	0.047216782468	0.0297969609286667	0.0276353212833333	0.0319806124625	0.044197566068	0.0279867962153333	0.0255415941366667	0.0298048305225	0.029228553358	0.0268453985108889	0.0259241512863889	0.0306640305375	0.037467863813	0.0278686385414445	23	15	0	ocs_0_ii	1	0.5597516683333295	0.19962380317955097
4.70322082666667	4.79152458	6.5673236	5.38345758666667	5.57119113333333	5.78885105	6.4466223	6.00810813333333	5.13720598	5.290187815	6.50697295	5.69578286	0.0249847326011111	0.0281509207175	0.03564847918	0.0280412205122222	0.0263655541911111	0.02809978243	0.032772555845	0.0282232524816667	0.0250640346422222	0.0265963298175	0.030920549215	0.0275941906133333	0.0253695890191667	0.027360840695625	0.03256553336375	0.0278632135551389	100	0	20	classic_ms	33	0.5585768799999995	0.25585334788216857
4.87731249333333	5.00142828	6.8673766	5.62341105333333	5.86902141333333	6.05164207	6.61526855	6.23951756333333	5.37316695333333	5.526535175	6.741322575	5.93146430833333	0.0255231525477778	0.0287335254625	0.04197363518	0.0297087063788889	0.0269350529866667	0.0302925771725	0.041940277139375	0.0312884213538194	0.0255935772344444	0.027907073935	0.0396379041525	0.0297660868394444	0.0259113400008333	0.02871006262625	0.0407974301560938	0.0301323253528993	100	40	0	classic_ii	76	0.5582973549999997	0.43332660828528813
4.58082517333333	4.82264021	5.98465924	5.20997988666667	5.02455406	5.34008065	5.85436102	5.51150744	4.80268961666667	5.08136043	5.91951013	5.36074366333333	0.0279129748711111	0.0311813372675	0.045155724592	0.0311888646606667	0.0302652379888889	0.0331885011975	0.04277062821	0.0313451120348889	0.0280309423733333	0.0296615675825	0.033549129623	0.029733685787	0.0285600244016667	0.0309232434075	0.038756153012	0.0305003370673889	28	11	1	ocs_0	51	0.5580540466666601	0.19973572371541679
4.24966872	4.50316439	5.78929016	4.93187298	4.8208627	5.09873152	5.56083918	5.25276740666667	4.53526571	4.800947955	5.67506467	5.09232019333333	0.0435210920011111	0.0522127199975	0.073097309474	0.050770264204	0.0503591860522222	0.06129375014	0.062036763447	0.051834727799	0.04601680122	0.05489713844	0.047803883851	0.0492691297347778	0.0464784701233333	0.055825186754375	0.05768546015575	0.0502858128681389	14	0	4	ocs_1_ms	75	0.5570544833333297	0.3992927926124603
4.53383259333333	4.71194321	6.1486035	5.19082997333333	5.10641421333333	5.34656091	5.997067	5.56339627333333	4.82012340333333	5.02925206	6.07283525	5.37711312333333	0.0330920368511111	0.03407904561	0.05516484091	0.0367880244122223	0.0338938240588889	0.036396676785	0.045560689445	0.0376781540127778	0.0328095362911111	0.0338445216525	0.046608542705	0.0367417797983333	0.0331512333730556	0.034541191425	0.04848565394125	0.0369874345054167	100	0	20	classic_ms	9	0.5569897199999998	0.39677364907280116
4.82140464	5.03626319	6.74479948	5.60577528666667	5.5932319	5.76028446	6.24687527	5.92248139666667	5.20731827	5.398273825	6.495837375	5.76412834166667	0.0265436745277778	0.0310408148825	0.046572295364	0.0312231025291111	0.0282069306511111	0.029761884025	0.040517593345	0.0284443552663333	0.026636494002222202	0.028794499825	0.032742444218	0.0280854372915556	0.0270058982958333	0.029597924639375	0.03814369428625	0.0289595830946389	21	17	0	ocs_0_ii	78	0.5568100716666704	0.20079102179384115
5.42773851333333	5.6276037	6.9222828	6.0591634	6.03068014666667	6.27312493	6.99028015	6.51217667	5.72920933	5.950364315	6.956281475	6.285670035	0.0352177627011111	0.0389133443975	0.05305384581	0.0395413850111111	0.0381431776922222	0.041267078215	0.0535013964425	0.0430788684969445	0.0358519982711111	0.0383108917975	0.05051417778	0.0403497024405556	0.0362662342338889	0.039200551551875	0.051895899453125	0.0408299145972917	100	40	0	classic_ii	45	0.5564607050000001	0.4735416071859783
4.54875839333333	4.70630501	6.4317743	5.28146144	5.53719251333333	5.78938599	6.172298775	5.917023585	5.04297545333333	5.2478455	6.3020365375	5.5992425125	0.02258233221	0.0240272226375	0.03564326554	0.0249249544366667	0.0241521562511111	0.0264435795025	0.035114747885	0.0270028406655555	0.0225747173022222	0.0230216487375	0.0328079007075	0.0249540866805556	0.0229709807663889	0.02412852490375	0.03409345371	0.0254589921158333	100	40	0	classic_ii	46	0.5562670591666699	0.2546507115414051
3.8310283	3.94982813	5.5930014	4.49755255333333	4.34919121333333	4.57980644	5.22578064	4.79513117333333	4.09010975666667	4.264817285	5.40939102	4.64634186333333	0.0387391176422222	0.04366675217	0.072018170936	0.0449546795244444	0.0394096128288889	0.0447747518075	0.053241151259	0.0417798991734444	0.0383935164855556	0.042808268545	0.052347885285	0.0417878590973333	0.0387339408605556	0.043514510266875	0.05748877319125	0.0425775742231389	20	6	4	ocs_1	93	0.55623210666666	0.39985114693680585
4.60200958	4.83327053	6.2235576	5.29669955333333	5.27266767333333	5.47730294	6.115944175	5.69018335166667	4.93733862666667	5.155286735	6.1697508875	5.4934414525	0.0260383916722222	0.0301043611525	0.03817219898	0.0296360817211111	0.0283643781222222	0.0314008682775	0.038521689203125	0.0312914314103472	0.0264687749322222	0.0293955512475	0.0362001179275	0.0297582955080555	0.0268350799147222	0.03007408298125	0.0372735310095312	0.0301110260368923	100	40	0	classic_ii	47	0.5561028258333298	0.33662805291861875
4.57995278666667	4.74146089	6.3382929	5.27373822666667	5.43555626	5.65520927	6.2510497	5.85382274666667	5.00775452333333	5.19833508	6.2946713	5.56378048666667	0.0267117777255556	0.029850934845	0.0433475509	0.0309259917977779	0.0297272829266667	0.033800059655	0.034140919745	0.0324658765861112	0.0273538949633333	0.0299198759225	0.03466997745	0.03110633585	0.0277867126447222	0.03087268658625	0.03670710638625	0.0314011350209723	100	0	20	classic_ms	22	0.5560259633333402	0.3717725753453183
4.32625334	4.48119463	5.9180936	4.96016095333333	4.79202054666667	5.08591586	5.6340978	5.26864317333333	4.55913694333333	4.783555245	5.7760957	5.11440206333333	0.0215726089811111	0.022199317585	0.04334350607	0.0249241395388889	0.0230478820922222	0.0262645590725	0.031894907335	0.0265289808405556	0.0215278848411111	0.0223647324175	0.03359622141	0.0250086957088889	0.0219190651888889	0.023298335373125	0.03560771405625	0.0253676279493055	100	0	20	classic_ms	14	0.5552651199999996	0.35258460089323723
4.50473354666667	4.65321537	6.2220551	5.17616194666667	5.30939146666667	5.51666497	6.2118743	5.74840141333333	4.90706250666667	5.08494017	6.2169647	5.46228168	0.0291468969788889	0.028471486935	0.03792889043	0.0292514253411111	0.0311714339277778	0.03135002434	0.037373282735	0.0318570224727778	0.0295035190488889	0.028688955205	0.034285966215	0.0299786080883333	0.0298313422511111	0.02929985542125	0.03596852639875	0.0302664159976389	100	0	20	classic_ms	70	0.55521917333333	0.044845166152585623
4.75347227333333	4.8619444	6.3464761	5.3567883	5.40762907333333	5.6714392	6.4010518	5.9146434	5.08055067333333	5.2666918	6.37376395	5.63571585	0.0265270099	0.0278549521525	0.03868767486	0.0284572701722223	0.0273778542977778	0.02979525874	0.046500488956875	0.0324536557929861	0.0261763928744444	0.0271531068525	0.0390040527425	0.0292368891825	0.0265644124866667	0.027989106149375	0.0407990673254688	0.0298461760825521	100	40	0	classic_ii	27	0.5551651766666703	0.3371320750938181
4.76880104666667	4.96684241	6.4747305	5.46947177333333	5.61669184	5.87389235	6.330014875	6.02593319166667	5.19274644333333	5.42036738	6.4023726875	5.7477024825	0.0405256863644444	0.0431359961425	0.05168825978	0.0434994909233333	0.0419156846444444	0.04452090748	0.05589530836375	0.0462571554570834	0.0405299044477778	0.04224978574	0.05138757964	0.0441362329827778	0.0408752949761111	0.043039118775625	0.0525896818559375	0.0445072780864931	100	40	0	classic_ii	91	0.5549560391666706	0.3786768385130418
4.4806577	4.57745152	6.17799312	5.11096538666667	5.00257460666667	5.1907264	6.06385292	5.48176857333333	4.74161615333333	4.88408896	6.12092302	5.29636698	0.0344299180333333	0.036874727475	0.070992758886	0.0382217816015556	0.0375002453888889	0.041930797915	0.071486251833	0.0402286447707778	0.0353148262155556	0.0377061835925	0.044915555879	0.0359034422422222	0.0356399539633333	0.03855447314375	0.05807753061925	0.0375643277141945	8	3	1	ocs_0	13	0.5547508266666705	0.19954930306061555
4.19823625333333	4.52147903	5.77534972	4.93943592666667	4.72361648666667	4.94784234	5.37632745	5.09067071	4.46092637	4.734660685	5.575838585	5.01505331833333	0.0266011364811111	0.03522349651	0.048775220302	0.032131247113111	0.0302324537077778	0.034845888695	0.038831516382	0.0294487331737778	0.0276190533822222	0.03355047889	0.032874627054	0.0291351883441111	0.0280179242383333	0.03429258574625	0.038338997698	0.0299625892437777	12	14	0	ocs_0_ii	35	0.5541269483333302	0.2000721056425364
4.19823625333333	4.52147903	5.76617492	4.93637766	4.72361648666667	4.94784234	5.38533737	5.09367401666667	4.46092637	4.734660685	5.575756145	5.01502583833333	0.0266011364811111	0.03522349651	0.048407287628	0.032045551432	0.0302324537077778	0.034845888695	0.038023304218	0.0294484976031111	0.0276190533822222	0.03355047889	0.033035094024	0.029166556225	0.0280179242383333	0.03429258574625	0.0381251949735	0.0299567903712778	12	14	1	ocs_0	35	0.5540994683333302	0.1994755028198603
4.11392259333333	4.40153082	5.771601	4.85822088	4.92565245333333	5.11663613	5.633714625	5.28899562833333	4.51978752333333	4.759083475	5.7026578125	5.07360825416667	0.0278452303666667	0.033951313325	0.04487354246	0.0341502175066667	0.0298503929055556	0.0321277569725	0.047352907960625	0.034389197500625	0.0281228735655556	0.031552695225	0.04381832548	0.0334272934455556	0.0284853426008333	0.032296115186875	0.0449657753451562	0.0338485004746007	100	40	0	classic_ii	63	0.5538207308333405	0.5520408604153297
4.80562521333333	5.06946449	6.4688628	5.53593059333333	5.72800613333333	5.89775429	6.51987565	6.10512807666667	5.26681567333333	5.48360939	6.494369225	5.820529335	0.0382994801366667	0.044963132455	0.04495897523	0.0427026147522222	0.04313924312	0.045439013615	0.043023867415	0.0432027328472223	0.0398151198066667	0.0437915190925	0.04143062899	0.0423446046711111	0.0402672407175	0.04449629606375	0.04271102515625	0.0426486392354167	100	0	20	classic_ms	32	0.55371366166667	0.24813141938564703
4.4806577	4.57745152	6.17282858	5.10924387333333	5.00257460666667	5.1907264	6.06148085	5.48097788333333	4.74161615333333	4.88408896	6.117154715	5.29511087833333	0.0344299180333333	0.036874727475	0.07000793954	0.0380501185737778	0.0375002453888889	0.041930797915	0.084128698689	0.0412901275223333	0.0353148262155556	0.0377061835925	0.04388427762	0.0354820586958889	0.0356399539633333	0.03855447314375	0.06047629836725	0.0375760908719722	8	3	0	ocs_0_ii	13	0.5534947250000002	0.2007690920622493
4.58082517333333	4.82264021	5.97882986	5.20803676	5.02455406	5.34008065	5.83073664	5.50363264666667	4.80268961666667	5.08136043	5.90478325	5.35583470333333	0.0279129748711111	0.0311813372675	0.044794495452	0.0311901537566667	0.0302652379888889	0.0331885011975	0.04383654584	0.031546524924	0.0280309423733333	0.0296615675825	0.034125887025	0.0296269846447778	0.0285600244016667	0.0309232434075	0.0392207038355	0.0304976619925556	29	14	0	ocs_0_ii	51	0.5531450866666603	0.19946035159768483
4.71838886	4.90904217	6.3706983	5.39626088	5.50992456666667	5.75958278	6.29550765	5.93822440333333	5.11415671333333	5.334312475	6.333102975	5.66724264166667	0.0248683757611111	0.025873658695	0.03489692818	0.02648727796	0.0261429257111111	0.0283446983875	0.030063923905	0.0276621078316667	0.0248452848688889	0.0256814931375	0.028918755965	0.0266052478988889	0.0251754678025	0.026395335839375	0.03069959100375	0.0268399703973611	100	0	20	classic_ms	29	0.5530859283333402	0.17074894402881838
4.49650661333333	4.71766125	5.8794466	5.10492303333333	5.07505855333333	5.34628457	6.024684425	5.572417855	4.78578258333333	5.03197291	5.9520655125	5.33867044416667	0.0292053243766667	0.0343797221525	0.04223899544	0.03327790491	0.03188501782	0.034275985185	0.046008661624375	0.0360938074227083	0.0296723913566667	0.0324388868925	0.040564522845	0.0336623020461111	0.0301087812275	0.033383370280625	0.0423441756885937	0.0341740791062326	100	40	0	classic_ii	40	0.5528878608333399	0.4191498799089725
4.12082181333333	4.35767205	5.7184596	4.8112679	4.82922883333333	5.02495683	5.68273705	5.24421690333333	4.47502532333333	4.69131444	5.700598325	5.02774240166667	0.0245249767855556	0.0277175112725	0.03793139879	0.0277553098444445	0.0265986996433333	0.0284776024575	0.03095065748	0.0277564499177778	0.0246039264977778	0.0263093020275	0.03087347427	0.0270043515844444	0.0250828823561111	0.02720342944625	0.0326572512025	0.0273801157327778	100	0	20	classic_ms	43	0.5527170783333393	0.23563371030129132
3.8310283	3.94982813	5.5182222	4.47262615333333	4.34919121333333	4.57980644	5.27715257	4.81225515	4.09010975666667	4.264817285	5.397687385	4.64244065166667	0.0387391176422222	0.04366675217	0.067122960424	0.0438686870853334	0.0394096128288889	0.0447747518075	0.055648664123	0.0431576506954445	0.0383935164855556	0.042808268545	0.048716435539	0.0416654350862223	0.0387339408605556	0.043514510266875	0.05505112390625	0.0425893019883056	21	0	4	ocs_1_ms	93	0.5523308949999999	0.4010711801477148
4.53777956666667	4.65637156	6.490563	5.26776870666667	5.36004177333333	5.55348611	6.0965330700000004	5.73450176333333	4.94891067	5.104928835	6.293548035	5.501135235	0.0326971121955556	0.03618581528	0.06304202896	0.0381229637875555	0.0370031648966667	0.038480928185	0.05544351475	0.0365701262528889	0.0340650514255556	0.0361155963975	0.043520744271	0.0354240997114444	0.0344575949858333	0.036724484065	0.051381758063	0.0363853223658333	15	12	0	ocs_0_ii	12	0.5522245649999995	0.1996522752381566
4.36482236666667	4.57860677	5.75530536	4.97083963333333	4.7347547	5.012279	5.67178379	5.23211393	4.54978853333333	4.795442885	5.713544575	5.10147678166667	0.0294082851355556	0.0310406646225	0.049731268888	0.0317282106477778	0.0320073389633333	0.03703783551	0.043943962086	0.0342923298944445	0.02978953309	0.032222236125	0.035879594099	0.0313571991873333	0.0302486725697222	0.033130743095625	0.041358604793	0.0321837347292222	21	0	8	ocs_0_ms	97	0.5516882483333401	0.1995420995841974
4.76880104666667	4.96684241	6.4747305	5.46947177333333	5.61669184	5.87389235	6.30753975	6.01844148333333	5.19274644333333	5.42036738	6.391135125	5.74395662833333	0.0405256863644444	0.0431359961425	0.05168825978	0.0434994909233333	0.0419156846444444	0.04452090748	0.047311088295	0.0442100511494445	0.0405299044477778	0.04224978574	0.046435830265	0.0432303306911111	0.0408752949761111	0.043039118775625	0.04796775215125	0.04354255086375	100	0	20	classic_ms	91	0.5512101850000004	0.27809271032930666
4.22237724	4.49661271	5.50610668	4.8331107	4.64071197333333	4.94500725	5.50123441	5.13041630333333	4.43154460666667	4.72080998	5.503670545	4.98176350166667	0.0249780955888889	0.0310658486425	0.04476793385	0.0289748637048889	0.0276353212833333	0.0319806124625	0.040275082221	0.0285716745074444	0.0255415941366667	0.0298048305225	0.029805416644	0.0269675726317778	0.0259241512863889	0.0306640305375	0.03616346233975	0.0278704208689722	27	0	4	ocs_0_ms	1	0.5502188949999995	0.19980677943648747
4.51878373333333	4.68237101	6.1522356	5.17232587333333	5.23077304	5.45107047	6.127318675	5.67648653833333	4.87477838666667	5.06672074	6.1397771375	5.42440620583333	0.02253931581	0.0254389390975	0.0344860314	0.0254306833055555	0.0228961101044444	0.0259133050175	0.038647876510625	0.0272401415934028	0.0219840132188889	0.024143266785	0.0340140838875	0.0255327321641667	0.0223508630880556	0.02490969442125	0.0352905189214062	0.0259340723068229	100	40	0	classic_ii	83	0.5496278191666599	0.36651279927330765
4.19823625333333	4.52147903	5.4581818	4.83371328666667	4.72361648666667	4.94784234	5.66466065	5.18678177666667	4.46092637	4.734660685	5.561421225	5.01024753166667	0.0266011364811111	0.03522349651	0.04438856686	0.0346631771533333	0.0302324537077778	0.034845888695	0.052797523588125	0.038211603333125	0.0276190533822222	0.03355047889	0.0453618042425	0.0356526436766667	0.0280179242383333	0.03429258574625	0.0469774247332813	0.0360450169599479	100	40	0	classic_ii	35	0.5493211616666702	0.8258478136363152
4.39343397333333	4.59940987	6.0043118	5.06771051333333	5.03734110666667	5.24565195	5.8936489	5.46165093333333	4.71538754	4.92253091	5.94898035	5.26468072333333	0.0388348872933333	0.03986128183	0.05918329536	0.0418042810111112	0.0391880841111111	0.040619793575	0.050166723135	0.0420031886983333	0.0382113429022222	0.038463250115	0.050260577055	0.0413877921216667	0.0386114143022222	0.03935189390875	0.05246779315125	0.0416457634881944	100	0	20	classic_ms	50	0.5492931833333303	0.31562151154206375
4.60172063333333	4.795119	6.2360601	5.2754327	5.42428579333333	5.70532416	6.13391205	5.84818679	5.01300321333333	5.25022158	6.184986075	5.561809745	0.0299059601211111	0.0316835417625	0.04262614936	0.0323022896833333	0.0315393210755556	0.03474223908	0.038400284995	0.034567280775	0.0296953236822222	0.0306316167425	0.03665274468	0.0326766919716667	0.0302089821402778	0.031922253581875	0.03858298092875	0.0330557386004167	100	0	20	classic_ms	87	0.5488065316666697	0.2935432900194869
3.8310283	3.94982813	5.60846536	4.50270720666667	4.34919121333333	4.57980644	5.1623083	4.77397372666667	4.09010975666667	4.264817285	5.38538683	4.63834046666667	0.0387391176422222	0.04366675217	0.073232135472	0.0453280156604446	0.0394096128288889	0.0447747518075	0.059601503624	0.0415313674408889	0.0383935164855556	0.042808268545	0.054364118954	0.0417310023913333	0.0387339408605556	0.043514510266875	0.060390469251	0.042580346971	20	12	0	ocs_1_ii	93	0.5482307100000003	0.400139594431101
4.4806577	4.57745152	6.1954995	5.11680084666667	5.00257460666667	5.1907264	6.00599292	5.46248190666667	4.74161615333333	4.88408896	6.10074621	5.28964137666667	0.0344299180333333	0.036874727475	0.072425118122	0.0387113825495556	0.0375002453888889	0.041930797915	0.064629079114	0.0389477510193334	0.0353148262155556	0.0377061835925	0.045853770621	0.0363126511213334	0.0356399539633333	0.03855447314375	0.0571904346195	0.0375711089528889	9	0	2	ocs_0_ms	13	0.54802522333334025	0.20025248842403573
4.64298345333333	4.9141704	6.1318802	5.32007366666667	5.18962282	5.38913488	6.04722735	5.60849903666667	4.91630313666667	5.15165264	6.089553775	5.46428635166667	0.0326055273733333	0.0373026859375	0.05732974151	0.0395212279177777	0.0349129119488889	0.03785886757	0.04875337705	0.0393613886166666	0.0329380742455556	0.036171549235	0.04899773488	0.038931565685	0.0333486469533333	0.036876162994375	0.05101964708	0.0391864369761111	100	0	20	classic_ms	7	0.5479832150000004	0.6039188797882925
4.7863133	4.92821903	6.6410101	5.49914938666667	5.71162076	5.95533849	6.37285705	6.0945113433333296	5.24896703	5.44177876	6.506933575	5.796830365	0.0324549571011111	0.03631072738	0.04060594272	0.0344607650888889	0.03618920281	0.038554304985	0.040510908924375	0.0368657824743751	0.0335424365588889	0.035929925895	0.037469509235	0.0348629580802778	0.0339322582572222	0.03668122103875	0.0390139675285937	0.0352631159309549	100	40	0	classic_ii	84	0.5478633349999997	0.13776028493942297
4.45966124	4.64646834	6.0512611	5.11473259333333	5.13035226666667	5.35963207	5.992798925	5.57068768833333	4.79500675333333	5.003050205	6.0220300125	5.34271014083333	0.0260461613577778	0.0296071923075	0.0418005494	0.0303089479900001	0.0295164448766667	0.0298883212025	0.040038918866875	0.0309765199996528	0.0269467633622222	0.02839928704	0.037954034075	0.0298877330708333	0.0273640332397222	0.0290735218975	0.0394368841042188	0.0302652335328299	100	40	0	classic_ii	58	0.5477033875000004	0.29828223428455114
4.54381556	4.69176301	6.2502268	5.21125094	5.34633817333333	5.5472345	6.22687515	5.77378138333333	4.94507686666667	5.119498755	6.238550975	5.49251616166667	0.0284122535588889	0.0288445016325	0.03800114981	0.0286922387533333	0.03000213066	0.030534190025	0.03348171328	0.0296028474344444	0.0284636232288889	0.02796161845	0.03205525003	0.02846234733	0.0288354076691667	0.028825482139375	0.0338983407875	0.0288049452119444	100	0	20	classic_ms	73	0.5474392949999993	-0.0031366935597589127
4.35809283333333	4.53489106	5.9325843	5.00078880666667	5.05955936666667	5.32499932	5.88330115	5.51109993	4.7088261	4.92994519	5.907942725	5.25594436833333	0.0293109652188889	0.0313811200975	0.04578398644	0.0327344317411112	0.0285041001222222	0.034251467685	0.03577667399	0.03345090394	0.0281445289822222	0.03126775239	0.036590833595	0.0324491127327778	0.0285260308263889	0.032042023140625	0.038685581905	0.0327708902866667	100	0	20	classic_ms	38	0.54711826833333	0.4369504068018119
4.57995278666667	4.74146089	6.3382929	5.27373822666667	5.43555626	5.65520927	6.19506595	5.83516149666667	5.00775452333333	5.19833508	6.266679425	5.55444986166667	0.0267117777255556	0.029850934845	0.0433475509	0.0309259917977779	0.0297272829266667	0.033800059655	0.042425372023125	0.034877021778125	0.0273538949633333	0.0299198759225	0.04055241595	0.0319406730888889	0.0277867126447222	0.03087268658625	0.0417194387057813	0.0324210899384202	100	40	0	classic_ii	22	0.5466953383333406	0.4766831881412512
4.58082517333333	4.82264021	5.7753302	5.14020354	5.02455406	5.34008065	5.99215635	5.55743921666667	4.80268961666667	5.08136043	5.883743275	5.34882137833333	0.0279129748711111	0.0311813372675	0.04329431386	0.0314221843833334	0.0302652379888889	0.0331885011975	0.05279833793625	0.0371065334534722	0.0280309423733333	0.0296615675825	0.044627246555	0.0325686572175	0.0285600244016667	0.0309232434075	0.0463367862265625	0.0334165080679514	100	40	0	classic_ii	51	0.5461317616666603	0.4999262731898051
4.24966872	4.50316439	5.6078998	4.87140952666667	4.8208627	5.09873152	5.6734999	5.29032098	4.53526571	4.800947955	5.64069985	5.08086525333333	0.0435210920011111	0.0522127199975	0.06992031302	0.0548063965922224	0.0503591860522222	0.06129375014	0.072118518079375	0.0632306524321528	0.04601680122	0.05489713844	0.0676353433225	0.0581254274513889	0.0464784701233333	0.055825186754375	0.0693273794360937	0.0585719759817883	100	40	0	classic_ii	75	0.5455995433333296	1.2682991919458004
4.45846046	4.70611764	6.067196	5.15981042666667	5.35804938	5.53668543	6.1700395	5.74780345333333	4.90825492	5.121401535	6.11861775	5.45380694	0.0240729616233333	0.0268315008025	0.03943809977	0.02738444468	0.0277945546544444	0.0296130230025	0.034884707025	0.0300344114105556	0.0251070385177778	0.0263503151475	0.03386227801	0.0279437287272223	0.0255203983283333	0.027286288525	0.03551184070375	0.02832657838625	100	0	20	classic_ms	37	0.5455520199999997	0.28796703934108503
4.35809283333333	4.53489106	5.9325843	5.00078880666667	5.05955936666667	5.32499932	5.873629025	5.50787588833333	4.7088261	4.92994519	5.9031066625	5.2543323475	0.0293109652188889	0.0313811200975	0.04578398644	0.0327344317411112	0.0285041001222222	0.034251467685	0.046849824793125	0.0354907440903472	0.0281445289822222	0.03126775239	0.042792576095	0.0334126923161111	0.0285260308263889	0.032042023140625	0.0445547408557812	0.0337626401159202	100	40	0	classic_ii	38	0.5455062475000005	0.5390375301549096
4.18249817333333	4.34694128	5.8012347	4.83170575333333	4.76546555333333	4.97709321	5.66753334	5.20723992	4.47398186333333	4.662017245	5.73438402	5.01947283666667	0.0230024184655556	0.02642132331	0.04153624375	0.0258661839313334	0.0259864947955556	0.028546377905	0.033653449609	0.0273286733625556	0.0237044593544444	0.02601248128	0.031108261776	0.0255193772981111	0.0240994579925	0.02674816594375	0.03435155422775	0.0260584029725278	19	0	9	ocs_0_ms	57	0.5454909733333393	0.20073203115535765
4.58774383333333	4.82475604	6.1171633	5.25555846	5.25004754	5.51488329	5.98701715	5.67226124333333	4.91889568666667	5.169819665	6.052090225	5.46390985166667	0.02359289155	0.0261269099625	0.03951584171	0.0273289720888889	0.0260871217066667	0.03086470251	0.029944485445	0.0288434739927778	0.0237712188211111	0.026690066775	0.02992227873	0.0274683017738889	0.0243056127247222	0.027592936505625	0.03232622115375	0.0277772624073611	100	0	20	classic_ms	77	0.5450141649999996	0.35581322675574906
4.70322082666667	4.79152458	6.5673236	5.38345758666667	5.57119113333333	5.78885105	6.362790175	5.98016409166667	5.13720598	5.290187815	6.4650568875	5.68181083916667	0.0249847326011111	0.0281509207175	0.03564847918	0.0280412205122222	0.0263655541911111	0.02809978243	0.034895386029375	0.0283789968549306	0.0250640346422222	0.0265963298175	0.0329438761525	0.0274044070133333	0.0253695890191667	0.027360840695625	0.0341079043785937	0.0278072578484549	100	40	0	classic_ii	33	0.5446048591666699	0.250112124742241
4.02650142666667	4.36359806	5.39586162	4.70768591333333	4.56549228666667	4.75339593	5.41336329	4.97338505	4.29599685666667	4.558496995	5.404612455	4.84053548166667	0.02610448539	0.0325068044125	0.052078983962	0.0301360942226667	0.0300974258466667	0.033521504185	0.042277816726	0.0305596649582222	0.0272101100788889	0.0314999907425	0.035611970354	0.0288483824295556	0.0276555328486111	0.032257072520625	0.041395185349	0.02959813101	15	11	2	ocs_0	11	0.5445386250000004	0.1997849761083123
4.55947072666667	4.80000891	6.197788	5.26593527333333	5.38821871333333	5.53447941	6.2413005	5.77008644	4.97384472	5.16724416	6.21954425	5.51801085666667	0.0258601275422222	0.0297483530775	0.03603974249	0.0289728520533333	0.0279128336522222	0.0291975113575	0.032038050775	0.028617468155	0.0262233603888889	0.0282113400125	0.030685802745	0.0281805063505555	0.0265549204930556	0.028842136115	0.03236234968875	0.0284878332273611	100	0	20	classic_ms	94	0.5441661366666706	0.19856412806406418
4.19823207333333	4.44402746	5.78898118	4.89234536666667	4.83147788666667	5.03210347	5.61233698	5.22551464	4.51485498	4.738065465	5.70065908	5.05893000333333	0.0417419154666667	0.0469089700025	0.06082123268	0.0452033295748889	0.0432046415577778	0.0468772572275	0.052431738195	0.0441745347003333	0.0417855125177778	0.0453268143675	0.047973494008	0.043393884411	0.042129395515	0.04610996399125	0.05229998972275	0.0440414082743055	18	5	5	ocs_0	5	0.5440750233333302	0.19961075643755594
4.45966124	4.64646834	6.0512611	5.11473259333333	5.13035226666667	5.35963207	5.96415255	5.56113889666667	4.79500675333333	5.003050205	6.007706825	5.337935745	0.0260461613577778	0.0296071923075	0.0418005494	0.0303089479900001	0.0295164448766667	0.0298883212025	0.03787911137	0.0310415079722222	0.0269467633622222	0.02839928704	0.0359456502	0.0300410905138889	0.0273640332397222	0.0290735218975	0.0378927402925	0.0303581592475	100	0	20	classic_ms	58	0.5429289916666704	0.3078362419344658
4.02650142666667	4.36359806	5.3895752	4.70559044	4.56549228666667	4.75339593	5.40853443	4.97177543	4.29599685666667	4.558496995	5.399054815	4.838682935	0.02610448539	0.0325068044125	0.051334919336	0.0300580723468889	0.0300974258466667	0.033521504185	0.047356808646	0.0310017407795555	0.0272101100788889	0.0314999907425	0.035460056611	0.0286939454815556	0.0276555328486111	0.032257072520625	0.042402960301	0.0296119260223889	15	13	0	ocs_0_ii	11	0.5426860783333298	0.20120371327964767
4.12082181333333	4.35767205	5.7184596	4.8112679	4.82922883333333	5.02495683	5.621812175	5.22390861166667	4.47502532333333	4.69131444	5.6701358875	5.01758825583333	0.0245249767855556	0.0277175112725	0.03793139879	0.0277553098444445	0.0265986996433333	0.0284776024575	0.0368545861175	0.0286066726469444	0.0246039264977778	0.0263093020275	0.034914044395	0.0273183582066667	0.0250828823561111	0.02720342944625	0.036153518424375	0.0277496747261806	100	40	0	classic_ii	43	0.5425629324999992	0.2735404191603915
4.87976399333333	5.10116563	6.67698	5.62643708666667	5.85143155333333	6.04049196	6.487324625	6.18943618166667	5.36559777333333	5.570828795	6.5821523125	5.90793663416667	0.0309410519433333	0.0356553798675	0.04238589389	0.0351519570222222	0.0324688129733333	0.0354987654975	0.04528915093125	0.0368004724029167	0.0310045704144444	0.0340179460175	0.0404809746325	0.0353035813672222	0.0313547514363889	0.03479750935	0.0421592485215625	0.0356398980398958	100	40	0	classic_ii	28	0.5423388608333397	0.4423855492876549
4.30545945333333	4.49605613	5.6775901	4.88990078666667	4.82913146	5.09841078	5.784074925	5.326965495	4.56729545666667	4.797233455	5.7308325125	5.10843314083333	0.0250659247722222	0.0281738978775	0.03929817881	0.028475011715555502	0.0263393786433333	0.030618631355	0.046674428015	0.0333282285722223	0.0247844322966667	0.02751712267	0.03937196978	0.0295597703394444	0.0252435420022222	0.028456693643125	0.04117913659625	0.0302306952416667	100	40	0	classic_ii	36	0.5411376841666593	0.5116306948802867
4.39815433333333	4.61861816	5.9527817	5.06333934	5.08895664666667	5.3438467	5.8277261	5.50513983333333	4.74355549	4.98123243	5.8902539	5.28423958666667	0.0331557063255556	0.0396488103025	0.05765331802	0.0410401838655554	0.0383273829166667	0.042978873405	0.045335723635	0.0423015212116666	0.03476389158	0.0389083910975	0.04562193176	0.0410684512433333	0.0352527181005556	0.040111116475625	0.04855822629375	0.0413696518909722	100	0	20	classic_ms	79	0.5406840966666699	0.634045195584616
4.51878373333333	4.68237101	6.1522356	5.17232587333333	5.23077304	5.45107047	6.0699788	5.65737324666667	4.87477838666667	5.06672074	6.1111072	5.41484956	0.02253931581	0.0254389390975	0.0344860314	0.0254306833055555	0.0228961101044444	0.0259133050175	0.03000058867	0.0258732590444445	0.0219840132188889	0.024143266785	0.028816457825	0.0250456416794444	0.0223508630880556	0.02490969442125	0.03052988393	0.0253488064272222	100	0	20	classic_ms	83	0.5400711733333301	0.3066481855275878
4.31451457333333	4.57626847	5.7628929	4.97180994666667	4.96457071333333	5.20345249	5.75492545	5.38727681	4.63954264333333	4.88986048	5.758909175	5.17954337833333	0.0241589951911111	0.0289102907475	0.03491737705	0.0280192677177778	0.0255201833833333	0.02821601461	0.03954352557375	0.0298207175370834	0.02403524719	0.0265665122775	0.034818515275	0.0279794156302778	0.0244374182386111	0.027564832478125	0.0360244832934375	0.0284497041288542	100	40	0	classic_ii	53	0.5400007349999996	0.41127919061828677
4.45847078	4.67155068	6.2009861	5.18136248666667	5.31557438666667	5.51764622	5.980476925	5.67192312166667	4.88702258333333	5.09459845	6.0907315125	5.42664280416667	0.0241815151844444	0.0282550643025	0.03576041416	0.0273795508144445	0.0262350245344444	0.0293831977525	0.03362182127875	0.0285678238993056	0.0244386417711111	0.0272730498425	0.0317863680175	0.0272525270119444	0.0248234558152778	0.028046090435	0.0332387428684375	0.0276131071844097	100	40	0	classic_ii	64	0.5396202208333403	0.2860662908442014
5.0342248	5.1729878	6.9675311	5.7711689	6.32476126666667	6.446118	7.1088303	6.6670221	5.67949303333333	5.8095529	7.0381807	6.2190955	0.0330498627433333	0.03456495087	0.04095206883	0.0348190246388889	0.0369256373544444	0.038805211555000003	0.04005047924	0.0379085616644444	0.03414908487	0.0351934002025	0.037224532415	0.0357377865394444	0.0345684174594444	0.0359392407075	0.038862903225	0.0360507898455555	100	0	20	classic_ms	42	0.5396024666666701	0.1535450479266692
4.19823207333333	4.44402746	5.68893814	4.85899768666667	4.83147788666667	5.03210347	5.68258798	5.24893164	4.51485498	4.738065465	5.68576306	5.05396466333333	0.0417419154666667	0.0469089700025	0.056606106572	0.0442139830584445	0.0432046415577778	0.0468772572275	0.054539632747	0.0451560023572223	0.0417855125177778	0.0453268143675	0.047129755058	0.0434110163435556	0.042129395515	0.04610996399125	0.05135131235875	0.0440480045256945	20	0	6	ocs_0_ms	5	0.5391096833333302	0.20029939343697026
4.30917333333333	4.54881604	5.6782007	4.92527759333333	4.81007088	5.09256866	5.62925335	5.27146355666667	4.55962210666667	4.82069235	5.653727025	5.098370575	0.0244693388733333	0.0266919418975	0.04319842594	0.0287051535122223	0.0262880784488889	0.030579928215	0.032202641495	0.029703837275	0.0245144981544444	0.02674145066	0.03367771072	0.0285944867222222	0.0249466034077778	0.027688692858125	0.03568912221875	0.0288994910579167	100	0	20	classic_ms	6	0.5387484683333295	0.40540217222503966
4.33006244666667	4.61067634	6.1749056	5.13208609333333	5.43961942666667	5.57624281	5.98279705	5.71176089	4.88484093666667	5.093459575	6.078851325	5.42192349166667	0.0276931309422222	0.03378928248	0.03738816247	0.0317672218988889	0.0314746448155556	0.0329732699225	0.039007140551875	0.0325438688246528	0.0288371615922222	0.0318329417025	0.0348120665475	0.0313299366708333	0.0292105247355556	0.032607108951875	0.0365048590292188	0.0317427410163021	100	40	0	classic_ii	3	0.5370825549999996	0.26084092846770135
4.58082517333333	4.82264021	5.94622698	5.19716913333333	5.02455406	5.34008065	5.75924016	5.47980048666667	4.80268961666667	5.08136043	5.85273357	5.33848481	0.0279129748711111	0.0311813372675	0.044227820284	0.030912444646889	0.0302652379888889	0.0331885011975	0.041799756034	0.0314060937177778	0.0280309423733333	0.0296615675825	0.031358835653	0.029834521429	0.0285600244016667	0.0309232434075	0.037186311906	0.0304968953056667	30	0	7	ocs_0_ms	51	0.53579519333333	0.1993814288738771
4.76078070666667	4.96503925	6.25984564	5.39664138	5.16616923333333	5.33200315	6.14083596	5.60161408666667	4.96347497	5.1485212	6.2003408	5.49912773333333	0.0326569022411111	0.0368953943525	0.058192176944	0.0365974991926667	0.0359432884177778	0.0406369423275	0.055259795725	0.0371150805932222	0.0335689612877778	0.0373471347275	0.038449663456	0.0348872088072222	0.0339345283086111	0.03805665153375	0.04758782489525	0.0358717493500833	16	0	2	ocs_0_ms	23	0.5356527633333297	0.200526889557548
4.21574644	4.4241569	5.7307244	4.8596794	4.85190011333333	5.08378266	5.6664682	5.27801117333333	4.53382327666667	4.75396978	5.6985963	5.06884528666667	0.0247913234655556	0.02815375368	0.03754071396	0.0277179708733334	0.0260986001622222	0.0286176367125	0.0403605251575	0.0292263729480556	0.02471568141	0.0269914857875	0.036327844105	0.0277322584055556	0.0250803216119444	0.027688590491875	0.037639231831875	0.028102215158125	100	40	0	classic_ii	100	0.5350220099999996	0.30996333474128196
4.31451457333333	4.57626847	5.7628929	4.97180994666667	4.96457071333333	5.20345249	5.7136207	5.37350856	4.63954264333333	4.88986048	5.7382568	5.17265925333333	0.0241589951911111	0.0289102907475	0.03491737705	0.0280192677177778	0.0255201833833333	0.02821601461	0.032794637605	0.0281297704238889	0.02403524719	0.0265665122775	0.029847004775	0.0274882821955556	0.0244374182386111	0.027564832478125	0.03185150605125	0.0277814006331945	100	0	20	classic_ms	53	0.5331166099999995	0.34277476987132965
4.68919122	4.82721329	6.5388114	5.39774599333333	5.82050743333333	5.94558409	6.63920645	6.17679154333333	5.25484932666667	5.38639869	6.589008925	5.78726876833333	0.0351302263	0.0372051578175	0.04580236293	0.0371883087822222	0.0384242212966667	0.039008544695	0.045310445545	0.039707523343889	0.0359526857533333	0.0365599028175	0.042097913715	0.0378166419683334	0.0363649547758333	0.037333377036875	0.04382715897625	0.0381322790156945	100	0	20	classic_ms	16	0.5324194416666606	0.18340182298476654
4.21574644	4.4241569	5.7307244	4.8596794	4.85190011333333	5.08378266	5.64505645	5.27087392333333	4.53382327666667	4.75396978	5.687890425	5.06527666166667	0.0247913234655556	0.02815375368	0.03754071396	0.0277179708733334	0.0260986001622222	0.0286176367125	0.031771607295	0.028122155005	0.02471568141	0.0269914857875	0.03114790073	0.0272660073694445	0.0250803216119444	0.027688590491875	0.03290203067875	0.0275930351543056	100	0	20	classic_ms	100	0.5314533849999998	0.2577354420125925
4.83183748	4.96429348	6.5668445	5.49847715333333	5.72350717333333	5.9315595	6.489581	6.11756666666667	5.27767232666667	5.44792649	6.52821275	5.80802191	0.0281225327022222	0.0291613592425	0.03863588389	0.0294702259177778	0.0298965497022222	0.032303373915	0.033549477315	0.0311965213905555	0.0281560452444444	0.0289431522725	0.032999082195	0.0296994282277778	0.0285827932233333	0.029837759425625	0.03454588139875	0.0300164009409722	100	0	20	classic_ms	92	0.5303495833333303	0.14757899156386842
4.43236608	4.6484881	5.8353248	5.04410033333333	5.0975621	5.383217	5.8719724	5.54613546666667	4.76496409	5.01585255	5.8536486	5.2951179	0.0314459825455556	0.0361447614825	0.04472411266	0.0365613625188889	0.03562382131	0.0404064789925	0.0446467337575	0.0398914968841667	0.0327454452533333	0.0367253636925	0.0421162737675	0.0373495972375	0.0331401735905556	0.037500491965	0.043400848488125	0.0377880134695139	100	40	0	classic_ii	68	0.5301538099999998	0.48071496529322577
4.69653986	4.95926599	6.1926829	5.37040496	5.54534194	5.73387571	6.32161695	5.92978945666667	5.1209409	5.34657085	6.257149925	5.65009720833333	0.02758173238	0.029699120975	0.03462919024	0.0281207616177778	0.0286167812388889	0.031119747645	0.032146336345	0.0300227033783333	0.0273968484611111	0.0283698750275	0.029142910995	0.0282886629794444	0.0277480526352778	0.02938965466875	0.03126533714375	0.02868019773875	100	0	20	classic_ms	88	0.5291563083333299	0.09587485075229389
4.78293049333333	4.94594266	6.4140336	5.43530630666667	5.64119986	5.83493101	6.46971405	6.04652535666667	5.21206517666667	5.390436835	6.441873825	5.74091583166667	0.0314604565688889	0.0340348332775	0.03787675139	0.0327355000266667	0.0341974519088889	0.0363065076325	0.03713532125	0.0351973416911111	0.0319568163833333	0.033809653745	0.03344366707	0.0334195944361111	0.0323928853111111	0.0344901621	0.035474851695	0.0336930076475	100	0	20	classic_ms	30	0.5288506550000003	0.13436469375351037
4.66048438	4.92910359	6.0977815	5.31866289333333	5.22726005333333	5.4878155	5.9047175	5.62678283333333	4.94387221666667	5.208459545	6.0012495	5.47272286333333	0.0300883115122222	0.0352165902125	0.05330646089	0.0375536656844445	0.0337681399844444	0.040724632775	0.0397819276	0.0390699578911111	0.03100280598	0.036177102875	0.042484048695	0.0377305398744445	0.0314655158641667	0.037073857184375	0.04451412147	0.0380211758311111	100	0	20	classic_ms	66	0.52885064666666	0.676863867453685
4.66048438	4.92910359	6.07665632	5.31162116666667	5.22726005333333	5.4878155	5.92488259	5.63350453	4.94387221666667	5.208459545	6.000769455	5.47256284833333	0.0300883115122222	0.0352165902125	0.046169022512	0.0335764683197778	0.0337681399844444	0.040724632775	0.040514009918	0.0346103459788889	0.03100280598	0.036177102875	0.034441224234	0.0327306002031111	0.0314655158641667	0.037073857184375	0.0388913702245	0.0334120036762222	29	14	3	ocs_0	66	0.5286906316666595	0.20097248409200766
4.80562521333333	5.06946449	6.4688628	5.53593059333333	5.72800613333333	5.89775429	6.3687199	6.05474282666667	5.26681567333333	5.48360939	6.41879135	5.79533671	0.0382994801366667	0.044963132455	0.04495897523	0.0427026147522222	0.04313924312	0.045439013615	0.04977135692125	0.0443849775118055	0.0398151198066667	0.0437915190925	0.0441965285525	0.0428662711155556	0.0402672407175	0.04449629606375	0.0457808473140625	0.0432050336237847	100	40	0	classic_ii	32	0.5285210366666702	0.30610530669819036
4.54381556	4.69176301	6.2502268	5.21125094	5.34633817333333	5.5472345	6.11297365	5.73581421666667	4.94507686666667	5.119498755	6.181600225	5.47353257833333	0.0284122535588889	0.0288445016325	0.03800114981	0.0286922387533333	0.03000213066	0.030534190025	0.037637224176875	0.0301144040924305	0.0284636232288889	0.02796161845	0.03567043903	0.0285826128536111	0.0288354076691667	0.028825482139375	0.0367448130117188	0.0289929671382465	100	40	0	classic_ii	73	0.5284557116666599	0.016223765809011678
4.19823207333333	4.44402746	5.687718	4.85859097333333	4.83147788666667	5.03210347	5.619781625	5.22799618833333	4.51485498	4.738065465	5.6537498125	5.04329358083333	0.0417419154666667	0.0469089700025	0.06994824744	0.0487595259388889	0.0432046415577778	0.0468772572275	0.0750025701487501	0.0518085005015278	0.0417855125177778	0.0453268143675	0.0704275195325	0.0493742827466667	0.042129395515	0.04610996399125	0.0714514641634375	0.0498291479834375	100	40	0	classic_ii	5	0.5284386008333302	0.803840563890911
4.50473354666667	4.65321537	6.2220551	5.17616194666667	5.30939146666667	5.51666497	6.050401675	5.694577205	4.90706250666667	5.08494017	6.1362283875	5.43536957583333	0.0291468969788889	0.028471486935	0.03792889043	0.0292514253411111	0.0311714339277778	0.03135002434	0.039381335519375	0.0317025794571528	0.0295035190488889	0.028688955205	0.03604143384	0.0298297097563889	0.0298313422511111	0.02929985542125	0.0373482734073437	0.0301533560777604	100	40	0	classic_ii	70	0.5283070691666598	0.0331915305733004
4.72681966666667	4.98864028	5.8026646	5.25998172	5.10127474	5.39581762	6.07544805	5.62236109666667	4.91404720333333	5.19222895	5.939056325	5.44117140833333	0.0370453948855556	0.039073600765	0.04908653195	0.0394012145411111	0.03857669162	0.0415263998525	0.0553511775975	0.0439879717263889	0.0369480121211111	0.038777337655	0.04862666085	0.0407800772641667	0.0373795276869444	0.039538668981875	0.050422757811875	0.0412373351989583	100	40	0	classic_ii	20	0.5271242049999998	0.40076100841114215
4.19823207333333	4.44402746	5.86771512	4.91859001333333	4.83147788666667	5.03210347	5.430365	5.16485731333333	4.51485498	4.738065465	5.64904006	5.04172366333333	0.0417419154666667	0.0469089700025	0.065459104084	0.0461237459228889	0.0432046415577778	0.0468772572275	0.052630212661	0.0435104555512222	0.0417855125177778	0.0453268143675	0.049443213533	0.0432819280748889	0.042129395515	0.04610996399125	0.05424393595275	0.0440495144059722	17	15	0	ocs_0_ii	5	0.5268686833333298	0.2004570222722881
5.14237778666667	5.29150925	6.5821787	5.7217324	5.59214384666667	5.89359487	6.41221385	6.06646786333333	5.36726081666667	5.59255206	6.497196275	5.89410013166667	0.0379344213511111	0.04271028619	0.05301405731	0.0434776959011111	0.0401029094144444	0.0445820996675	0.04464358316	0.0434788747455555	0.0382422516155556	0.0422077384975	0.04554871303	0.0428982808927778	0.0386304584991667	0.042926965713125	0.0471887666325	0.0431882831080555	100	0	20	classic_ms	55	0.5268393150000001	0.47409704719512913
4.81080152	4.97981341	6.4806236	5.48008347333333	5.96726169333333	6.24046716	6.56805755	6.34966395666667	5.38903160666667	5.610140285	6.524340575	5.914873715	0.0259359403755556	0.028451137655	0.03305209422	0.0279453375511112	0.0276736194688889	0.0297553796625	0.030480682735	0.0288832099038889	0.0261061581811111	0.02766837014	0.028678987235	0.0278243567166667	0.0264554690516667	0.028385814399375	0.03022268785625	0.0281193152220834	100	0	20	classic_ms_wf	95	0.5258421083333298	0.1709060158548618
4.54766728666667	4.81637117	5.9642768	5.19900638	5.27980042666667	5.50244459	6.03545265	5.68011394333333	4.91373385666667	5.15940788	5.999864725	5.43956016166667	0.0305777709522222	0.0342058058975	0.03952958913	0.0333863320688888	0.0333318443	0.0367393657075	0.04291090802375	0.0368349776659723	0.0312820772411111	0.0333777822475	0.037536042065	0.0342183719869444	0.0316184424336111	0.034425184025	0.0393781453209375	0.0346645134271875	100	40	0	classic_ii	71	0.5258263049999998	0.3145527679431846
4.57655278	4.77641558	6.0770327	5.20995462	5.24885395333333	5.53544869	5.92830085	5.66639941	4.91270336666667	5.155932135	6.002666775	5.438177015	0.0236413011533333	0.0257240607525	0.04040868423	0.0270933138955555	0.0266211224555556	0.032093975745	0.03019877721	0.0296188626177778	0.0240521444766667	0.0263561674525	0.030783480615	0.027675324625	0.0245916781405556	0.027632592850625	0.0330436056675	0.0280157064408333	100	0	20	classic_ms	56	0.52547364833333	0.3510353790862057
5.51458161333333	5.69088018	7.1629591	6.18157315333333	6.61743602	6.86572117	7.2719658	7.00113604666667	6.06600881666667	6.278300675	7.21746245	6.5913546	0.0310156874422222	0.031759945025	0.03838397928	0.0318623761666666	0.0328585032055556	0.0347710377575	0.035196450325	0.0337839029994445	0.0310777739922222	0.031432164575	0.03354341789	0.0322409068872222	0.0315074346580556	0.032348827983125	0.03516681634625	0.0325320232351389	100	0	20	classic_ms_wf	90	0.5253457833333295	0.10579209523632786
4.62475112666667	4.88018824	6.111434	5.29060349333333	5.67608016	5.95419298	6.27408475	6.06082357	5.15041564333333	5.41719061	6.192759375	5.67571353166667	0.02621602026	0.027573477945	0.03139654916	0.0272745067044444	0.0278024908677778	0.028574367987500002	0.03186054279	0.02866081649	0.0264909305055556	0.026954191335	0.02859825533	0.027513507521111102	0.0267500930347222	0.027514057150625	0.0301134006525	0.0277405845591667	100	0	20	classic_ms_wf	61	0.5252978883333395	0.10177155089929421
4.02650142666667	4.36359806	5.37110438	4.6994335	4.56549228666667	4.75339593	5.31949676	4.94209620666667	4.29599685666667	4.558496995	5.34530057	4.82076485333333	0.02610448539	0.0325068044125	0.052179381838	0.0299283081413333	0.0300974258466667	0.033521504185	0.0431323355	0.0307646569262222	0.0272101100788889	0.0314999907425	0.034959677579	0.0288606989984444	0.0276555328486111	0.032257072520625	0.041307768124	0.0296035907661111	15	0	5	ocs_0_ms	11	0.5247679966666601	0.20034648042036904
4.35911668666667	4.58018092	5.8501514	5.00350441333333	5.07190038	5.28692886	5.85583345	5.47656372333333	4.71550853333333	4.93355489	5.852992425	5.24003406833333	0.0274473995533333	0.0285548609775	0.04216938381	0.0297826468666667	0.0297543285022222	0.0316879344675	0.03485191044	0.03125078276	0.0279126581433333	0.0284047689225	0.034881448655	0.0299452366688889	0.0282567610855556	0.0292630833225	0.03669604789	0.0302309757411111	100	0	20	classic_ms	80	0.5245255349999995	0.20316217046808982
4.19823207333333	4.44402746	5.687718	4.85859097333333	4.83147788666667	5.03210347	5.58337075	5.21585923	4.51485498	4.738065465	5.635544375	5.03722510166667	0.0417419154666667	0.0469089700025	0.06994824744	0.0487595259388889	0.0432046415577778	0.0468772572275	0.058553841955	0.0488133270827778	0.0417855125177778	0.0453268143675	0.06001963672	0.0481342986188889	0.042129395515	0.04610996399125	0.06213534070875	0.0484603625648611	100	0	20	classic_ms	5	0.5223701216666701	0.6609417827645887
4.66048438	4.92910359	6.11966644	5.32595787333333	5.22726005333333	5.4878155	5.84028999	5.60530699666667	4.94387221666667	5.208459545	5.979978215	5.465632435	0.0300883115122222	0.0352165902125	0.047696425984	0.0338290843091111	0.0337681399844444	0.040724632775	0.041355874892	0.0344678238255556	0.03100280598	0.036177102875	0.034839079559	0.0326629948113333	0.0314655158641667	0.037073857184375	0.0396826149985	0.0334057244393333	27	22	0	ocs_0_ii	66	0.5217602183333296	0.20032416056901975
5.03444765333333	5.16539881	6.5947462	5.64184794	6.02043462666667	6.29918035	6.7662136	6.4548581	5.52744114	5.73228958	6.6804799	6.04835302	0.02728527828	0.02927183965	0.03245937783	0.0286663117722222	0.0277467817922222	0.0302961096275	0.03081854645	0.0293305815522222	0.02685818937	0.0284052721675	0.028427861165	0.0285171537194444	0.0271871097030556	0.029094623403125	0.0300334116525	0.0287578001908333	100	0	20	classic_ms_wf	44	0.5209118800000008	0.16145864260682827
4.19823625333333	4.52147903	5.52976654	4.85757486666667	4.72361648666667	4.94784234	5.42241265	5.10603244333333	4.46092637	4.734660685	5.476089595	4.981803655	0.0266011364811111	0.03522349651	0.043371826004	0.0305066664444445	0.0302324537077778	0.034845888695	0.036833913061	0.0306856836394444	0.0276190533822222	0.03355047889	0.031648842446	0.0293334800765556	0.0280179242383333	0.03429258574625	0.03587585598925	0.02996482755925	19	0	6	ocs_0_ms	35	0.5208772850000001	0.20030238925867666
4.37363006666667	4.59333039	5.8296239	5.00542822666667	4.91450461333333	5.18506236	5.60094845	5.32369105666667	4.64406734	4.889196375	5.715286175	5.16455964166667	0.0273963755222222	0.0295313399425	0.04419946433	0.0314106984866667	0.03021133318	0.0345336876425	0.034242827965	0.0331091630961111	0.0281171594277778	0.0302933117725	0.035506663915	0.0317198429477778	0.0284605068894444	0.0311629127825	0.03736390503125	0.0319898868695833	100	0	20	classic_ms	21	0.5204923016666694	0.36327704691025664
4.18249817333333	4.34694128	5.6824142	4.79209892	4.76546555333333	4.97709321	5.63317485	5.19578709	4.47398186333333	4.662017245	5.657794525	4.993943005	0.0230024184655556	0.02642132331	0.04756223448	0.0284155201	0.0259864947955556	0.028546377905	0.0516777654075	0.0318605355586111	0.0237044593544444	0.02601248128	0.04747859099	0.0291969605172222	0.0240994579925	0.02674816594375	0.048549295466875	0.0296674941732639	100	40	0	classic_ii	57	0.5199611416666698	0.5705536518414094
4.37119951333333	4.62695506	5.5858205	4.94657687333333	4.88210054666667	5.11719838	5.797404	5.34393358666667	4.62665003	4.87207672	5.69161225	5.14525523	0.0228886312777778	0.0256619587375	0.03406239093	0.0252187744577777	0.0246475594977778	0.0269502083575	0.03828383583125	0.0282710940351389	0.0228634298133333	0.0245311174525	0.0331233964025	0.0256986671058333	0.0233157626005556	0.0254186005	0.0346482548915625	0.0262218006761458	100	40	0	classic_ii	49	0.5186051999999997	0.2975412077221523
3.8310283	3.94982813	5.3378839	4.41251338666667	4.34919121333333	4.57980644	5.2529277	4.80418019333333	4.09010975666667	4.264817285	5.2954058	4.60834679	0.0387391176422222	0.04366675217	0.05853379307	0.0451929910788889	0.0394096128288889	0.0447747518075	0.06706199502	0.0488423812305556	0.0383935164855556	0.042808268545	0.060115577285	0.0460339229602778	0.0387339408605556	0.043514510266875	0.061456735665	0.0465258045575	100	40	0	classic_ii	93	0.5182370333333299	0.8105834615569307
4.55947072666667	4.80000891	6.197788	5.26593527333333	5.38821871333333	5.53447941	6.08429775	5.71775219	4.97384472	5.16724416	6.141042875	5.49184373166667	0.0258601275422222	0.0297483530775	0.03603974249	0.0289728520533333	0.0279128336522222	0.0291975113575	0.040598642275	0.0301794408716667	0.0262233603888889	0.0282113400125	0.0348972096825	0.0287960539505556	0.0265549204930556	0.028842136115	0.0366082010325	0.0291861002065278	100	40	0	classic_ii	94	0.51799901166667	0.27029565086557433
4.69653986	4.95926599	6.1926829	5.37040496	5.54534194	5.73387571	6.251094825	5.90628208166667	5.1209409	5.34657085	6.2218888625	5.63834352083333	0.02758173238	0.029699120975	0.03462919024	0.0281207616177778	0.0286167812388889	0.031119747645	0.036981385004375	0.0303679193932639	0.0273968484611111	0.0283698750275	0.031874511245	0.028186909285	0.0277480526352778	0.02938965466875	0.0338398994335937	0.0287156248952604	100	40	0	classic_ii	88	0.5174026208333302	0.09951867544263515
3.8310283	3.94982813	5.3378839	4.41251338666667	4.34919121333333	4.57980644	5.24239445	4.80066911	4.09010975666667	4.264817285	5.290139175	4.60659124833333	0.0387391176422222	0.04366675217	0.05853379307	0.0451929910788889	0.0394096128288889	0.0447747518075	0.060340600995	0.0480657791805556	0.0383935164855556	0.042808268545	0.055017518535	0.0459715138866667	0.0387339408605556	0.043514510266875	0.05722735778375	0.0463004495081945	100	0	20	classic_ms	93	0.51648149166666	0.7871398949020084
4.83183748	4.96429348	6.5668445	5.49847715333333	5.72350717333333	5.9315595	6.401107	6.08807533333333	5.27767232666667	5.44792649	6.48397575	5.79327624333333	0.0281225327022222	0.0291613592425	0.03863588389	0.0294702259177778	0.0298965497022222	0.032303373915	0.03773889299625	0.0321535191745833	0.0281560452444444	0.0289431522725	0.035959974945	0.0299362014986111	0.0285827932233333	0.029837759425625	0.0370736816940625	0.0303740370223959	100	40	0	classic_ii	92	0.5156039166666604	0.18439490123983543
4.82140464	5.03626319	6.3441204	5.47221559333333	5.5932319	5.76028446	6.3972512	5.97260670666667	5.20731827	5.398273825	6.3706858	5.72241115	0.0265436745277778	0.0310408148825	0.03780756275	0.0303157471088889	0.0282069306511111	0.029761884025	0.035326576365	0.0302838658527778	0.026636494002222202	0.028794499825	0.03259174075	0.0297365840205556	0.0270058982958333	0.029597924639375	0.03457940515375	0.0300181952506945	100	0	20	classic_ms	78	0.5150928800000001	0.30959046407221424
4.43236608	4.6484881	5.8353248	5.04410033333333	5.0975621	5.383217	5.7775669	5.51466696666667	4.76496409	5.01585255	5.80644585	5.27938365	0.0314459825455556	0.0361447614825	0.04472411266	0.0365613625188889	0.03562382131	0.0404064789925	0.03891733957	0.0387372848522222	0.0327454452533333	0.0367253636925	0.038710166205	0.0370938700833334	0.0331401735905556	0.037500491965	0.04026544616	0.0373715968844445	100	0	20	classic_ms	68	0.5144195599999994	0.4376459935875938
4.24417456666667	4.40485775	5.8668845	4.8922	5.00487706	5.13861511	5.875932	5.38438740666667	4.62452581333333	4.77173643	5.87140825	5.13829370333333	0.0264508357288889	0.0266072036525	0.04077840751	0.0278468672888889	0.0279738362	0.02808505627	0.03717293983	0.0289947816333333	0.0265703388066667	0.025892764115	0.035784770505	0.0277878728194445	0.0268913373855556	0.026619447038125	0.0373802220875	0.0281043486402778	100	0	20	classic_ms	8	0.5137678900000004	0.1246532171919231
4.75347227333333	4.8619444	6.3464761	5.3567883	5.40762907333333	5.6714392	6.1451858	5.82935473333333	5.08055067333333	5.2666918	6.24583095	5.59307151666667	0.0265270099	0.0278549521525	0.03868767486	0.0284572701722223	0.0273778542977778	0.02979525874	0.036795280685	0.0306849647461111	0.0261763928744444	0.0271531068525	0.034208196305	0.0289667574922222	0.0265644124866667	0.027989106149375	0.03597483703875	0.0292689374756945	100	0	20	classic_ms	27	0.5125208433333395	0.27783296847987454
5.42773851333333	5.6276037	6.9222828	6.0591634	6.03068014666667	6.27312493	6.7189349	6.42172825333333	5.72920933	5.950364315	6.82060885	6.24044582666667	0.0352177627011111	0.0389133443975	0.05305384581	0.0395413850111111	0.0381431776922222	0.041267078215	0.04221787808	0.0400345408733333	0.0358519982711111	0.0383108917975	0.043603492405	0.0391759557433333	0.0362662342338889	0.039200551551875	0.045619677175	0.0394819593427778	100	0	20	classic_ms	45	0.5112364966666698	0.3336735956670139
4.86875380666667	5.035256	6.2636302	5.44471406666667	5.22416643333333	5.47257174	6.0659781	5.67037386	5.04646012	5.25391387	6.16480415	5.55754396333333	0.0266948711322222	0.027841473865	0.03973519405	0.0282608373055555	0.0275392578044444	0.0297826447875	0.034112263645	0.0297916261516667	0.0263226480811111	0.0273698973625	0.032374574525	0.0284436215116666	0.0267198562747222	0.028090978344375	0.03464915168625	0.0287349266201389	100	0	20	classic_ms	86	0.5110838433333305	0.20703908924967054
4.54766728666667	4.81637117	5.9642768	5.19900638	5.27980042666667	5.50244459	5.94628015	5.65038977666667	4.91373385666667	5.15940788	5.955278475	5.42469807833333	0.0305777709522222	0.0342058058975	0.03952958913	0.0333863320688888	0.0333318443	0.0367393657075	0.035726778455	0.0348839266527778	0.0312820772411111	0.0333777822475	0.034558424065	0.0334706367077778	0.0316184424336111	0.034425184025	0.03609330392875	0.0338028830343056	100	0	20	classic_ms	71	0.5109642216666606	0.22557643561326696
4.64298345333333	4.9141704	6.13554902	5.32129660666667	5.18962282	5.38913488	5.82137545	5.53321507	4.91630313666667	5.15165264	5.978462235	5.42725583833333	0.0326055273733333	0.0373026859375	0.049791799402	0.0365380906124444	0.0349129119488889	0.03785886757	0.044024232052	0.0352789170915556	0.0329380742455556	0.036171549235	0.037868474238	0.0346417830428889	0.0333486469533333	0.036876162994375	0.0423882449825	0.0352751434474444	31	15	4	ocs_0	7	0.5109527016666595	0.19929589795113037
4.2221371	4.49624743	5.5030504	4.83184842	4.78126834666667	4.99867316	5.58038145	5.19257592333333	4.50170272333333	4.747460295	5.541715925	5.01221217166667	0.02663397016	0.0317859519325	0.03679892374	0.0305131255877777	0.0287652946455556	0.0310398837475	0.0327766065	0.0303577722255555	0.0268570359866667	0.02913513009	0.031019266995	0.0297091845111111	0.0272783341947222	0.030274023965	0.0329035160575	0.0300723167088888	100	0	20	classic_ms	67	0.5105094483333401	0.28723350290070604
4.18249817333333	4.34694128	5.6824142	4.79209892	4.76546555333333	4.97709321	5.5759656	5.17671734	4.47398186333333	4.662017245	5.6291899	4.98440813	0.0230024184655556	0.02642132331	0.04756223448	0.0284155201	0.0259864947955556	0.028546377905	0.03709534667	0.0296280496822222	0.0237044593544444	0.02601248128	0.03843560124	0.0284035597922222	0.0240994579925	0.02674816594375	0.0403821959075	0.0287126723416667	100	0	20	classic_ms	57	0.5104262666666699	0.4727135758811011
4.24966872	4.50316439	5.71331082	4.90654653333333	4.8208627	5.09873152	5.34976199	5.18240834333333	4.53526571	4.800947955	5.531536405	5.04447743833333	0.0435210920011111	0.0522127199975	0.070466110426	0.0499765766662222	0.0503591860522222	0.06129375014	0.052069222998	0.048381157474	0.04601680122	0.05489713844	0.046984303252	0.0476071568245555	0.0464784701233333	0.055825186754375	0.054125984982	0.0483930119473333	16	11	1	ocs_0	75	0.5092117283333302	0.20078642841422106
4.39815433333333	4.61861816	5.74236054	4.99319895333333	5.08895664666667	5.3438467	5.84920718	5.51230019333333	4.74355549	4.98123243	5.79578386	5.25274957333333	0.0331557063255556	0.0396488103025	0.045421690484	0.0369978641673333	0.0383273829166667	0.042978873405	0.047583711059	0.039185005993	0.03476389158	0.0389083910975	0.035865782247	0.0362839900697778	0.0352527181005556	0.040111116475625	0.04118424150925	0.0371877125749722	30	0	5	ocs_0_ms	79	0.5091940833333295	0.20057008822112268
4.64298345333333	4.9141704	6.18349254	5.33727778	5.18962282	5.38913488	5.76011406	5.51279460666667	4.91630313666667	5.15165264	5.9718033	5.42503619333333	0.0326055273733333	0.0373026859375	0.051269617374	0.0368753703226667	0.0349129119488889	0.03785886757	0.046217215177	0.035286863051	0.0329380742455556	0.036171549235	0.037895571708	0.0344828931686666	0.0333486469533333	0.036876162994375	0.04331949399175	0.03528200492775	30	21	0	ocs_0_ii	7	0.5087330566666601	0.2000057175033373
4.70118988	4.88725969	6.1301967	5.30157202666667	5.31883468	5.53852765	6.1246736	5.73390963333333	5.01001228	5.21289367	6.12743515	5.51774083	0.03502517561	0.0354490620225	0.04948782411	0.0363163904155556	0.0338379719611111	0.03640100765	0.0537051834125	0.0387164210119444	0.0334947339177778	0.034154806695	0.048941708305	0.0366033572766667	0.0339631538516667	0.035039920765625	0.050269106033125	0.0370598814952083	100	40	0	classic_ii	10	0.5077285500000004	0.32055999270509244
4.35911668666667	4.58018092	5.8501514	5.00350441333333	5.07190038	5.28692886	5.754819075	5.442892265	4.71550853333333	4.93355489	5.8024852375	5.22319833916667	0.0274473995533333	0.0285548609775	0.04216938381	0.0297826468666667	0.0297543285022222	0.0316879344675	0.040191638674375	0.032369578944375	0.0279126581433333	0.0284047689225	0.0389788092175	0.0302154012508334	0.0282567610855556	0.0292630833225	0.0400796602298438	0.0306457570781771	100	40	0	classic_ii	80	0.5076898058333397	0.24584642289770908
4.2221371	4.49624743	5.5030504	4.83184842	4.78126834666667	4.99867316	5.561560575	5.18630229833333	4.50170272333333	4.747460295	5.5323054875	5.00907535916667	0.02663397016	0.0317859519325	0.03679892374	0.0305131255877777	0.0287652946455556	0.0310398837475	0.038565001784375	0.0318138415127083	0.0268570359866667	0.02913513009	0.0347061093075	0.0299895394513889	0.0272783341947222	0.030274023965	0.0361940360348437	0.0305765115008159	100	40	0	classic_ii	67	0.5073726358333399	0.33906691112542126
4.24966872	4.50316439	5.72209602	4.90947493333333	4.8208627	5.09873152	5.32917935	5.17554746333333	4.53526571	4.800947955	5.525637685	5.04251119833333	0.0435210920011111	0.0522127199975	0.070466372844	0.0500845211286667	0.0503591860522222	0.06129375014	0.056080827094	0.0484819097253334	0.04601680122	0.05489713844	0.047697626594	0.0475160006235556	0.0464784701233333	0.055825186754375	0.0554856132815	0.0483996080252778	16	12	0	ocs_0_ii	75	0.5072454883333304	0.20147818814253562
4.4479252	4.56381472	6.0633276	5.06365234666667	5.22511003333333	5.43629867	5.99347855	5.62202529666667	4.83651761666667	5.000056695	6.028403075	5.34283882166667	0.0320673881	0.0337678923175	0.04733659554	0.0347421780811111	0.0360541754966667	0.0357349601125	0.048984802376875	0.0374007788479861	0.0333852475577778	0.0334466738675	0.04610581752	0.0352927640930556	0.0337230146780556	0.03409905004125	0.0471332582392188	0.0356821212788021	100	40	0	classic_ii	65	0.5063212049999999	0.20274793154612503
4.78293049333333	4.94594266	6.4140336	5.43530630666667	5.64119986	5.83493101	6.332215175	6.00069239833333	5.21206517666667	5.390436835	6.3731243875	5.7179993525	0.0314604565688889	0.0340348332775	0.03787675139	0.0327355000266667	0.0341974519088889	0.0363065076325	0.04793823029375	0.0367059779654167	0.0319568163833333	0.033809653745	0.0386506307575	0.0336994944472222	0.0323928853111111	0.0344901621	0.0407790607996875	0.0342101167216319	100	40	0	classic_ii	30	0.50593417583333	0.1878067433500722
4.22999412666667	4.53754012	5.49767708	4.85758577333333	4.91960792	5.19506777	5.51984324	5.30332626	4.57480102333333	4.866303945	5.50876016	5.08045601666667	0.0236570230488889	0.029742125895	0.03525676843	0.0270082937646667	0.0258904619566667	0.0298395443775	0.033759679798	0.0268345792606667	0.0239522931255556	0.0277346836225	0.025814790127	0.0257109776808889	0.0243630178141667	0.028762759379375	0.0301615071205	0.0263162070967778	40	0	6	ocs_0_ms	82	0.5056549933333399	0.20019631464104004
3.8310283	3.94982813	5.53106144	4.4769059	4.34919121333333	4.57980644	4.98198349	4.71386545666667	4.09010975666667	4.264817285	5.256522465	4.59538567833333	0.0387391176422222	0.04366675217	0.066719341914	0.044022008034	0.0394096128288889	0.0447747518075	0.046688691935	0.0390594617723333	0.0383935164855556	0.042808268545	0.044260248599	0.039756331557	0.0387339408605556	0.043514510266875	0.05048213276175	0.0406485332300833	21	9	3	ocs_0	93	0.5052759216666605	0.1991740321344231
4.64492468666667	4.83047151	5.8486584	5.16986714	5.00481564	5.20853647	6.054023325	5.49036542166667	4.82487016333333	5.01950399	5.9513408625	5.33011628083333	0.0331314233222222	0.0350628794375	0.05226267469	0.0369411361133333	0.0367631584755556	0.0403296169975	0.050017021141875	0.0404073902696528	0.0342034718211111	0.03600492878	0.0471839306575	0.0378174320325	0.03457538136	0.03685058849875	0.0491618892867187	0.0382458476119965	100	40	0	classic_ii	48	0.5052461175000005	0.3801919053159339
4.66048438	4.92910359	5.92308746	5.26043154666667	5.22726005333333	5.4878155	5.93740317	5.63767805666667	4.94387221666667	5.208459545	5.930245315	5.44905480166667	0.0300883115122222	0.0352165902125	0.042469190142	0.0328819218537778	0.0337681399844444	0.040724632775	0.041848397017	0.0351938092656667	0.03100280598	0.036177102875	0.034207766623	0.0327701782366667	0.0314655158641667	0.037073857184375	0.03818328010125	0.0334040218981944	32	0	5	ocs_0_ms	66	0.505182585	0.20014837528034043
4.36482236666667	4.57860677	5.4849774	4.88073031333333	4.7347547	5.012279	5.6622167	5.2289249	4.54978853333333	4.795442885	5.57359705	5.05482760666667	0.0294082851355556	0.0310406646225	0.04262796493	0.0322920061933333	0.0320073389633333	0.03703783551	0.049398523123125	0.0389633048820139	0.02978953309	0.032222236125	0.04173971984	0.0344140383258333	0.0302486725697222	0.033130743095625	0.0438764819332812	0.0350208469317534	100	40	0	classic_ii	97	0.5050390733333403	0.492102895561574
4.02650142666667	4.36359806	5.1837605	4.63698554	4.56549228666667	4.75339593	5.38209625	4.96296270333333	4.29599685666667	4.558496995	5.282928375	4.79997412166667	0.02610448539	0.0325068044125	0.04221912701	0.0322686107911111	0.0300974258466667	0.033521504185	0.052131936805625	0.0373497004267362	0.0272101100788889	0.0314999907425	0.0432034591925	0.0337745635441667	0.0276555328486111	0.032257072520625	0.0451894955501563	0.0342918595765451	100	40	0	classic_ii	11	0.5039772650000005	0.6825077893820889
4.4479252	4.56381472	6.0633276	5.06365234666667	5.22511003333333	5.43629867	5.9786538	5.61708371333333	4.83651761666667	5.000056695	6.0209907	5.34036803	0.0320673881	0.0337678923175	0.04733659554	0.0347421780811111	0.0360541754966667	0.0357349601125	0.04349936883	0.0367944432955555	0.0333852475577778	0.0334466738675	0.04204223702	0.0352674515805556	0.0337230146780556	0.03409905004125	0.0437301096025	0.0355178811344444	100	0	20	classic_ms	65	0.50385041333332925	0.18575071989226638
4.70118988	4.88725969	6.1301967	5.30157202666667	5.31883468	5.53852765	6.1003236	5.72579296666667	5.01001228	5.21289367	6.11526015	5.51368249666667	0.03502517561	0.0354490620225	0.04948782411	0.0363163904155556	0.0338379719611111	0.03640100765	0.041644174675	0.0364884429883333	0.0334947339177778	0.034154806695	0.041091220305	0.0356985611211111	0.0339631538516667	0.035039920765625	0.04332860984875	0.0360504889115278	100	0	20	classic_ms	10	0.50367021666667	0.2160719923037592
4.73609456	4.95983219	6.0593838	5.32634939333333	5.43998794	5.71787243	6.131235275	5.855660045	5.08804125	5.33885231	6.0953095375	5.59100471916667	0.03323061928	0.03493900623	0.04292656825	0.0343264567944445	0.0347325548022222	0.0366840852825	0.042796363861875	0.037083350366875	0.0330859702066667	0.03374307745	0.03924844325	0.0346472392991667	0.0335337786238889	0.034777311603125	0.0410549546529687	0.0351760714399132	100	40	0	classic_ii	54	0.5029634691666702	0.1699275959883945
4.29290240666667	4.49781785	5.76428164	4.91997244666667	4.77530464	5.01706878	5.42607531	5.15340429	4.5341035233333304	4.757443315	5.595178475	5.03668836833333	0.0319493679688889	0.0345109618575	0.056161987114	0.0362519373177777	0.03530336881	0.041651628	0.041508107271	0.035972652359	0.0327548054633333	0.03562090577	0.036913961141	0.0341271960511111	0.0331905869263889	0.036851100349375	0.04287450416675	0.03511974544475	24	4	3	ocs_0	19	0.5025848449999994	0.19953865697563514
4.49650661333333	4.71766125	5.8794466	5.10492303333333	5.07505855333333	5.34628457	5.72088555	5.47115156333333	4.78578258333333	5.03197291	5.800166075	5.28803729833333	0.0292053243766667	0.0343797221525	0.04223899544	0.03327790491	0.03188501782	0.034275985185	0.037307026115	0.0340249149383333	0.0296723913566667	0.0324388868925	0.036117506595	0.0330767094627778	0.0301087812275	0.033383370280625	0.03794525868625	0.0333640596934722	100	0	20	classic_ms	40	0.5022547149999994	0.33563335794421345
4.24966872	4.50316439	5.6078998	4.87140952666667	4.8208627	5.09873152	5.4106019	5.20268831333333	4.53526571	4.800947955	5.50925085	5.03704892	0.0435210920011111	0.0522127199975	0.06992031302	0.0548063965922224	0.0503591860522222	0.06129375014	0.05573363267	0.05814246767	0.04601680122	0.05489713844	0.05941676001	0.0559086353361111	0.0464784701233333	0.055825186754375	0.0611218664275	0.0561915337336112	100	0	20	classic_ms	75	0.5017832100000001	1.018651735271697
4.45846046	4.70611764	6.067196	5.15981042666667	5.35804938	5.53668543	5.906666875	5.66001257833333	4.90825492	5.121401535	5.9869314375	5.4099115025	0.0240729616233333	0.0268315008025	0.03943809977	0.02738444468	0.0277945546544444	0.0296130230025	0.035763725765625	0.0290370960789584	0.0251070385177778	0.0263503151475	0.03269817976	0.0274210180188889	0.0255203983283333	0.027286288525	0.0351495462639062	0.0278158941991841	100	40	0	classic_ii	37	0.5016565824999999	0.23556120281153153
4.57473175333333	4.7919603	6.0141736	5.19936473333333	5.30697084666667	5.48944499	6.063066175	5.68065205166667	4.9408513	5.140702645	6.0386198875	5.4400083925	0.0299143759811111	0.0303155298225	0.04645433212	0.0324830619677778	0.0326497947777778	0.03457730811	0.04671947157875	0.0366433159943056	0.0305368035188889	0.03064200988	0.0434135112475	0.0336285633802778	0.0309094444491667	0.031544214423125	0.0450002065484375	0.0340958761806597	100	40	0	classic_ii	39	0.49915709249999995	0.3288063961867653
3.8310283	3.94982813	5.56462912	4.48809512666667	4.34919121333333	4.57980644	4.90750625	4.68903971	4.09010975666667	4.264817285	5.236067685	4.58856741833333	0.0387391176422222	0.04366675217	0.068760288122	0.044562925902	0.0394096128288889	0.0447747518075	0.05059933155	0.0385269755495556	0.0383935164855556	0.042808268545	0.046349892763	0.0397612627478889	0.0387339408605556	0.043514510266875	0.0530148512995	0.0406531067368333	21	14	0	ocs_0_ii	93	0.4984576616666603	0.19964981162403614
4.30545945333333	4.49605613	5.6775901	4.88990078666667	4.82913146	5.09841078	5.52135905	5.23939353666667	4.56729545666667	4.797233455	5.599474575	5.06464716166667	0.0250659247722222	0.0281738978775	0.03929817881	0.028475011715555502	0.0263393786433333	0.030618631355	0.031172178565	0.0293121098472222	0.0247844322966667	0.02751712267	0.03088767353	0.0283409113338889	0.0252435420022222	0.028456693643125	0.03306142610875	0.0286172360576389	100	0	20	classic_ms	36	0.4973517049999998	0.34610635587339644
4.19823625333333	4.52147903	5.4581818	4.83371328666667	4.72361648666667	4.94784234	5.3511799	5.08228819333333	4.46092637	4.734660685	5.40468085	4.95800074	0.0266011364811111	0.03522349651	0.04438856686	0.0346631771533333	0.0302324537077778	0.034845888695	0.037318196585	0.0342981220827778	0.0276190533822222	0.03355047889	0.036561142055	0.0339839785544444	0.0280179242383333	0.03429258574625	0.03870726188875	0.03423231408625	100	0	20	classic_ms	35	0.49707437	0.6393523093568331
4.73609456	4.95983219	6.0593838	5.32634939333333	5.43998794	5.71787243	6.0958269	5.84385725333333	5.08804125	5.33885231	6.07760535	5.58510332333333	0.03323061928	0.03493900623	0.04292656825	0.0343264567944445	0.0347325548022222	0.0366840852825	0.038530029465	0.036057664595	0.0330859702066667	0.03374307745	0.036496155375	0.034580601145	0.0335337786238889	0.034777311603125	0.03861222711625	0.0348863309198611	100	0	20	classic_ms	54	0.4970620733333302	0.13994822230272622
4.2884225	4.42207558	5.7736407	4.87259728666667	4.98711429333333	5.22148985	5.73532685	5.39276885	4.63776839666667	4.821782715	5.754483775	5.13268306833333	0.0299440128266667	0.0351103705125	0.04308514654	0.0347435397344445	0.0319970987422222	0.03711427313	0.041336895485	0.0370130187427778	0.0302327327622222	0.03472418435	0.03858016052	0.0352686228172222	0.0306016442733333	0.035418253085625	0.04039559076625	0.0355734510279167	100	0	20	classic_ms	62	0.4949146716666606	0.5128755093520359
4.29290240666667	4.49781785	5.6267742	4.87413663333333	4.77530464	5.01706878	5.50985401	5.18133052333333	4.5341035233333304	4.757443315	5.568314105	5.02773357833333	0.0319493679688889	0.0345109618575	0.05231222017	0.0354474732537779	0.03530336881	0.041651628	0.043590947203	0.0367109889652222	0.0327548054633333	0.03562090577	0.036289199849	0.0341700986754445	0.0331905869263889	0.036851100349375	0.04212039176775	0.0351246648924723	28	0	4	ocs_0_ms	19	0.4936300549999997	0.20004749022195784
4.62475112666667	4.88018824	6.111434	5.29060349333333	5.67608016	5.95419298	6.08407325	5.99748640333333	5.15041564333333	5.41719061	6.097753625	5.64404494833333	0.02621602026	0.027573477945	0.03139654916	0.0272745067044444	0.0278024908677778	0.028574367987500002	0.03116271435875	0.0282050893059722	0.0264909305055556	0.026954191335	0.0289590196425	0.0271920191266667	0.0267500930347222	0.027514057150625	0.0301193257009375	0.0274659085659375	100	40	0	classic_ii_wf	61	0.4936293049999998	0.07354899559634244
4.24417456666667	4.40485775	5.8668845	4.8922	5.00487706	5.13861511	5.744164	5.34046474	4.62452581333333	4.77173643	5.80552425	5.11633237	0.0264508357288889	0.0266072036525	0.04077840751	0.0278468672888889	0.0279738362	0.02808505627	0.042373444770625	0.029695869715625	0.0265703388066667	0.025892764115	0.0388748048175	0.0279269619722222	0.0268913373855556	0.026619447038125	0.0402253654789062	0.0283491652372396	100	40	0	classic_ii	8	0.4918065566666705	0.14981141445881935
5.51458161333333	5.69088018	7.1629591	6.18157315333333	6.61743602	6.86572117	7.053964675	6.928469005	6.06600881666667	6.278300675	7.1084618875	6.55502107916667	0.0310156874422222	0.031759945025	0.03838397928	0.0318623761666666	0.0328585032055556	0.0347710377575	0.0376220711875	0.0342717541758333	0.0310777739922222	0.031432164575	0.0354413077025	0.0323922203483333	0.0315074346580556	0.032348827983125	0.036722166468125	0.0327296427597916	100	40	0	classic_ii_wf	90	0.4890122624999993	0.12619695240556447
4.29290240666667	4.49781785	5.5281315	4.84125573333333	4.77530464	5.01706878	5.577410375	5.20384931166667	4.5341035233333304	4.757443315	5.5527709375	5.0225525225	0.0319493679688889	0.0345109618575	0.05283485027	0.0374105593044444	0.03530336881	0.041651628	0.05526472933625	0.0433901335240278	0.0327548054633333	0.03562090577	0.0519553314475	0.0393092856477778	0.0331905869263889	0.036851100349375	0.0530025606253125	0.0398548160310069	100	40	0	classic_ii	19	0.4884489991666694	0.6893012226092796
4.24966872	4.50316439	5.52956754	4.84529877333333	4.8208627	5.09873152	5.40406956	5.20051086666667	4.53526571	4.800947955	5.46681855	5.02290482	0.0435210920011111	0.0522127199975	0.068440169474	0.0484219881315556	0.0503591860522222	0.06129375014	0.056223626421	0.0502014924812222	0.04601680122	0.05489713844	0.044533709241	0.0474736643162222	0.0464784701233333	0.055825186754375	0.05343280359425	0.0483927023113056	18	0	4	ocs_0_ms	75	0.48763910999999993	0.20075395552105632
4.81080152	4.97981341	6.4806236	5.48008347333333	5.96726169333333	6.24046716	6.3367613	6.27256520666667	5.38903160666667	5.610140285	6.40869245	5.87632434	0.0259359403755556	0.028451137655	0.03305209422	0.0279453375511112	0.0276736194688889	0.0297553796625	0.033088519585	0.0295549367511111	0.0261061581811111	0.02766837014	0.0309885750475	0.0280504718986111	0.0264554690516667	0.028385814399375	0.032029440975	0.0284003045248611	100	40	0	classic_ii_wf	95	0.4872927333333301	0.19976851714219257
4.58082517333333	4.82264021	5.7753302	5.14020354	5.02455406	5.34008065	5.6371181	5.43909313333333	4.80268961666667	5.08136043	5.70622415	5.28964833666667	0.0279129748711111	0.0311813372675	0.04329431386	0.0314221843833334	0.0302652379888889	0.0331885011975	0.034297648005	0.0322659819472222	0.0280309423733333	0.0296615675825	0.03385988218	0.031264040305	0.0285600244016667	0.0309232434075	0.03632793155625	0.0315540617351389	100	0	20	classic_ms	51	0.4869587200000005	0.308206107292229
4.37593215333333	4.54773173	5.3358339	4.81043245333333	4.79214253333333	5.19132455	5.606031075	5.32956005833333	4.58403734333333	4.86952814	5.4709324875	5.06999625583333	0.0293219522677778	0.03289227145	0.04185804008	0.0334836152533333	0.0315784807811111	0.036978524375	0.045670555996875	0.0385655747040973	0.0294868181166667	0.0328028226125	0.0413595127275	0.0347310762547222	0.0299685173205556	0.0338691102625	0.0425619053829688	0.0353778356167188	100	40	0	classic_ii_wf	72	0.4859589125000001	0.5576435809301208
4.2884225	4.42207558	5.7736407	4.87259728666667	4.98711429333333	5.22148985	5.678534225	5.373837975	4.63776839666667	4.821782715	5.7260874625	5.12321763083333	0.0299440128266667	0.0351103705125	0.04308514654	0.0347435397344445	0.0319970987422222	0.03711427313	0.046419561981875	0.0379031370202083	0.0302327327622222	0.03472418435	0.042088932645	0.0355370362991667	0.0306016442733333	0.035418253085625	0.0434206434529688	0.0359301873382465	100	40	0	classic_ii	62	0.4854492341666603	0.549675273682396
4.53777956666667	4.65637156	6.0661406	5.12629457333333	5.36004177333333	5.55348611	6.1194003	5.74212417333333	4.94891067	5.104928835	6.09277045	5.43420937333333	0.0326971121955556	0.03618581528	0.04518565096	0.0369171868977778	0.0370031648966667	0.038480928185	0.04336181327	0.0389311128077778	0.0340650514255556	0.0361155963975	0.041059263605	0.0374513761477778	0.0344575949858333	0.036724484065	0.04266649786	0.0376877630002778	100	0	20	classic_ms	12	0.4852987033333296	0.3345443967732423
4.72681966666667	4.98864028	5.8026646	5.25998172	5.10127474	5.39581762	5.82299205	5.53820909666667	4.91404720333333	5.19222895	5.812828325	5.39909540833333	0.0370453948855556	0.039073600765	0.04908653195	0.0394012145411111	0.03857669162	0.0415263998525	0.043382448485	0.0411671162416667	0.0369480121211111	0.038777337655	0.042573795475	0.0397740645238889	0.0373795276869444	0.039538668981875	0.04440414284625	0.0400291149576389	100	0	20	classic_ms	20	0.485048205	0.27524734273808654
4.29290240666667	4.49781785	5.8190806	4.93823876666667	4.77530464	5.01706878	5.26579904	5.09997886666667	4.5341035233333304	4.757443315	5.54243982	5.01910881666667	0.0319493679688889	0.0345109618575	0.058080618172	0.0366345269962222	0.03530336881	0.041651628	0.045305077149	0.0359193656661111	0.0327548054633333	0.03562090577	0.037464453744	0.0339568009087778	0.0331905869263889	0.036851100349375	0.04457865070225	0.0351168736199722	23	16	0	ocs_0_ii	19	0.48500529333333997	0.19924161551751846
4.64354308666667	4.83757165	6.1499119	5.2750184	5.70756543333333	5.90397245	6.3251512	6.04436536666667	5.17555426	5.37077205	6.23753155	5.65969188333333	0.0263107511666667	0.028708827425	0.03183998117	0.0278028615966667	0.0275056973911111	0.02859246905	0.03190186074	0.0285981522822222	0.0262424751777778	0.0271486121075	0.028938530835	0.0276195503877778	0.0265753497283333	0.0278996301725	0.030404725895	0.0279100286636111	100	0	20	classic_ms_wf	26	0.48413762333332944	0.13711168449507743
4.57473175333333	4.7919603	6.0141736	5.19936473333333	5.30697084666667	5.48944499	5.9620978	5.64699592666667	4.9408513	5.140702645	5.9881357	5.42318033	0.0299143759811111	0.0303155298225	0.04645433212	0.0324830619677778	0.0326497947777778	0.03457730811	0.04124362336	0.0355562653977778	0.0305368035188889	0.03064200988	0.040568015185	0.03337754734	0.0309094444491667	0.031544214423125	0.0422084964625	0.0336986055113889	100	0	20	classic_ms	39	0.4823290299999998	0.2878122221134263
4.73713517333333	4.92368996	6.1803542	5.34257804	5.71827038	5.93791467	6.34857735	6.07480223	5.22770277666667	5.430802315	6.264465775	5.708690135	0.0304777313188889	0.0350150176775	0.03632840072	0.0337552802611111	0.0341300752488889	0.0357610589775	0.037864031775	0.0353859805316666	0.0314257028877778	0.03403853572	0.03427900361	0.0340025742161111	0.0318648030858333	0.03471328702375	0.03568760992875	0.03428660230625	100	0	20	classic_ms_wf	85	0.48098735833332995	0.2501509322392094
4.80442658666667	4.93530873	6.2730352	5.38121755333333	5.74274632666667	5.96138786	6.4591591	6.12731160666667	5.27358645666667	5.448348295	6.36609715	5.75426458	0.02987003622	0.0320439252125	0.04197236422	0.03314231377	0.0326559773066667	0.03604438738	0.03903828017	0.0359955941244445	0.0305451705822222	0.0322601852075	0.03778617761	0.0339000779122222	0.0309040886727778	0.033152170751875	0.0391457499025	0.0342345159297222	100	0	20	classic_ms_wf	74	0.4806781233333304	0.34366332764558133
4.82140464	5.03626319	6.3441204	5.47221559333333	5.5932319	5.76028446	6.189407325	5.903325415	5.20731827	5.398273825	6.2667638625	5.68777050416667	0.0265436745277778	0.0310408148825	0.03780756275	0.0303157471088889	0.0282069306511111	0.029761884025	0.037755540649375	0.0305599064315972	0.026636494002222202	0.028794499825	0.035768015875	0.0296657108386111	0.0270058982958333	0.029597924639375	0.0367747837873438	0.0300517688044271	100	40	0	classic_ii	78	0.4804522341666697	0.31304100438626103
5.03444765333333	5.16539881	6.5947462	5.64184794	6.02043462666667	6.29918035	6.522647475	6.37366939166667	5.52744114	5.73228958	6.5586968375	6.00775866583333	0.02728527828	0.02927183965	0.03245937783	0.0286663117722222	0.0277467817922222	0.0302961096275	0.032815531709375	0.0297763171532639	0.02685818937	0.0284052721675	0.0306294747275	0.0286261429666667	0.0271871097030556	0.029094623403125	0.0316334647485938	0.0289237287147049	100	40	0	classic_ii_wf	44	0.4803175258333301	0.17851521386802421
4.37119951333333	4.62695506	5.5858205	4.94657687333333	4.88210054666667	5.11719838	5.56748925	5.26729533666667	4.62665003	4.87207672	5.576654875	5.106936105	0.0228886312777778	0.0256619587375	0.03406239093	0.0252187744577777	0.0246475594977778	0.0269502083575	0.0291663905	0.0263963484066667	0.0228634298133333	0.0245311174525	0.02712451734	0.0252399758127778	0.0233157626005556	0.0254186005	0.0293694540275	0.0255237686225	100	0	20	classic_ms	49	0.48028607499999953	0.2260716347612532
3.8310283	3.94982813	5.22638804	4.3753481	4.34919121333333	4.57980644	5.10757317	4.75572868333333	4.09010975666667	4.264817285	5.166980605	4.56553839166667	0.0387391176422222	0.04366675217	0.054582939724	0.0413573131946666	0.0394096128288889	0.0447747518075	0.054049735557	0.0421098943172222	0.0383935164855556	0.042808268545	0.039725001712000003	0.0395963634374444	0.0387339408605556	0.043514510266875	0.04702066967625	0.0406649835966944	27	0	4	ocs_0_ms	93	0.4754286350000001	0.2008853550771913
4.76078070666667	4.96503925	5.991105	5.30706116666667	5.16616923333333	5.33200315	6.047671625	5.57055930833333	4.96347497	5.1485212	6.0193883125	5.4388102375	0.0326569022411111	0.0368953943525	0.060091913	0.0406102545966666	0.0359432884177778	0.0406369423275	0.05743692061125	0.0433781220840279	0.0335689612877778	0.0373471347275	0.0567468483125	0.0412506535844445	0.0339345283086111	0.03805665153375	0.0577556325590625	0.0416224209623959	100	40	0	classic_ii	23	0.4753352675000002	0.7957941649984472
4.29290240666667	4.49781785	5.5281315	4.84125573333333	4.77530464	5.01706878	5.49463875	5.17625877	4.5341035233333304	4.757443315	5.511385125	5.00875725166667	0.0319493679688889	0.0345109618575	0.05283485027	0.0374105593044444	0.03530336881	0.041651628	0.04332475608	0.0402631045677778	0.0327548054633333	0.03562090577	0.04395955226	0.0381441976255555	0.0331905869263889	0.036851100349375	0.0460196777175	0.0384905147808333	100	0	20	classic_ms	19	0.4746537283333394	0.5481874486094678
4.54875839333333	4.70630501	5.9700762	5.12756207333333	5.53719251333333	5.78938599	6.13914435	5.90597211	5.04297545333333	5.2478455	6.054610275	5.51676709166667	0.02258233221	0.0240272226375	0.03193547909	0.0240470608466667	0.0241521562511111	0.0264435795025	0.0284669268	0.02597480001	0.0225747173022222	0.0230216487375	0.02674482142	0.0243166766411111	0.0229709807663889	0.02412852490375	0.0284730121825	0.0246638035347222	100	0	20	classic_ms_wf	46	0.47379163833333937	0.17326228136613206
4.83031936	5.03791887	6.2643494	5.44672904666667	5.91850876	6.13566916	6.4730957	6.24814467333333	5.37441406	5.586794015	6.36872255	5.84743686	0.0292570187588889	0.0309768040625	0.03571257518	0.0308808715255555	0.0309149576855556	0.032572289485	0.034748429315	0.0320759675438889	0.0293785864477778	0.03026872773	0.032169120465	0.030814157025	0.029732287335	0.031021637251875	0.03369981135625	0.0311462882798611	100	0	20	classic_ms_wf	2	0.47302279999999985	0.14573307205877384
4.76880104666667	4.96684241	6.16052	5.36473494	5.61669184	5.87389235	6.1504345	5.96607306666667	5.19274644333333	5.42036738	6.15547725	5.66540400333333	0.0405256863644444	0.0431359961425	0.04604203777	0.0424057501288888	0.0419156846444444	0.04452090748	0.045582393695	0.0436528329272223	0.0405299044477778	0.04224978574	0.04329508101	0.0423996218088889	0.0408752949761111	0.043039118775625	0.04455364837125	0.0427144566684722	100	0	20	classic_ms_wf	91	0.47265756000000003	0.19175417781729331
4.02650142666667	4.36359806	5.1837605	4.63698554	4.56549228666667	4.75339593	5.17190925	4.8929003700000004	4.29599685666667	4.558496995	5.177834875	4.764942955	0.02610448539	0.0325068044125	0.04221912701	0.0322686107911111	0.0300974258466667	0.033521504185	0.03786786079	0.0336689203166667	0.0272101100788889	0.0314999907425	0.035698142005	0.0324475343511111	0.0276555328486111	0.032257072520625	0.0378708179525	0.0327081499525	100	0	20	classic_ms	11	0.4689460983333307	0.5196324219020042
4.57658358	4.77331763	5.8909884	5.14587455333333	5.41338110666667	5.69472652	5.9543612	5.78127141333333	4.99498234333333	5.234022075	5.9226748	5.46357298333333	0.0274405107355556	0.0314287425525	0.03735970327	0.0316864023822223	0.0295286252033333	0.034836003815	0.03358759437	0.0333534174655556	0.0278142881288889	0.0316732630775	0.03272144826	0.0319243983466667	0.0281494280491667	0.032402818130625	0.03409754854	0.0322221541352778	100	0	20	classic_ms_wf	52	0.4685906400000004	0.4190691659455176
4.64298345333333	4.9141704	5.82589	5.21807693333333	5.18962282	5.38913488	5.87672473	5.55166483	4.91630313666667	5.15165264	5.851307365	5.38487088166667	0.0326055273733333	0.0373026859375	0.046363627876	0.0351235144082222	0.0349129119488889	0.03785886757	0.041210492809	0.0361761127218889	0.0329380742455556	0.036171549235	0.03736210375	0.0348993493866667	0.0333486469533333	0.036876162994375	0.04057458204625	0.0352745814758611	33	0	10	ocs_0_ms	7	0.46856774499999965	0.19923776203878393
4.36482236666667	4.57860677	5.4849774	4.88073031333333	4.7347547	5.012279	5.44305995	5.15587265	4.54978853333333	4.795442885	5.464018675	5.01830148166667	0.0294082851355556	0.0310406646225	0.04262796493	0.0322920061933333	0.0320073389633333	0.03703783551	0.03693393372	0.0356370526733333	0.02978953309	0.032222236125	0.03655493359	0.0332621558161111	0.0302486725697222	0.033130743095625	0.0381679414575	0.0336133426247222	100	0	20	classic_ms	97	0.46851294833334034	0.3469621499684836
4.45412027333333	4.70516772	5.7480967	5.05281071333333	5.12554829333333	5.28064812	5.82556435	5.46228686333333	4.78983428333333	4.99290792	5.786830525	5.25754878833333	0.0260346372711111	0.0305953764675	0.03322545653	0.0288995101177778	0.0287846896155556	0.03036311607	0.033003975315	0.0298841417972222	0.0266260471766667	0.02901715776	0.029539435515	0.0288179628388889	0.02701785531	0.029748202014375	0.03132707571875	0.0291048943981945	100	0	20	classic_ms	25	0.467714505	0.21449921764591545
4.76880104666667	4.96684241	6.16052	5.36473494	5.61669184	5.87389235	6.115725625	5.95450344166667	5.19274644333333	5.42036738	6.1381228125	5.65961919083333	0.0405256863644444	0.0431359961425	0.04604203777	0.0424057501288888	0.0419156846444444	0.04452090748	0.049393491385625	0.044932730270625	0.0405299044477778	0.04224978574	0.04560780026	0.0428718241672222	0.0408752949761111	0.043039118775625	0.0466627824189062	0.0432705321834896	100	40	0	classic_ii_wf	91	0.4668727475000001	0.249731572425594
4.45412027333333	4.70516772	5.7480967	5.05281071333333	5.12554829333333	5.28064812	5.8199001	5.46039878	4.78983428333333	4.99290792	5.7839984	5.25660474666667	0.0260346372711111	0.0305953764675	0.03322545653	0.0288995101177778	0.0287846896155556	0.03036311607	0.034896968186875	0.0301087181024306	0.0266260471766667	0.02901715776	0.0315252345775	0.0288041756430556	0.02701785531	0.029748202014375	0.0327932234679687	0.0291541448765799	100	40	0	classic_ii	25	0.46677046333334005	0.21956102465380145
4.59852845333333	4.76815096	5.9585113	5.16493774	5.54414029333333	5.77236888	6.1724994	5.90574572	5.07133437333333	5.27025992	6.06550535	5.53534173	0.0271688375988889	0.0319399274975	0.03101216985	0.0294875580533333	0.0290865548788889	0.029653852975	0.034065529455	0.0300832722527778	0.0275008677955556	0.0291315450325	0.0292282783	0.0292047371955555	0.0278142820172222	0.029964217634375	0.03088356397625	0.0294950761743055	100	0	20	classic_ms_wf	41	0.46400735666667003	0.17288817619856003
4.83921299333333	5.00529167	6.2123825	5.40765528	5.54591431333333	5.73449058	6.2446075	5.90452955333333	5.19256365333333	5.369891125	6.228495	5.65609241666666	0.0361907956988889	0.04005625985	0.04582609631	0.0391874651944445	0.0383059519322222	0.0417776927475	0.04463380514	0.04146474889	0.0364829960877778	0.03938874335	0.04164843953	0.0396994769105556	0.0368656849516667	0.040152859824375	0.0434391951275	0.0400127919763889	100	0	20	classic_ms	69	0.46352876333333004	0.3267568163184246
4.68919122	4.82721329	6.5388114	5.39774599333333	5.82050743333333	5.94558409	6.2191532	6.03677379333333	5.25484932666667	5.38639869	6.3789823	5.71725989333333	0.0351302263	0.0372051578175	0.04580236293	0.0371883087822222	0.0384242212966667	0.039008544695	0.046704019666875	0.0392798505963195	0.0359526857533333	0.0365599028175	0.0438657571525	0.0373673618308334	0.0363649547758333	0.037333377036875	0.0450594742254687	0.0378007207600521	100	40	0	classic_ii	16	0.46241056666666047	0.14899478711723332
4.76078070666667	4.96503925	5.991105	5.30706116666667	5.16616923333333	5.33200315	5.9686365	5.54421426666667	4.96347497	5.1485212	5.97987075	5.42563771666667	0.0326569022411111	0.0368953943525	0.060091913	0.0406102545966666	0.0359432884177778	0.0406369423275	0.051314290405	0.0424596290750001	0.0335689612877778	0.0373471347275	0.052203132625	0.0409967852205556	0.0339345283086111	0.03805665153375	0.05395311716375	0.0412658635281945	100	0	20	classic_ms	23	0.46216274666667	0.7588859590176315
4.58869231333333	4.84900075	5.7348102	5.14427056666667	5.42823449333333	5.70753202	5.9716781	5.79558071333333	5.00846340333333	5.278266385	5.85324415	5.46992564	0.02222887282	0.0266706204025	0.02792969957	0.0249734019266666	0.0251752814022222	0.0292958751575	0.02822511944	0.02753309004	0.0228215341111111	0.0260564510825	0.024160660535	0.0256361543272222	0.0232618056111111	0.02701984943125	0.02611903502	0.0259447001552778	100	0	20	classic_ms_wf	17	0.4614622366666694	0.2746789835371692
5.0342248	5.1729878	6.9675311	5.7711689	6.32476126666667	6.446118	6.628217175	6.506817725	5.67949303333333	5.8095529	6.7978741375	6.1389933125	0.0330498627433333	0.03456495087	0.04095206883	0.0348190246388889	0.0369256373544444	0.038805211555000003	0.038353495843125	0.036587717473125	0.03414908487	0.0351934002025	0.036687381915	0.0350529492491667	0.0345684174594444	0.0359392407075	0.0381700821257812	0.0353781601525868	100	40	0	classic_ii	42	0.45950027916667047	0.08387364861335313
4.57658358	4.77331763	5.8909884	5.14587455333333	5.41338110666667	5.69472652	5.8982147	5.76255591333333	4.99498234333333	5.234022075	5.89460155	5.45421523333333	0.0274405107355556	0.0314287425525	0.03735970327	0.0316864023822223	0.0295286252033333	0.034836003815	0.0385951820825	0.0348908460530556	0.0278142881288889	0.0316732630775	0.0360617411975	0.0325480526855556	0.0281494280491667	0.032402818130625	0.037019591936875	0.0329183384515973	100	40	0	classic_ii_wf	52	0.45923289	0.49070407942012956
4.83921299333333	5.00529167	6.2123825	5.40765528	5.54591431333333	5.73449058	6.216685375	5.89522217833333	5.19256365333333	5.369891125	6.2145339375	5.65143872916667	0.0361907956988889	0.04005625985	0.04582609631	0.0391874651944445	0.0383059519322222	0.0417776927475	0.049900284499375	0.0427117817438195	0.0364829960877778	0.03938874335	0.0444543199675	0.0401904228688889	0.0368656849516667	0.040152859824375	0.0461587551860938	0.0405700231690105	100	40	0	classic_ii	69	0.45887507583333953	0.3846128374273427
4.4625186	4.60313277	5.8150077	5.00709108	5.0362875	5.19753941	5.8240401	5.40637297333333	4.74940305	4.90033609	5.8195239	5.20673202666667	0.0328798782911111	0.0366804010075	0.04552664744	0.0368538725744444	0.0349374170555556	0.03648672977	0.04568470648	0.03790813777	0.0329972443433333	0.03486141526	0.04163757247	0.0368295276033333	0.0334529460083333	0.035722490324375	0.043621624715	0.0371052663877778	100	0	20	classic_ms	31	0.4573289766666706	0.3778730031156862
4.88243304	5.10245478	6.0549201	5.41994322	5.66709522666667	5.93260279	6.2643813	6.04319562666667	5.27476413333333	5.517528785	6.1596507	5.73156942333333	0.0289991362988889	0.0311402322675	0.03573991046	0.0307948187344444	0.0301585319744444	0.0323755737625	0.034724443535	0.0321717346205556	0.0287602010566667	0.0303674509975	0.03189894648	0.0309416495822222	0.0291695175966667	0.03106267700625	0.03356556173875	0.0312124631298611	100	0	20	classic_ms_wf	60	0.45680528999999925	0.21043277587833853
4.22999412666667	4.53754012	5.2505132	4.77519781333333	4.91960792	5.19506777	5.46607535	5.28540363	4.57480102333333	4.866303945	5.358294275	5.03030072166667	0.0236570230488889	0.029742125895	0.03302720187	0.02863339121	0.0258904619566667	0.0298395443775	0.034245407944375	0.0300882219377083	0.0239522931255556	0.0277346836225	0.031563261185	0.0284431876813889	0.0243630178141667	0.028762759379375	0.0325997830460937	0.0289019971276215	100	40	0	classic_ii_wf	82	0.45549969833334014	0.46523239650936504
4.22999412666667	4.53754012	5.2505132	4.77519781333333	4.91960792	5.19506777	5.4497756	5.27997038	4.57480102333333	4.866303945	5.3501444	5.02758409666667	0.0236570230488889	0.029742125895	0.03302720187	0.02863339121	0.0258904619566667	0.0298395443775	0.03063465921	0.0290129492144444	0.0239522931255556	0.0277346836225	0.02848863406	0.0282267661383333	0.0243630178141667	0.028762759379375	0.0301597823	0.0285249681752778	100	0	20	classic_ms_wf	82	0.45278307333334045	0.4265880073330756
4.53777956666667	4.65637156	6.0661406	5.12629457333333	5.36004177333333	5.55348611	5.9213383	5.67610350666667	4.94891067	5.104928835	5.99373945	5.40119904	0.0326971121955556	0.03618581528	0.04518565096	0.0369171868977778	0.0370031648966667	0.038480928185	0.05355039852	0.0413115763022222	0.0340650514255556	0.0361155963975	0.046977527855	0.0382721826144445	0.0344575949858333	0.036724484065	0.0481727762975	0.0386932821072222	100	40	0	classic_ii	12	0.4522883699999998	0.4386847329948967
4.68723502	4.87686476	5.9079852	5.22057157333333	5.56552077333333	5.79832481	6.21355085	5.93673349	5.12637789666667	5.337594785	6.060768025	5.57865253166667	0.026365598845555598	0.029373417195	0.03214930136	0.02821777586	0.0273594581466667	0.029313366675	0.030449865585	0.0286466662483333	0.0261842404277778	0.027696394675	0.028368528055	0.0278176026366667	0.0265233844619444	0.028519893305	0.02983405576375	0.0281249118454167	100	0	20	classic_ms_wf	18	0.4522746349999993	0.16451626653477566
4.72474639333333	4.89525469	5.7535502	5.18135319333333	5.28198296	5.60209422	5.9843746	5.72952101333333	5.00336467666667	5.248674455	5.8689624	5.45543710333333	0.0213702735511111	0.022859600125	0.02834057124	0.0227793641288889	0.0240626812622222	0.0262856778225	0.030153546073125	0.0264321051803472	0.0217650056966667	0.022648633495	0.0269761560575	0.0234845709447222	0.0222407415516667	0.023610636234375	0.0281116073570313	0.0240451527996701	100	40	0	classic_ii_wf	96	0.4520724266666605	0.18454555478890922
4.65437682666667	4.85732435	5.8909023	5.20185033333333	5.48774967333333	5.73511235	6.0465054	5.83891003333333	5.07106325	5.29621835	5.96870385	5.52038018333333	0.0282891137022222	0.030355367565	0.03456958047	0.0298315892522222	0.0295173910477778	0.0322725754375	0.032422964225	0.0311656977383333	0.0280038663988889	0.0291871801425	0.030571654235	0.0297960046233333	0.0284535593869444	0.030250575821875	0.03203396329125	0.0301473240593055	100	0	20	classic_ms_wf	15	0.4493169333333302	0.17433697469904974
4.32625334	4.48119463	5.3909511	4.78444678666667	4.79202054666667	5.08591586	5.5065198	5.22611717333333	4.55913694333333	4.783555245	5.44873545	5.00528198	0.0215726089811111	0.022199317585	0.031525087	0.02315534074	0.0230478820922222	0.0262645590725	0.0318070829425	0.0265171754975	0.0215278848411111	0.0223647324175	0.029710688625	0.0240352833466667	0.0219190651888889	0.023298335373125	0.030688386798125	0.0244357707327083	100	40	0	classic_ii_wf	14	0.44614503666667016	0.2573105613499594
4.64492468666667	4.83047151	5.8486584	5.16986714	5.00481564	5.20853647	5.69880445	5.37195913	4.82487016333333	5.01950399	5.773731425	5.270913135	0.0331314233222222	0.0350628794375	0.05226267469	0.0369411361133333	0.0367631584755556	0.0403296169975	0.04107308567	0.0389861954533333	0.0342034718211111	0.03600492878	0.042762596345	0.0373164525172222	0.03457538136	0.03685058849875	0.0447152382625	0.0376400591502778	100	0	20	classic_ms	48	0.44604297166667006	0.3174435094264568
4.4625186	4.60313277	5.8150077	5.00709108	5.0362875	5.19753941	5.755931225	5.383670015	4.74940305	4.90033609	5.7854694625	5.1953805475	0.0328798782911111	0.0366804010075	0.04552664744	0.0368538725744444	0.0349374170555556	0.03648672977	0.047359182955	0.0376665663227778	0.0329972443433333	0.03486141526	0.044059502095	0.0363593547977778	0.0334529460083333	0.035722490324375	0.04525120864625	0.0368097871231944	100	40	0	classic_ii	31	0.4459774975000004	0.3473023999191712
4.87731249333333	5.00142828	6.3327798	5.44521212	5.86902141333333	6.05164207	6.4747494	6.19267784666667	5.37316695333333	5.526535175	6.4037646	5.81894498333333	0.0255231525477778	0.0287335254625	0.03410414045	0.0284854114177778	0.0269350529866667	0.0302925771725	0.03228608185	0.0298795571044445	0.0255935772344444	0.027907073935	0.03023512785	0.0286097682755556	0.0259113400008333	0.02871006262625	0.0317151195	0.0288961262683334	100	0	20	classic_ms_wf	76	0.4457780300000005	0.3064183364482091
4.87976399333333	5.10116563	6.151598	5.45130975333333	5.85143155333333	6.04049196	6.43320025	6.17139472333333	5.36559777333333	5.570828795	6.292399125	5.81135223833333	0.0309410519433333	0.0356553798675	0.03931191856	0.0346027576633333	0.0324688129733333	0.0354987654975	0.037429006315	0.0351722743461111	0.0310045704144444	0.0340179460175	0.034888446405	0.0344082331411111	0.0313547514363889	0.03479750935	0.03662945442125	0.0346478745729167	100	0	20	classic_ms_wf	28	0.44575446500000027	0.3399720528657035
4.80442658666667	4.93530873	6.2730352	5.38121755333333	5.74274632666667	5.96138786	6.2492531	6.05734294	5.27358645666667	5.448348295	6.26114415	5.71928024666667	0.02987003622	0.0320439252125	0.04197236422	0.03314231377	0.0326559773066667	0.03604438738	0.041783860379375	0.0366779287865972	0.0305451705822222	0.0322601852075	0.040073713735	0.0340367894316667	0.0309040886727778	0.033152170751875	0.0409759130173438	0.0344734553549827	100	40	0	classic_ii_wf	74	0.44569379	0.36831923863103394
4.45847078	4.67155068	5.6510945	4.99806528666667	5.31557438666667	5.51764622	5.9657335	5.66700864666667	4.88702258333333	5.09459845	5.808414	5.33253696666667	0.0241815151844444	0.0282550643025	0.03498862145	0.0282444924222222	0.0262350245344444	0.0293831977525	0.029954700115	0.0285633049316667	0.0244386417711111	0.0272730498425	0.028735254725	0.0279434664738889	0.0248234558152778	0.028046090435	0.03060345775375	0.0281736825754167	100	0	20	classic_ms_wf	64	0.44551438333334037	0.34355079396826455
4.7863133	4.92821903	6.1147346	5.32372422	5.71162076	5.95533849	6.2838283	6.06483509333333	5.24896703	5.44177876	6.19928145	5.69427965666667	0.0324549571011111	0.03631072738	0.04151497139	0.03583535435	0.03618920281	0.038554304985	0.041486007915	0.0383528624883334	0.0335424365588889	0.035929925895	0.037146468445	0.0365402929861112	0.0339322582572222	0.03668122103875	0.03932347904875	0.0368172007026389	100	0	20	classic_ms_wf	84	0.44531262666667004	0.2986273447255663
4.22237724	4.49661271	5.0745102	4.68924520666667	4.64071197333333	4.94500725	5.3032761	5.0644302	4.43154460666667	4.72080998	5.18889315	4.87683770333333	0.0249780955888889	0.0310658486425	0.03354290359	0.0298472320644445	0.0276353212833333	0.0319806124625	0.03766253081	0.0323283157694444	0.0255415941366667	0.0298048305225	0.0333412281075	0.0303211567825	0.0259241512863889	0.0306640305375	0.03447197265375	0.0307044653497222	100	40	0	classic_ii_wf	1	0.44529309666665995	0.4907537816122122
4.33006244666667	4.61067634	5.6412261	4.95419292666667	5.43961942666667	5.57624281	5.96152405	5.70466989	4.88484093666667	5.093459575	5.801375075	5.32943140833333	0.0276931309422222	0.03378928248	0.0326516066	0.0314442068822223	0.0314746448155556	0.0329732699225	0.03355046709	0.0321622792188889	0.0288371615922222	0.0318329417025	0.03015039455	0.03125733542	0.0292105247355556	0.032607108951875	0.0316257156975	0.0315302892352778	100	0	20	classic_ms_wf	3	0.4445904716666602	0.23895649456750573
4.58869231333333	4.84900075	5.7348102	5.14427056666667	5.42823449333333	5.70753202	5.87032785	5.76179729666667	5.00846340333333	5.278266385	5.802569025	5.45303393166667	0.02222887282	0.0266706204025	0.02792969957	0.0249734019266666	0.0251752814022222	0.0292958751575	0.031258384115	0.0286039846594444	0.0228215341111111	0.0260564510825	0.027492344785	0.0257226651702778	0.0232618056111111	0.02701984943125	0.02854319331375	0.0262556792316667	100	40	0	classic_ii_wf	17	0.44457052833333943	0.306517512856018
4.88243304	5.10245478	6.0549201	5.41994322	5.66709522666667	5.93260279	6.1688513	6.01135229333333	5.27476413333333	5.517528785	6.1118857	5.71564775666667	0.0289991362988889	0.0311402322675	0.03573991046	0.0307948187344444	0.0301585319744444	0.0323755737625	0.035283726888125	0.032017697393125	0.0287602010566667	0.0303674509975	0.0336835177925	0.0307418025808333	0.0291695175966667	0.03106267700625	0.0345976682332813	0.031074030322309	100	40	0	classic_ii_wf	60	0.44088362333333997	0.1961735606949213
4.24966872	4.50316439	5.2243235	4.74355076	4.8208627	5.09873152	5.423543875	5.207002305	4.53526571	4.800947955	5.3239336875	4.9752765325	0.0435210920011111	0.0522127199975	0.06857339225	0.0547897207000002	0.0503591860522222	0.06129375014	0.065824287768125	0.0615550112603473	0.04601680122	0.05489713844	0.064700317375	0.0574517612225001	0.0464784701233333	0.055825186754375	0.0659495786920312	0.0578120636013369	100	40	0	classic_ii_wf	75	0.4400108224999997	1.188603835664785
4.2956502	4.47851946	5.4888489	4.81529594	5.06984598	5.35995945	5.5694847	5.4298012	4.68274809	4.919239455	5.5291668	5.12254857	0.0279437268144444	0.0295162735625	0.04101407348	0.0308831329966667	0.03013608728	0.0357206352625	0.03277196527	0.0335348983566667	0.02817046728	0.030406513095	0.03343768149	0.0316343944105556	0.0286051871636111	0.03151248375375	0.0351653504325	0.0319217050436111	100	0	20	classic_ms_wf	24	0.4398004800000006	0.3414181171418917
4.39945256666667	4.58717253	5.6263778	4.93357428666667	5.15999848	5.43944797	5.6346729	5.50452294666667	4.77972552333333	5.01331025	5.63052535	5.21904861666667	0.0405808593888889	0.0454384688875	0.05107131822	0.0451059903522223	0.0441970388233333	0.0505236623525	0.0580500154775	0.0519097967408333	0.0413963093366667	0.0458722172125	0.05220273186	0.0473253895669444	0.0418926292213889	0.04692664141625	0.053381699354375	0.0479166415567361	100	40	0	classic_ii_wf	89	0.4393230933333401	0.6287408404396002
4.59852845333333	4.76815096	5.9585113	5.16493774	5.54414029333333	5.77236888	6.01889065	5.85454280333333	5.07133437333333	5.27025992	5.988700975	5.50974027166667	0.0271688375988889	0.0319399274975	0.03101216985	0.0294875580533333	0.0290865548788889	0.029653852975	0.032135164164375	0.0291253022371528	0.0275008677955556	0.0291315450325	0.0295025988	0.0284909912275	0.0278142820172222	0.029964217634375	0.0305381329035937	0.0288987106863715	100	40	0	classic_ii_wf	41	0.43840589833334054	0.11154542276134434
4.22237724	4.49661271	5.0745102	4.68924520666667	4.64071197333333	4.94500725	5.25707935	5.04903128333333	4.43154460666667	4.72080998	5.165794775	4.869138245	0.0249780955888889	0.0310658486425	0.03354290359	0.0298472320644445	0.0276353212833333	0.0319806124625	0.03287859236	0.0312758125055556	0.0255415941366667	0.0298048305225	0.03051210942	0.0299231145366667	0.0259241512863889	0.0306640305375	0.0318614286975	0.0302423184108334	100	0	20	classic_ms_wf	1	0.43759363833332987	0.443309125274708
4.39945256666667	4.58717253	5.6263778	4.93357428666667	5.15999848	5.43944797	5.6230794	5.50065844666667	4.77972552333333	5.01331025	5.6247286	5.21711636666667	0.0405808593888889	0.0454384688875	0.05107131822	0.0451059903522223	0.0441970388233333	0.0505236623525	0.045379823715	0.0474665873227778	0.0413963093366667	0.0458722172125	0.04502265061	0.0456042245516667	0.0418926292213889	0.04692664141625	0.04662411078875	0.0459452566945833	100	0	20	classic_ms_wf	89	0.43739084333334066	0.4229826005723145
4.93647710666667	5.11187171	6.2796584	5.50113394	5.91575795333333	6.10900324	6.45893995	6.22564881	5.42611753	5.610437475	6.369299175	5.863391375	0.0247663167688889	0.0266816435225	0.02955177321	0.0261868512688889	0.02565569026	0.027540167265	0.028687496155	0.0269886355105556	0.0246062535433333	0.0259839275425	0.026633628605	0.0260928968677778	0.0249086285288889	0.026547416468125	0.02787663164375	0.02634032012875	100	0	20	classic_ms_wf	4	0.437273845	0.14682640435030422
4.73713517333333	4.92368996	6.1803542	5.34257804	5.71827038	5.93791467	6.0857206	5.98718331333333	5.22770277666667	5.430802315	6.1330374	5.66488067666667	0.0304777313188889	0.0350150176775	0.03632840072	0.0337552802611111	0.0341300752488889	0.0357610589775	0.039168621978125	0.035450905418125	0.0314257028877778	0.03403853572	0.035977094485	0.0339087154286111	0.0318648030858333	0.03471328702375	0.0368628029170312	0.0342559041341146	100	40	0	classic_ii_wf	85	0.4371779	0.24698007632639415
4.2956502	4.47851946	5.4888489	4.81529594	5.06984598	5.35995945	5.5502972	5.42340536666667	4.68274809	4.919239455	5.51957305	5.11935065333333	0.0279437268144444	0.0295162735625	0.04101407348	0.0308831329966667	0.03013608728	0.0357206352625	0.041333274185625	0.0364009322250695	0.02817046728	0.030406513095	0.03881192099	0.0325817840313889	0.0286051871636111	0.03151248375375	0.0399927974114062	0.0331119083211285	100	40	0	classic_ii_wf	24	0.4366025633333308	0.46394330070161316
5.0342248	5.1729878	6.5514956	5.6324904	6.32476126666667	6.446118	6.90081255	6.59768285	5.67949303333333	5.8095529	6.726154075	6.115086625	0.0330498627433333	0.03456495087	0.04151257265	0.0350983466411111	0.0369256373544444	0.038805211555000003	0.04039864074	0.0381715854166666	0.03414908487	0.0351934002025	0.037713694075	0.0360707379261111	0.0345684174594444	0.0359392407075	0.039334650385	0.0363528519775	100	0	20	classic_ms_wf	42	0.4355935916666702	0.18483283024156089
4.72474639333333	4.89525469	5.7535502	5.18135319333333	5.28198296	5.60209422	5.8819471	5.69537851333333	5.00336467666667	5.248674455	5.81774865	5.43836585333333	0.0213702735511111	0.022859600125	0.02834057124	0.0227793641288889	0.0240626812622222	0.0262856778225	0.02639583167	0.0251711240744444	0.0217650056966667	0.022648633495	0.024231960995	0.0231857840738889	0.0222407415516667	0.023610636234375	0.025800081225	0.0235805140877778	100	0	20	classic_ms_wf	96	0.4350011766666606	0.13702478647323346
4.66048438	4.92910359	5.5985782	5.15226179333333	5.22726005333333	5.4878155	5.8405786	5.6054032	4.94387221666667	5.208459545	5.7195784	5.37883249666667	0.0300883115122222	0.0352165902125	0.04313930891	0.0357579078911112	0.0337681399844444	0.040724632775	0.049316849554375	0.0424508311365972	0.03100280598	0.036177102875	0.04401850633	0.0381340041813889	0.0314655158641667	0.037073857184375	0.0451232927810938	0.0386191868476215	100	40	0	classic_ii_wf	66	0.4349602799999994	0.7386077729423955
4.70322082666667	4.79152458	6.0724142	5.21848778666667	5.57119113333333	5.78885105	6.1991676	5.92562323333333	5.13720598	5.290187815	6.1357909	5.57205551	0.0249847326011111	0.0281509207175	0.03128882148	0.0272286287433334	0.0263655541911111	0.02809978243	0.03057777734	0.0278478805833333	0.0250640346422222	0.0265963298175	0.027635711615	0.0270156546983333	0.0253695890191667	0.027360840695625	0.0292845055125	0.0272769546808334	100	0	20	classic_ms_wf	33	0.43484953000000015	0.1957014310426856
5.14237778666667	5.29150925	6.09816369999999	5.56039406666666	5.59214384666667	5.89359487	6.342711225	6.04330032166667	5.36726081666667	5.59255206	6.2204374625	5.80184719416667	0.0379344213511111	0.04271028619	0.04631159088	0.0420192244000001	0.0401029094144444	0.0445820996675	0.0491784352725	0.0446966175041666	0.0382422516155556	0.0422077384975	0.0456961545025	0.0426975777072223	0.0386304584991667	0.042926965713125	0.046720583789375	0.0430277493296528	100	40	0	classic_ii_wf	55	0.4345863774999996	0.45739860071095145
4.56241450666667	4.77986625	5.6363402	5.06535756666667	5.26137492	5.51241985	5.85649585	5.62711185	4.91189471333333	5.14614305	5.746418025	5.34623470833333	0.02456447426	0.02426871683	0.03035741016	0.0242566776111111	0.0250962008311111	0.0264707845925	0.029697409524375	0.026179895214375	0.0238805374244444	0.0236638451225	0.02752587358	0.0244245365580556	0.024355437485	0.024516797916875	0.0287766417110937	0.0248214114853993	100	40	0	classic_ii_wf	99	0.4343399949999993	0.04776063110505323
4.64354308666667	4.83757165	6.1499119	5.2750184	5.70756543333333	5.90397245	6.025120325	5.944355075	5.17555426	5.37077205	6.0875161125	5.6096867375	0.0263107511666667	0.028708827425	0.03183998117	0.0278028615966667	0.0275056973911111	0.02859246905	0.032371915761875	0.0285421345429861	0.0262424751777778	0.0271486121075	0.0302681463975	0.0275130075891667	0.0265753497283333	0.0278996301725	0.0311870474317188	0.0278427528294965	100	40	0	classic_ii_wf	26	0.4341324774999995	0.1302004321350901
4.80562521333333	5.06946449	5.9893484	5.37609246	5.72800613333333	5.89775429	6.28011845	6.02520901	5.26681567333333	5.48360939	6.134733425	5.700650735	0.0382994801366667	0.044963132455	0.04399341289	0.0427451699877779	0.04313924312	0.045439013615	0.04225512532	0.04331786175	0.0398151198066667	0.0437915190925	0.04042116332	0.042470446495	0.0402672407175	0.04449629606375	0.0417727162125	0.0427509811819445	100	0	20	classic_ms_wf	32	0.4338350616666702	0.2587950072998817
4.50473354666667	4.65321537	5.7275602	5.01133031333333	5.30939146666667	5.51666497	5.96462685	5.66598559666667	4.90706250666667	5.08494017	5.846093525	5.338657955	0.0291468969788889	0.028471486935	0.03562510608	0.0291139845511111	0.0311714339277778	0.03135002434	0.0363605714	0.0318721967133333	0.0295035190488889	0.028688955205	0.032697420915	0.0299594345894444	0.0298313422511111	0.02929985542125	0.0343451298275	0.0302262626108333	100	0	20	classic_ms_wf	70	0.4315954483333302	0.04070636137004728
4.35809283333333	4.53489106	5.4690405	4.84627420666667	5.05955936666667	5.32499932	5.65152925	5.43384263	4.7088261	4.92994519	5.560284875	5.14005841833333	0.0293109652188889	0.0313811200975	0.03812327437	0.0313972649977778	0.0285041001222222	0.034251467685	0.033309102575	0.0329281402361111	0.0281445289822222	0.03126775239	0.032207429435	0.0315919845955556	0.0285260308263889	0.032042023140625	0.03396180895375	0.03187734360625	100	0	20	classic_ms_wf	38	0.43123231833333087	0.3449719587146435
4.37593215333333	4.54773173	5.3358339	4.81043245333333	4.79214253333333	5.19132455	5.2741437	5.21893093333333	4.58403734333333	4.86952814	5.3049888	5.01468169333333	0.0293219522677778	0.03289227145	0.04185804008	0.0334836152533333	0.0315784807811111	0.036978524375	0.0344761704	0.0347165201322223	0.0294868181166667	0.0328028226125	0.03356751754	0.0335818172227778	0.0299685173205556	0.0338691102625	0.035867311390000003	0.0338409424577778	100	0	20	classic_ms_wf	72	0.4306443499999997	0.3992061295294968
4.58082517333333	4.82264021	5.3779728	5.00775107333333	5.02455406	5.34008065	5.692078025	5.45741310833333	4.80268961666667	5.08136043	5.5350254125	5.23258209083333	0.0279129748711111	0.0311813372675	0.03671260076	0.0305674963922222	0.0302652379888889	0.0331885011975	0.0439242908075	0.0352494310847222	0.0280309423733333	0.0296615675825	0.0374927004425	0.0312429004569444	0.0285600244016667	0.0309232434075	0.038905573113125	0.0320756820977083	100	40	0	classic_ii_wf	51	0.4298924741666603	0.36190169072219036
4.65437682666667	4.85732435	5.8909023	5.20185033333333	5.48774967333333	5.73511235	5.9298569	5.8000272	5.07106325	5.29621835	5.9103796	5.50093876666667	0.0282891137022222	0.030355367565	0.03456958047	0.0298315892522222	0.0295173910477778	0.0322725754375	0.0366453409	0.0325854332827778	0.0280038663988889	0.0291871801425	0.033683605985	0.0302126727469444	0.0284535593869444	0.030250575821875	0.034645533335	0.0307105920072222	100	40	0	classic_ii_wf	15	0.42987551666667034	0.23231340530192154
4.57655278	4.77641558	5.6044444	5.05242518666667	5.24885395333333	5.53544869	5.82716095	5.63268611	4.91270336666667	5.155932135	5.715802675	5.34255564833333	0.0236413011533333	0.0257240607525	0.0351890052	0.02653248315	0.0266211224555556	0.032093975745	0.036119554233125	0.0320782151120139	0.0240521444766667	0.0263561674525	0.0332832737875	0.0280895786711111	0.0245916781405556	0.027632592850625	0.0344687767520312	0.028697463901059	100	40	0	classic_ii_wf	56	0.4298522816666601	0.42092994989795063
4.94507791333333	5.19761226	6.1077181	5.50098087333333	5.89005060666667	6.09564911	6.3872903	6.19286284	5.41756426	5.646630685	6.2475042	5.84692185666667	0.0497162892633333	0.05275914524	0.05879634516	0.0524757509955557	0.0528843241155556	0.0557375347975	0.055919676675	0.0548749731016667	0.0504440532011111	0.0525915433725	0.05399007483	0.0529148863977778	0.0508721799452778	0.053419941695625	0.05567404287375	0.0532951242231945	100	0	20	classic_ms_wf	81	0.4293575966666703	0.25528113566168614
4.71838886	4.90904217	5.8741366	5.23074031333333	5.50992456666667	5.75958278	6.0472268	5.85546412	5.11415671333333	5.334312475	5.9606817	5.54310221666667	0.0248683757611111	0.025873658695	0.03126023891	0.0258155410322222	0.0261429257111111	0.0283446983875	0.028628212905	0.0273075393394445	0.0248452848688889	0.0256814931375	0.026573010705	0.0260826494033334	0.0251754678025	0.026395335839375	0.02825861830625	0.0263220947945834	100	0	20	classic_ms_wf	29	0.42894550333334003	0.11762393684313764
4.70375612666667	4.91934263	5.9120526	5.25024595333333	5.58023445333333	5.80175706	6.07120855	5.89157422333333	5.14199529	5.360549845	5.991630575	5.57091008833333	0.0307524806811111	0.036153642555	0.03707188281	0.0348069452677778	0.0351514255288889	0.0373108597425	0.03654782137	0.0359511831777778	0.0322190414466667	0.0352015225975	0.034033069155	0.0348112167527778	0.0325854972758333	0.035966886873125	0.0354214606225	0.0350951404877778	100	0	20	classic_ms_wf	98	0.4289147983333299	0.2594175717727546
4.54875839333333	4.70630501	5.9700762	5.12756207333333	5.53719251333333	5.78938599	5.867247725	5.81533990166667	5.04297545333333	5.2478455	5.9186619625	5.4714509875	0.02258233221	0.0240272226375	0.03193547909	0.0240470608466667	0.0241521562511111	0.0264435795025	0.030396609571875	0.0264537738235417	0.0225747173022222	0.0230216487375	0.02879594042	0.0244130829633333	0.0229709807663889	0.02412852490375	0.0299809923754688	0.0248317501492188	100	40	0	classic_ii_wf	46	0.4284755341666697	0.19045180298631284
4.56241450666667	4.77986625	5.6363402	5.06535756666667	5.26137492	5.51241985	5.8211351	5.61532493333333	4.91189471333333	5.14614305	5.72873765	5.34034125	0.02456447426	0.02426871683	0.03035741016	0.0242566776111111	0.0250962008311111	0.0264707845925	0.02827862494	0.0259151967744445	0.0238805374244444	0.0236638451225	0.02587107508	0.0243785444983334	0.024355437485	0.024516797916875	0.027594546315	0.0247322408455556	100	0	20	classic_ms_wf	99	0.42844653666666943	0.03862096659302686
4.45846046	4.70611764	5.5906044	5.00094656	5.35804938	5.53668543	5.9317437	5.66837152	4.90825492	5.121401535	5.76117405	5.33465904	0.0240729616233333	0.0268315008025	0.03639999289	0.0271352266977778	0.0277945546544444	0.0296130230025	0.034012749225	0.0300135951316667	0.0251070385177778	0.0263503151475	0.032231359445	0.0278606708366667	0.0255203983283333	0.027286288525	0.03371886525125	0.0282175408756945	100	0	20	classic_ms_wf	37	0.42640411999999994	0.27677773272364004
4.4806577	4.57745152	5.7566611	4.97052138	5.00257460666667	5.1907264	5.7096833	5.36371203333333	4.74161615333333	4.88408896	5.7331722	5.16711670666667	0.0344299180333333	0.036874727475	0.04980058009	0.0381465534166667	0.0375002453888889	0.041930797915	0.051422129261875	0.0432042301463194	0.0353148262155556	0.0377061835925	0.0486448993575	0.0396670035513889	0.0356399539633333	0.03855447314375	0.0496281270167188	0.0401711976664409	100	40	0	classic_ii	13	0.42550055333334047	0.4698705345301415
4.83031936	5.03791887	6.2643494	5.44672904666667	5.91850876	6.13566916	6.1758792	6.14907250666667	5.37441406	5.586794015	6.2201143	5.79790077666667	0.0292570187588889	0.0309768040625	0.03571257518	0.0308808715255555	0.0309149576855556	0.032572289485	0.03601818952125	0.0323666805195833	0.0293785864477778	0.03026872773	0.0339013420275	0.0309576158361111	0.029732287335	0.031021637251875	0.0348833621890625	0.0312906959293403	100	40	0	classic_ii_wf	2	0.4234867166666696	0.1606163509305977
4.32625334	4.48119463	5.3909511	4.78444678666667	4.79202054666667	5.08591586	5.37052655	5.18078609	4.55913694333333	4.783555245	5.380738825	4.98261643833333	0.0215726089811111	0.022199317585	0.031525087	0.02315534074	0.0230478820922222	0.0262645590725	0.02814877528	0.02570591856	0.0215278848411111	0.0223647324175	0.02689481925	0.0237433598022222	0.0219190651888889	0.023298335373125	0.028365875195	0.0240869947261111	100	0	20	classic_ms_wf	14	0.4234794949999996	0.22165134398012515
4.37363006666667	4.59333039	5.2770485	4.82123642666667	4.91450461333333	5.18506236	5.5714315	5.31385207333333	4.64406734	4.889196375	5.42424	5.06754425	0.0273963755222222	0.0295313399425	0.04222239847	0.0314894519355555	0.03021133318	0.0345336876425	0.040350147341875	0.0350329182713195	0.0281171594277778	0.0302933117725	0.03844746661	0.0324428511041666	0.0284605068894444	0.0311629127825	0.0398668697579687	0.0328520181038021	100	40	0	classic_ii_wf	21	0.42347690999999976	0.45201571788888395
4.41820466	4.6363101	5.5260717	4.9328973	5.17280754666667	5.38909438	5.73159585	5.50326153666667	4.79550610333333	5.01270224	5.628833775	5.21807941833333	0.0297911041244444	0.03028406164	0.03659702966	0.0305150868911111	0.0325779206855556	0.03352637834	0.03597069425	0.0331398502811111	0.0302998223288889	0.03009897782	0.03305228683	0.0311121692477778	0.0307421673669444	0.031002098905	0.0346680743925	0.0314698189169444	100	0	20	classic_ms_wf	59	0.42257331500000017	0.07507306368866622
4.71838886	4.90904217	5.8741366	5.23074031333333	5.50992456666667	5.75958278	6.0011773	5.84011428666667	5.11415671333333	5.334312475	5.93765695	5.5354273	0.0248683757611111	0.025873658695	0.03126023891	0.0258155410322222	0.0261429257111111	0.0283446983875	0.03157849192375	0.0282219220581945	0.0248452848688889	0.0256814931375	0.02939312458	0.0263477686422222	0.0251754678025	0.026395335839375	0.0304062449984375	0.0266832500937153	100	40	0	classic_ii_wf	29	0.4212705866666706	0.15467217344401255
4.58774383333333	4.82475604	5.5387092000000004	5.06274042666667	5.25004754	5.51488329	5.82295835	5.61757497666667	4.91889568666667	5.169819665	5.680833775	5.34015770166667	0.02359289155	0.0261269099625	0.03538412955	0.0267862080644445	0.0260871217066667	0.03086470251	0.037770634900625	0.031738083610625	0.0237712188211111	0.026690066775	0.03421273365	0.0283777128555556	0.0243056127247222	0.027592936505625	0.0353950579376562	0.0288199293465452	100	40	0	classic_ii_wf	77	0.42126201499999993	0.462677317887384
4.54766728666667	4.81637117	5.6031234	5.07862191333333	5.27980042666667	5.50244459	5.768599325	5.591162835	4.91373385666667	5.15940788	5.6858613625	5.33489237416667	0.0305777709522222	0.0342058058975	0.03679715343	0.0329832066200001	0.0333318443	0.0367393657075	0.040285632768125	0.0367147634409027	0.0312820772411111	0.0333777822475	0.0357953754025	0.0339572745544445	0.0316184424336111	0.034425184025	0.0371683842507812	0.0344031297924479	100	40	0	classic_ii_wf	71	0.42115851750000033	0.2875609657245963
4.43236608	4.6484881	5.4591282	4.91870146666667	5.0975621	5.383217	5.592011975	5.452815325	4.76496409	5.01585255	5.5255700875	5.18575839583333	0.0314459825455556	0.0361447614825	0.04494051693	0.0371677358688889	0.03562382131	0.0404064789925	0.041675269213125	0.0397136719092362	0.0327454452533333	0.0367253636925	0.041190879965	0.0377129671819445	0.0331401735905556	0.037500491965	0.0422493865182813	0.0380768355355035	100	40	0	classic_ii_wf	68	0.4207943058333301	0.5105871409799718
4.54766728666667	4.81637117	5.6031234	5.07862191333333	5.27980042666667	5.50244459	5.76570345	5.59019754333333	4.91373385666667	5.15940788	5.684413425	5.33440972833333	0.0305777709522222	0.0342058058975	0.03679715343	0.0329832066200001	0.0333318443	0.0367393657075	0.034445416165	0.034672364485	0.0312820772411111	0.0333777822475	0.03259484984	0.0331583928433334	0.0316184424336111	0.034425184025	0.03410806731875	0.0334930891979167	100	0	20	classic_ms_wf	71	0.4206758716666599	0.19358554999918814
4.4806577	4.57745152	5.7566611	4.97052138	5.00257460666667	5.1907264	5.68027855	5.35391045	4.74161615333333	4.88408896	5.718469825	5.162215915	0.0344299180333333	0.036874727475	0.04980058009	0.0381465534166667	0.0375002453888889	0.041930797915	0.04446293099	0.0414453768911111	0.0353148262155556	0.0377061835925	0.043529067545	0.0391887995944445	0.0356399539633333	0.03855447314375	0.0453304115425	0.0394923823741667	100	0	20	classic_ms	13	0.42059976166667035	0.39948030060620365
4.43236608	4.6484881	5.4591282	4.91870146666667	5.0975621	5.383217	5.5894686	5.45196753333333	4.76496409	5.01585255	5.5242984	5.1853345	0.0314459825455556	0.0361447614825	0.04494051693	0.0371677358688889	0.03562382131	0.0404064789925	0.039630760285	0.0391221556338889	0.0327454452533333	0.0367253636925	0.03947926184	0.0376305090750001	0.0331401735905556	0.037500491965	0.04088245022375	0.0378877274131945	100	0	20	classic_ms_wf	68	0.4203704099999994	0.49102814006344037
4.57995278666667	4.74146089	5.7943983	5.09244002666667	5.43555626	5.65520927	5.9791024	5.76317364666667	5.00775452333333	5.19833508	5.88675035	5.42780683666667	0.0267117777255556	0.029850934845	0.0376685621	0.0299394721177777	0.0297272829266667	0.033800059655	0.032105947005	0.0319708759427778	0.0273538949633333	0.0299198759225	0.03121545505	0.0303647272355556	0.0277867126447222	0.03087268658625	0.03305135480125	0.0306599506329167	100	0	20	classic_ms_wf	22	0.4200523133333398	0.29553576623197564
4.35809283333333	4.53489106	5.4690405	4.84627420666667	5.05955936666667	5.32499932	5.58388325	5.41129396333333	4.7088261	4.92994519	5.526461875	5.128784085	0.0293109652188889	0.0313811200975	0.03812327437	0.0313972649977778	0.0285041001222222	0.034251467685	0.039603790478125	0.0345989939392361	0.0281445289822222	0.03126775239	0.03632522856	0.0323509879427778	0.0285260308263889	0.032042023140625	0.0375943804920313	0.0326745587056424	100	40	0	classic_ii_wf	38	0.4199579850000008	0.42703438392512605
4.11392259333333	4.40153082	5.1309762	4.64467928	4.92565245333333	5.11663613	5.45694685	5.23007303666667	4.51978752333333	4.759083475	5.293961525	4.93737615833333	0.0278452303666667	0.033951313325	0.03313779926	0.0316341332155555	0.0298503929055556	0.0321277569725	0.033460183445	0.0313820108127778	0.0281228735655556	0.031552695225	0.02902729163	0.030938455095	0.0284853426008333	0.032296115186875	0.03116314149125	0.0312232635545833	100	0	20	classic_ms_wf	63	0.41758863500000043	0.281819829777933
4.54381556	4.69176301	5.7306936	5.03807320666667	5.34633817333333	5.5472345	5.96710855	5.68719251666667	4.94507686666667	5.119498755	5.848901075	5.36263286166667	0.0284122535588889	0.0288445016325	0.03307098842	0.0281542880500001	0.03000213066	0.030534190025	0.031439003445	0.0296888091672222	0.0284636232288889	0.02796161845	0.028781247085	0.0284139599688889	0.0288354076691667	0.028825482139375	0.03051812150875	0.02866775428875	100	0	20	classic_ms_wf	73	0.41755599499999985	-0.017263127356643752
4.49650661333333	4.71766125	5.406827	4.94738316666667	5.07505855333333	5.34628457	5.6718095	5.45479288	4.78578258333333	5.03197291	5.53931825	5.20108802333333	0.0292053243766667	0.0343797221525	0.03599192615	0.0325327700266666	0.03188501782	0.034275985185	0.03767159383875	0.0341666558465277	0.0296723913566667	0.0324388868925	0.0341409798875	0.0323793904186111	0.0301087812275	0.033383370280625	0.0354863699409375	0.0328645516776041	100	40	0	classic_ii_wf	40	0.41530544	0.28413191054475334
4.83183748	4.96429348	6.105974	5.34485365333333	5.72350717333333	5.9315595	6.25914575	6.04075491666667	5.27767232666667	5.44792649	6.182559875	5.692804285	0.0281225327022222	0.0291613592425	0.0370603833	0.0295539800788888	0.0298965497022222	0.032303373915	0.03281662536	0.0314130190722222	0.0281560452444444	0.0289431522725	0.031872578275	0.0299368892477778	0.0285827932233333	0.029837759425625	0.0334055413025	0.0302101944116666	100	0	20	classic_ms_wf	92	0.4151319583333306	0.16752855281751747
4.55326168	4.6199693	5.9598932	5.0666106	5.22252072666667	5.33446706	5.94602785	5.53832065666667	4.88789120333333	4.97721818	5.952960525	5.30246562833333	0.0354201551888889	0.0337577527775	0.04292448919	0.0342383659688889	0.0355587913233333	0.0357522812775	0.043029952775	0.0369327484561111	0.0348454291355556	0.0332934343775	0.03922241022	0.0350090228116667	0.0351674511958333	0.0340242257025	0.04109981560125	0.0352972900120833	100	0	20	classic_ms	34	0.41457442499999964	0.01345713475472228
5.42773851333333	5.6276037	6.397894	5.88436713333333	6.03068014666667	6.27312493	6.649403625	6.39855116166667	5.72920933	5.950364315	6.5236488125	6.1414591475	0.0352177627011111	0.0389133443975	0.04645641639	0.03898472946	0.0381431776922222	0.041267078215	0.046497331201875	0.0419855247846528	0.0358519982711111	0.0383108917975	0.0441402556325	0.039676263025	0.0362662342338889	0.039200551551875	0.0453085647142188	0.0400806950736632	100	40	0	classic_ii_wf	45	0.4122498175000002	0.3958002692519575
4.19823625333333	4.52147903	4.9545127	4.66582358666667	4.72361648666667	4.94784234	5.3446746	5.08011976	4.46092637	4.734660685	5.14959365	4.87297167333333	0.0266011364811111	0.03522349651	0.03393537627	0.0325648760633333	0.0302324537077778	0.034845888695	0.043155817566875	0.0361425448924306	0.0276190533822222	0.03355047889	0.03561705001	0.0335467113827778	0.0280179242383333	0.03429258574625	0.0370813234642188	0.0339502109303298	100	40	0	classic_ii_wf	35	0.41204530333333	0.6103288157189348
4.31451457333333	4.57626847	5.2765403	4.80969241333333	4.96457071333333	5.20345249	5.4704444	5.29244979333333	4.63954264333333	4.88986048	5.37349235	5.05107110333333	0.0241589951911111	0.0289102907475	0.03057666717	0.02726771932	0.0255201833833333	0.02821601461	0.030473702775	0.0276915995816666	0.02403524719	0.0265665122775	0.026440291835	0.0268621575161111	0.0244374182386111	0.027564832478125	0.02848273840375	0.0271709084834722	100	0	20	classic_ms_wf	53	0.41152845999999954	0.28019629862450807
4.70375612666667	4.91934263	5.9120526	5.25024595333333	5.58023445333333	5.80175706	5.965333675	5.85628259833333	5.14199529	5.360549845	5.9386931375	5.55326427583333	0.0307524806811111	0.036153642555	0.03707188281	0.0348069452677778	0.0351514255288889	0.0373108597425	0.039615969435625	0.0370006880878472	0.0322190414466667	0.0352015225975	0.0363820152175	0.0351373548833333	0.0325854972758333	0.035966886873125	0.0373629706701563	0.0355205857805729	100	40	0	classic_ii_wf	98	0.41126898583333027	0.3033951317118578
4.93647710666667	5.11187171	6.2796584	5.50113394	5.91575795333333	6.10900324	6.3026032	6.17353656	5.42611753	5.610437475	6.2911308	5.83733525	0.0247663167688889	0.0266816435225	0.02955177321	0.0261868512688889	0.02565569026	0.027540167265	0.030629770958125	0.0274267482053472	0.0246062535433333	0.0259839275425	0.02820486298	0.0262756176080556	0.0249086285288889	0.026547416468125	0.0291478175320313	0.0265412086725868	100	40	0	classic_ii_wf	4	0.4112177199999998	0.16742842685961218
4.70322082666667	4.79152458	6.0724142	5.21848778666667	5.57119113333333	5.78885105	6.0485771	5.8754264	5.13720598	5.290187815	6.06049565	5.54695709333333	0.0249847326011111	0.0281509207175	0.03128882148	0.0272286287433334	0.0263655541911111	0.02809978243	0.03068421694	0.02774067305	0.0250640346422222	0.0265963298175	0.0288953925525	0.0267785182775	0.0253695890191667	0.027360840695625	0.02994095588125	0.0271315845870834	100	40	0	classic_ii_wf	33	0.40975111333333025	0.18078602391890167
4.87731249333333	5.00142828	6.3327798	5.44521212	5.86902141333333	6.05164207	6.2523909	6.11855834666667	5.37316695333333	5.526535175	6.29258535	5.78188523333333	0.0255231525477778	0.0287335254625	0.03410414045	0.0284854114177778	0.0269350529866667	0.0302925771725	0.03396282826875	0.0302012319231945	0.0255935772344444	0.027907073935	0.032003709725	0.0286080253672222	0.0259113400008333	0.02871006262625	0.0330185970421875	0.0289756735188542	100	40	0	classic_ii_wf	76	0.40871828000000043	0.3145846619365758
4.41820466	4.6363101	5.5260717	4.9328973	5.17280754666667	5.38909438	5.642707475	5.47363207833333	4.79550610333333	5.01270224	5.5843895875	5.20326468916667	0.0297911041244444	0.03028406164	0.03659702966	0.0305150868911111	0.0325779206855556	0.03352637834	0.03683377378125	0.0330470784151389	0.0302998223288889	0.03009897782	0.0344603982675	0.0309174681241667	0.0307421673669444	0.031002098905	0.0355878999940625	0.0313492753886458	100	40	0	classic_ii_wf	59	0.40775858583334035	0.06263638025520504
4.73609456	4.95983219	5.7016491	5.20710449333333	5.43998794	5.71787243	5.91695955	5.78423480333333	5.08804125	5.33885231	5.809304325	5.49566964833333	0.03323061928	0.03493900623	0.04050192215	0.0343676794433334	0.0347325548022222	0.0366840852825	0.038289439835	0.0360096348005556	0.0330859702066667	0.03374307745	0.0356493722	0.034542873455	0.0335337786238889	0.034777311603125	0.03752252659625	0.0348657652884723	100	0	20	classic_ms_wf	54	0.40762839833332976	0.13782030195394124
4.57655278	4.77641558	5.6044444	5.05242518666667	5.24885395333333	5.53544869	5.6920067	5.58763469333333	4.91270336666667	5.155932135	5.64822555	5.32002994	0.0236413011533333	0.0257240607525	0.0351890052	0.02653248315	0.0266211224555556	0.032093975745	0.02848573568	0.0292587344477778	0.0240521444766667	0.0263561674525	0.0277657931	0.0271750191877778	0.0245916781405556	0.027632592850625	0.02980158177	0.0275353139933334	100	0	20	classic_ms_wf	56	0.40732657333333044	0.3017849844838596
4.68723502	4.87686476	5.9079852	5.22057157333333	5.56552077333333	5.79832481	5.942158725	5.84626944833333	5.12637789666667	5.337594785	5.9250719625	5.53342051083333	0.026365598845555598	0.029373417195	0.03214930136	0.02821777586	0.0273594581466667	0.029313366675	0.03249968494125	0.0292000918879167	0.0261842404277778	0.027696394675	0.0299655272425	0.0279155060547222	0.0265233844619444	0.028519893305	0.0311450101965625	0.0283122199643403	100	40	0	classic_ii_wf	18	0.40704261416665943	0.18375741890904945
4.7863133	4.92821903	6.1147346	5.32372422	5.71162076	5.95533849	6.0482793	5.98631876	5.24896703	5.44177876	6.08150695	5.65502149	0.0324549571011111	0.03631072738	0.04151497139	0.03583535435	0.03618920281	0.038554304985	0.040045946268125	0.0377270740692362	0.0335424365588889	0.035929925895	0.0386077223825	0.0361453644777778	0.0339322582572222	0.03668122103875	0.0396940906057813	0.036463289343698	100	40	0	classic_ii_wf	84	0.40605446	0.26199312709788203
4.24966872	4.50316439	5.2243235	4.74355076	4.8208627	5.09873152	5.21881375	5.13875893	4.53526571	4.800947955	5.221568625	4.941154845	0.0435210920011111	0.0522127199975	0.06857339225	0.0547897207000002	0.0503591860522222	0.06129375014	0.05508592544	0.0581301165988889	0.04601680122	0.05489713844	0.058433355625	0.055892230073889	0.0464784701233333	0.055825186754375	0.060131507235	0.0561760743616668	100	0	20	classic_ms_wf	75	0.4058891349999998	1.0170304428876225
5.14237778666667	5.29150925	6.09816369999999	5.56039406666666	5.59214384666667	5.89359487	6.17020635	5.98579869666666	5.36726081666667	5.59255206	6.134185025	5.77309638166667	0.0379344213511111	0.04271028619	0.04631159088	0.0420192244000001	0.0401029094144444	0.0445820996675	0.042450708435	0.0428215761305555	0.0382422516155556	0.0422077384975	0.04167888719	0.0418762161238889	0.0386304584991667	0.042926965713125	0.04303001842375	0.0421483081945833	100	0	20	classic_ms_wf	55	0.4058355649999994	0.3659206521068624
4.31451457333333	4.57626847	5.2765403	4.80969241333333	4.96457071333333	5.20345249	5.42998815	5.27896437666667	4.63954264333333	4.88986048	5.353264225	5.044328395	0.0241589951911111	0.0289102907475	0.03057666717	0.02726771932	0.0255201833833333	0.02821601461	0.03274594435625	0.0284773880851389	0.02403524719	0.0265665122775	0.029564389335	0.0269588230841667	0.0244374182386111	0.027564832478125	0.0306128475490625	0.027415688393368	100	40	0	classic_ii_wf	53	0.40478575166666975	0.3052874526388252
4.4479252	4.56381472	5.6664753	4.93136824666667	5.22511003333333	5.43629867	5.78022765	5.55094166333333	4.83651761666667	5.000056695	5.723351475	5.241154955	0.0320673881	0.0337678923175	0.03800668183	0.0335484121755555	0.0360541754966667	0.0357349601125	0.040108979215	0.0360837596116666	0.0333852475577778	0.0334466738675	0.03631930729	0.0342583195661111	0.0337230146780556	0.03409905004125	0.03768856890625	0.0345372027298611	100	0	20	classic_ms_wf	65	0.4046373383333295	0.08426031709057279
4.66048438	4.92910359	5.5985782	5.15226179333333	5.22726005333333	5.4878155	5.65511585	5.54358228333333	4.94387221666667	5.208459545	5.626847025	5.34792203833333	0.0300883115122222	0.0352165902125	0.04313930891	0.0357579078911112	0.0337681399844444	0.040724632775	0.036662810295	0.0382705216494444	0.03100280598	0.036177102875	0.036821997705	0.0364820368855556	0.0314655158641667	0.037073857184375	0.03836152865375	0.0367481258279167	100	0	20	classic_ms_wf	66	0.4040498216666597	0.5454230128381398
4.55326168	4.6199693	5.9598932	5.0666106	5.22252072666667	5.33446706	5.879318475	5.51608419833333	4.88789120333333	4.97721818	5.9196058375	5.29134739916667	0.0354201551888889	0.0337577527775	0.04292448919	0.0342383659688889	0.0355587913233333	0.0357522812775	0.0445985716625	0.0365714238380556	0.0348454291355556	0.0332934343775	0.0404917806575	0.0346655860047222	0.0351674511958333	0.0340242257025	0.042126655541875	0.0350352404540972	100	40	0	classic_ii	34	0.40345619583334	-0.013702972800821082
4.35911668666667	4.58018092	5.3630121	4.84112464666667	5.07190038	5.28692886	5.6122638	5.39537384	4.71550853333333	4.93355489	5.48763795	5.11824924333333	0.0274473995533333	0.0285548609775	0.03448305167	0.0287688242266667	0.0297543285022222	0.0316879344675	0.0322846803	0.0306864264977777	0.0279126581433333	0.0284047689225	0.03039264771	0.0291274261055556	0.0282567610855556	0.0292630833225	0.0318882568475	0.0294275257338889	100	0	20	classic_ms_wf	80	0.4027407099999998	0.12048086381760559
4.94507791333333	5.19761226	6.1077181	5.50098087333333	5.89005060666667	6.09564911	6.22587055	6.13905625666667	5.41756426	5.646630685	6.166794325	5.820018565	0.0497162892633333	0.05275914524	0.05879634516	0.0524757509955557	0.0528843241155556	0.0557375347975	0.060329450634375	0.0559565899388195	0.0504440532011111	0.0525915433725	0.0572026980175	0.0534152283491667	0.0508721799452778	0.053419941695625	0.0583827979573438	0.0538156994081771	100	40	0	classic_ii_wf	81	0.402454305	0.31012887839802145
4.69653986	4.95926599	5.6856643	5.20139876	5.54534194	5.73387571	6.06810765	5.84528635666667	5.1209409	5.34657085	5.876885975	5.52334255833333	0.02758173238	0.029699120975	0.03507554563	0.0283286351388888	0.0286167812388889	0.031119747645	0.032818027045	0.0305174876272222	0.0273968484611111	0.0283698750275	0.029925478315	0.0288353364722222	0.0277480526352778	0.02938965466875	0.03193613232625	0.0291291989276389	100	0	20	classic_ms_wf	88	0.4024016583333303	0.14205641820565973
4.60172063333333	4.795119	5.6492986	5.07984553333333	5.42428579333333	5.70532416	5.8405313	5.75039320666667	5.01300321333333	5.25022158	5.74491495	5.41511937	0.0299059601211111	0.0316835417625	0.03444794043	0.0306544952244445	0.0315393210755556	0.03474223908	0.035396787185	0.0334490355683333	0.0296953236822222	0.0306316167425	0.031603605965	0.0311463771866667	0.0302089821402778	0.031922253581875	0.03326298488625	0.0315990712915278	100	0	20	classic_ms_wf	87	0.4021161566666702	0.14333904167496378
4.57995278666667	4.74146089	5.7943983	5.09244002666667	5.43555626	5.65520927	5.871249775	5.72722277166667	5.00775452333333	5.19833508	5.8328240375	5.40983139916667	0.0267117777255556	0.029850934845	0.0376685621	0.0299394721177777	0.0297272829266667	0.033800059655	0.03687361433625	0.0335365216795833	0.0273538949633333	0.0299198759225	0.0352131523	0.0308904044619445	0.0277867126447222	0.03087268658625	0.0362421202590625	0.0313142006803125	100	40	0	classic_ii_wf	22	0.4020768758333402	0.36283067527148943
4.12082181333333	4.35767205	5.1148835	4.61007586666667	4.82922883333333	5.02495683	5.380949	5.14362088666667	4.47502532333333	4.69131444	5.24791625	4.87684837666667	0.0245249767855556	0.0277175112725	0.03261032455	0.0268529746288889	0.0265986996433333	0.0284776024575	0.028997169925	0.0276514438816667	0.0246039264977778	0.0263093020275	0.0275894889	0.0266737362716666	0.0250828823561111	0.02720342944625	0.02919661806875	0.0269629727634722	100	0	20	classic_ms_wf	43	0.4018230533333398	0.19284617875053534
4.73609456	4.95983219	5.7016491	5.20710449333333	5.43998794	5.71787243	5.880550425	5.77209842833333	5.08804125	5.33885231	5.7910997625	5.48960146083333	0.03323061928	0.03493900623	0.04050192215	0.0343676794433334	0.0347325548022222	0.0366840852825	0.040193246519375	0.0367328959154861	0.0330859702066667	0.03374307745	0.0377001190125	0.0345444786897223	0.0335337786238889	0.034777311603125	0.0390238516735938	0.035047383184566	100	40	0	classic_ii_wf	54	0.40156021083333027	0.1566122568176201
4.60200958	4.83327053	5.5694083	5.07864978666667	5.27266767333333	5.47730294	5.8395944	5.59806676	4.93733862666667	5.155286735	5.70450135	5.33835827333333	0.0260383916722222	0.0301043611525	0.03130959569	0.02879534926	0.0283643781222222	0.0314008682775	0.03234022905	0.03074441206	0.0264687749322222	0.0293955512475	0.02891238422	0.0291759285666667	0.0268350799147222	0.03007408298125	0.030368648295	0.0294729046133333	100	0	20	classic_ms_wf	47	0.40101964666665957	0.2710562869837056
4.60172063333333	4.795119	5.6492986	5.07984553333333	5.42428579333333	5.70532416	5.83150505	5.74738445666667	5.01300321333333	5.25022158	5.740401825	5.413614995	0.0299059601211111	0.0316835417625	0.03444794043	0.0306544952244445	0.0315393210755556	0.03474223908	0.037510348063125	0.0345657559242361	0.0296953236822222	0.0306316167425	0.0334363592775	0.0309612522311111	0.0302089821402778	0.031922253581875	0.0347077517620312	0.0317856889027257	100	40	0	classic_ii_wf	87	0.40061178166666966	0.16258211649841936
4.58774383333333	4.82475604	5.5387092000000004	5.06274042666667	5.25004754	5.51488329	5.6977901	5.57585222666667	4.91889568666667	5.169819665	5.61824965	5.31929632666667	0.02359289155	0.0261269099625	0.03538412955	0.0267862080644445	0.0260871217066667	0.03086470251	0.02848195466	0.0287632593144445	0.0237712188211111	0.026690066775	0.027427974025	0.027252524325	0.0243056127247222	0.027592936505625	0.029680508065	0.0275136290072222	100	0	20	classic_ms_wf	77	0.40040064	0.32879314715119967
4.30545945333333	4.49605613	5.2005167	4.73087632	4.82913146	5.09841078	5.41653635	5.20445263666667	4.56729545666667	4.797233455	5.308526525	4.96766447833333	0.0250659247722222	0.0281738978775	0.03390791272	0.0278686490477777	0.0263393786433333	0.030618631355	0.03401235602625	0.03060821981125	0.0247844322966667	0.02751712267	0.0316658662975	0.0283268641202778	0.0252435420022222	0.028456693643125	0.0328130003353125	0.0287826492748958	100	40	0	classic_ii_wf	36	0.40036902166666	0.36307605285767397
4.21574644	4.4241569	5.2054914	4.68460173333333	4.85190011333333	5.08378266	5.38243995	5.18333509	4.53382327666667	4.75396978	5.293965675	4.93396841166667	0.0247913234655556	0.02815375368	0.02961507728	0.0267375583666666	0.0260986001622222	0.0286176367125	0.029260135355	0.0278446934438889	0.02471568141	0.0269914857875	0.026654307765	0.0267433635866667	0.0250803216119444	0.027688590491875	0.02804595704125	0.0270172447459722	100	0	20	classic_ms_wf	100	0.4001451349999998	0.19867515006265257
4.39815433333333	4.61861816	5.3447371	4.86065780666667	5.08895664666667	5.3438467	5.589422175	5.42570519166667	4.74355549	4.98123243	5.4670796375	5.14318149916667	0.0331557063255556	0.0396488103025	0.04144343848	0.0382768848300001	0.0383273829166667	0.042978873405	0.048506821350625	0.0436068008161805	0.03476389158	0.0389083910975	0.04235311624	0.0394421733444444	0.0352527181005556	0.040111116475625	0.0436641230776562	0.0401920080837674	100	40	0	classic_ii_wf	79	0.3996260091666697	0.511977600339756
4.78293049333333	4.94594266	5.8911773	5.26102087333333	5.64119986	5.83493101	6.2082859	5.95938264	5.21206517666667	5.390436835	6.0497316	5.61020175666667	0.0314604565688889	0.0340348332775	0.03732704086	0.0332945956811111	0.0341974519088889	0.0363065076325	0.03762424365	0.0356662285766667	0.0319568163833333	0.033809653745	0.033795949055	0.0340283427038889	0.0323928853111111	0.0344901621	0.035635795655	0.0342543774163889	100	0	20	classic_ms_wf	30	0.3981365800000001	0.19238098573472334
4.68919122	4.82721329	6.0003117	5.21824609333333	5.82050743333333	5.94558409	6.3699566	6.08704159333333	5.25484932666667	5.38639869	6.18513415	5.65264384333333	0.0351302263	0.0372051578175	0.04124933184	0.0366594425277778	0.0384242212966667	0.039008544695	0.043552602185	0.0394227138661111	0.0359526857533333	0.0365599028175	0.03920167292	0.0373996004088889	0.0363649547758333	0.037333377036875	0.04080131996625	0.0377203393029167	100	0	20	classic_ms_wf	16	0.3977945166666599	0.1406533037378379
4.45847078	4.67155068	5.6510945	4.99806528666667	5.31557438666667	5.51764622	5.679263125	5.57151852166667	4.88702258333333	5.09459845	5.6651788125	5.28479190416667	0.0241815151844444	0.0282550643025	0.03498862145	0.0282444924222222	0.0262350245344444	0.0293831977525	0.032958937430625	0.029348650580625	0.0244386417711111	0.0272730498425	0.0317948086625	0.0281714922627778	0.0248234558152778	0.028046090435	0.0328842940514062	0.0284840318821007	100	40	0	classic_ii_wf	64	0.3977693208333397	0.37537572951811055
4.75347227333333	4.8619444	5.7842251	5.1693713	5.40762907333333	5.6714392	6.01562205	5.78616681666667	5.08055067333333	5.2666918	5.899923575	5.47776905833333	0.0265270099	0.0278549521525	0.0313476311	0.0272471477411112	0.0273778542977778	0.02979525874	0.033740536095625	0.0299140776228472	0.0261763928744444	0.0271531068525	0.0299457222375	0.0275593098597222	0.0265644124866667	0.027989106149375	0.0312449029176562	0.0280699612708507	100	40	0	classic_ii_wf	27	0.3972183849999995	0.15466342133946073
4.87976399333333	5.10116563	6.151598	5.45130975333333	5.85143155333333	6.04049196	6.14149475	6.07415955666667	5.36559777333333	5.570828795	6.146546375	5.762734655	0.0309410519433333	0.0356553798675	0.03931191856	0.0346027576633333	0.0324688129733333	0.0354987654975	0.039705266780625	0.0357571206200695	0.0310045704144444	0.0340179460175	0.0373304978425	0.03456467548	0.0313547514363889	0.03479750935	0.0384195452564063	0.0348723073108507	100	40	0	classic_ii_wf	28	0.39713688166667005	0.3631418085907022
4.50473354666667	4.65321537	5.7275602	5.01133031333333	5.30939146666667	5.51666497	5.751011725	5.594780555	4.90706250666667	5.08494017	5.7392859625	5.30305543416667	0.0291468969788889	0.028471486935	0.03562510608	0.0291139845511111	0.0311714339277778	0.03135002434	0.034415436259375	0.0310637996199306	0.0295035190488889	0.028688955205	0.032780913915	0.0294955005644444	0.0298313422511111	0.02929985542125	0.0339005925423438	0.0297921963249826	100	40	0	classic_ii_wf	70	0.39599292750000004	-0.004034960912810003
4.80562521333333	5.06946449	5.9893484	5.37609246	5.72800613333333	5.89775429	6.0526902	5.94939959333333	5.26681567333333	5.48360939	6.0210193	5.66274602666667	0.0382994801366667	0.044963132455	0.04399341289	0.0427451699877779	0.04313924312	0.045439013615	0.04502978216375	0.0438827511993056	0.0398151198066667	0.0437915190925	0.041658745695	0.0426868369741667	0.0402672407175	0.04449629606375	0.0430851716109375	0.0430003987838542	100	40	0	classic_ii_wf	32	0.39593035333334026	0.2847832419930647
4.53383259333333	4.71194321	5.4618113	4.96189924	5.10641421333333	5.34656091	5.707641775	5.46692119833333	4.82012340333333	5.02925206	5.5847265375	5.21441021916667	0.0330920368511111	0.03407904561	0.03990416012	0.0341551976422222	0.0338938240588889	0.036396676785	0.04258955240875	0.0371979230565278	0.0328095362911111	0.0338445216525	0.03915148831	0.034908382665	0.0331512333730556	0.034541191425	0.0401991722871875	0.0352924715071875	100	40	0	classic_ii_wf	9	0.3942868158333397	0.2214656736442926
4.21574644	4.4241569	5.2054914	4.68460173333333	4.85190011333333	5.08378266	5.345990575	5.17118529833333	4.53382327666667	4.75396978	5.2757409875	4.92789351583333	0.0247913234655556	0.02815375368	0.02961507728	0.0267375583666666	0.0260986001622222	0.0286176367125	0.031063835045625	0.0282019714622917	0.02471568141	0.0269914857875	0.0279749682025	0.0268167485533333	0.0250803216119444	0.027688590491875	0.0291572121826563	0.0271432567339062	100	40	0	classic_ii_wf	100	0.39407023916665995	0.21160052132424725
4.72681966666667	4.98864028	5.3107588	5.09601312	5.10127474	5.39581762	5.76095165	5.51752896333333	4.91404720333333	5.19222895	5.535855225	5.30677104166667	0.0370453948855556	0.039073600765	0.04019824227	0.0370720063855556	0.03857669162	0.0415263998525	0.04493314587125	0.0414307707179166	0.0369480121211111	0.038777337655	0.03913091076	0.0383360860466667	0.0373795276869444	0.039538668981875	0.0408483024153125	0.0387937372992014	100	40	0	classic_ii_wf	20	0.3927238383333398	0.14691248035259777
4.30917333333333	4.54881604	5.0458913	4.71450779333333	4.81007088	5.09256866	5.381781275	5.188972865	4.55962210666667	4.82069235	5.2138362875	4.95174032916667	0.0244693388733333	0.0266919418975	0.0333162055	0.0268792507877779	0.0262880784488889	0.030579928215	0.035868968034375	0.0312984200621528	0.0245144981544444	0.02674145066	0.0321419614375	0.0280049223130556	0.0249466034077778	0.027688692858125	0.0333672741023438	0.0285468788690104	100	40	0	classic_ii_wf	6	0.3921182224999997	0.36923880003038173
4.83183748	4.96429348	6.105974	5.34485365333333	5.72350717333333	5.9315595	6.120181125	5.994433375	5.27767232666667	5.44792649	6.1130775625	5.66964351416667	0.0281225327022222	0.0291613592425	0.0370603833	0.0295539800788888	0.0298965497022222	0.032303373915	0.035176714056875	0.0321494706607639	0.0281560452444444	0.0289431522725	0.0339604747125	0.0300814308769444	0.0285827932233333	0.029837759425625	0.0350395116954687	0.0304665781233854	100	40	0	classic_ii_wf	92	0.39197118750000026	0.19392130249605438
4.4479252	4.56381472	5.6664753	4.93136824666667	5.22511003333333	5.43629867	5.6958454	5.52281424666667	4.83651761666667	5.000056695	5.68116035	5.22709124666667	0.0320673881	0.0337678923175	0.03800668183	0.0335484121755555	0.0360541754966667	0.0357349601125	0.039371460361875	0.0357759614835417	0.0333852475577778	0.0334466738675	0.036753544165	0.0338757457244444	0.0337230146780556	0.03409905004125	0.0377213076304687	0.0342689662769965	100	40	0	classic_ii_wf	65	0.39057362999999956	0.056500528030169264
4.33006244666667	4.61067634	5.6412261	4.95419292666667	5.43961942666667	5.57624281	5.634117675	5.59553443166667	4.88484093666667	5.093459575	5.6376718875	5.27486367916667	0.0276931309422222	0.03378928248	0.0326516066	0.0314442068822223	0.0314746448155556	0.0329732699225	0.03446509150875	0.0320930429931945	0.0288371615922222	0.0318329417025	0.0313484476125	0.0310427713088889	0.0292105247355556	0.032607108951875	0.0324533983334375	0.0314056981232986	100	40	0	classic_ii_wf	3	0.39002274250000024	0.22612249552304162
4.54381556	4.69176301	5.7306936	5.03807320666667	5.34633817333333	5.5472345	5.7999203	5.6314631	4.94507686666667	5.119498755	5.76530695	5.33476815333333	0.0284122535588889	0.0288445016325	0.03307098842	0.0281542880500001	0.03000213066	0.030534190025	0.032527863148125	0.0298381338786806	0.0284636232288889	0.02796161845	0.030553133585	0.0283041865952778	0.0288354076691667	0.028825482139375	0.0316762796845313	0.0286501987798091	100	40	0	classic_ii_wf	73	0.3896912866666602	-0.019070803324191633
4.39815433333333	4.61861816	5.3447371	4.86065780666667	5.08895664666667	5.3438467	5.5237038	5.40379906666667	4.74355549	4.98123243	5.43422045	5.13222843666667	0.0331557063255556	0.0396488103025	0.04144343848	0.0382768848300001	0.0383273829166667	0.042978873405	0.04103128076	0.0407555224588888	0.03476389158	0.0389083910975	0.037263101365	0.0388314146611111	0.0352527181005556	0.040111116475625	0.0392502304925	0.0391738091527778	100	0	20	classic_ms_wf	79	0.38867294666667007	0.4064371183821481
4.2884225	4.42207558	5.3485658	4.73090565333333	4.98711429333333	5.22148985	5.5227894	5.32192303333333	4.63776839666667	4.821782715	5.4356776	5.02641434333333	0.0299440128266667	0.0351103705125	0.03573016512	0.0336445275522222	0.0319970987422222	0.03711427313	0.03893978492	0.0365839215222222	0.0302327327622222	0.03472418435	0.03434382906	0.0345647197133333	0.0306016442733333	0.035418253085625	0.03583940204	0.0348394721252778	100	0	20	classic_ms_wf	62	0.3886459466666601	0.43716061894573743
4.70118988	4.88725969	5.6691675	5.14789562666667	5.31883468	5.53852765	5.869809	5.64895476666667	5.01001228	5.21289367	5.76948825	5.39842519666667	0.03502517561	0.0354490620225	0.04117786901	0.03494299732	0.0338379719611111	0.03640100765	0.0389331854	0.0360536295544444	0.0334947339177778	0.034154806695	0.036301634755	0.0349202763577778	0.0339631538516667	0.035039920765625	0.03817858098	0.0352092948975	100	0	20	classic_ms_wf	10	0.3884129166666703	0.1289951879994812
4.2221371	4.49624743	5.0130802	4.66852502	4.78126834666667	4.99867316	5.33539635	5.11091422333333	4.50170272333333	4.747460295	5.1742382750000004	4.88971962166667	0.02663397016	0.0317859519325	0.03449385006	0.0301152462388888	0.0287652946455556	0.0310398837475	0.031888177965	0.0302489057327778	0.0268570359866667	0.02913513009	0.02955425353	0.0295008130133333	0.0272783341947222	0.030274023965	0.03137263377125	0.0298414444995833	100	0	20	classic_ms_wf	67	0.38801689833333963	0.26349883990084677
4.45966124	4.64646834	5.4311409	4.90802586	5.13035226666667	5.35963207	5.65409245	5.45778553	4.79500675333333	5.003050205	5.542616675	5.182905695	0.0260461613577778	0.0296071923075	0.03161559459	0.0285226429955555	0.0295164448766667	0.0298883212025	0.03390823772	0.0302309549366667	0.0269467633622222	0.02839928704	0.029427869045	0.0287838869183333	0.0273640332397222	0.0290735218975	0.0310948926	0.0290803429422222	100	0	20	classic_ms_wf	58	0.3878989416666698	0.17645961707716848
4.58082517333333	4.82264021	5.3779728	5.00775107333333	5.02455406	5.34008065	5.4384394	5.3728669	4.80268961666667	5.08136043	5.4082061	5.19030898666667	0.0279129748711111	0.0311813372675	0.03671260076	0.0305674963922222	0.0302652379888889	0.0331885011975	0.032633043145	0.0316162374805556	0.0280309423733333	0.0296615675825	0.030548653255	0.030400490975	0.0285600244016667	0.0309232434075	0.03261073760375	0.0307461789556944	100	0	20	classic_ms_wf	51	0.38761937000000035	0.22504267983013526
4.82140464	5.03626319	5.8276372	5.30005452666667	5.5932319	5.76028446	6.1390096	5.88652617333333	5.20731827	5.398273825	5.9833234	5.59329035	0.0265436745277778	0.0310408148825	0.03307162862	0.0295390441944444	0.0282069306511111	0.029761884025	0.0334371766	0.0299128055422222	0.026636494002222202	0.028794499825	0.029518884185	0.0291714065072222	0.0270058982958333	0.029597924639375	0.0313866433975	0.0294486656877778	100	0	20	classic_ms_wf	78	0.38597208000000016	0.251056752313922
4.53383259333333	4.71194321	5.4618113	4.96189924	5.10641421333333	5.34656091	5.6536709	5.44893090666667	4.82012340333333	5.02925206	5.5577411	5.20541507333333	0.0330920368511111	0.03407904561	0.03990416012	0.0341551976422222	0.0338938240588889	0.036396676785	0.039240759565	0.0363014631516667	0.0328095362911111	0.0338445216525	0.036472668685	0.0347067962511111	0.0331512333730556	0.034541191425	0.03802256426375	0.0349675633240278	100	0	20	classic_ms_wf	9	0.38529167	0.18786081274208427
4.49650661333333	4.71766125	5.406827	4.94738316666667	5.07505855333333	5.34628457	5.48457575	5.39238163	4.78578258333333	5.03197291	5.445701375	5.16988239833333	0.0292053243766667	0.0343797221525	0.03599192615	0.0325327700266666	0.03188501782	0.034275985185	0.035376391745	0.033572814225	0.0296723913566667	0.0324388868925	0.0326255637	0.0324383760061111	0.0301087812275	0.033383370280625	0.03415486132375	0.0327455840659722	100	0	20	classic_ms_wf	40	0.3840998149999999	0.27186583272806153
4.55947072666667	4.80000891	5.5535378	5.05118520666667	5.38821871333333	5.53447941	5.9191754	5.66271140666667	4.97384472	5.16724416	5.7363566	5.35694830666667	0.0258601275422222	0.0297483530775	0.03059951814	0.0281525155655555	0.0279128336522222	0.0291975113575	0.029829230575	0.028417809815	0.0262233603888889	0.0282113400125	0.027117709195	0.0277758508594444	0.0265549204930556	0.028842136115	0.02866604177625	0.0280305067748611	100	0	20	classic_ms_wf	94	0.3831035866666701	0.15158392731851836
4.37363006666667	4.59333039	5.2770485	4.82123642666667	4.91450461333333	5.18506236	5.32466075	5.23159515666667	4.64406734	4.889196375	5.300854625	5.02641579166667	0.0273963755222222	0.0295313399425	0.04222239847	0.0314894519355555	0.03021133318	0.0345336876425	0.03379988057	0.0332214253911111	0.0281171594277778	0.0302933117725	0.03456906111	0.0318517503888889	0.0284605068894444	0.0311629127825	0.036290100315	0.0321035945261111	100	0	20	classic_ms_wf	21	0.38234845166666975	0.37498091045199905
4.70118988	4.88725969	5.6691675	5.14789562666667	5.31883468	5.53852765	5.8276515	5.63490226666667	5.01001228	5.21289367	5.7484095	5.39139894666667	0.03502517561	0.0354490620225	0.04117786901	0.03494299732	0.0338379719611111	0.03640100765	0.045310433075	0.0374008849683333	0.0334947339177778	0.034154806695	0.0407504668175	0.0354475072758333	0.0339631538516667	0.035039920765625	0.04199730893	0.03580972421	100	40	0	classic_ii_wf	10	0.3813866666666703	0.19114906079366684
4.12082181333333	4.35767205	5.1148835	4.61007586666667	4.82922883333333	5.02495683	5.257127875	5.10234717833333	4.47502532333333	4.69131444	5.1860056875	4.8562115225	0.0245249767855556	0.0277175112725	0.03261032455	0.0268529746288889	0.0265986996433333	0.0284776024575	0.031256132275	0.0281001339566667	0.0246039264977778	0.0263093020275	0.029103096525	0.0268113893605555	0.0250828823561111	0.02720342944625	0.03051816246875	0.0271439718266667	100	40	0	classic_ii_wf	43	0.3811861991666694	0.2114117634467939
4.51878373333333	4.68237101	5.5166789	4.96047364	5.23077304	5.45107047	5.75220045	5.55144713	4.87477838666667	5.06672074	5.634439675	5.255960385	0.02253931581	0.0254389390975	0.02766393739	0.0238143892822222	0.0228961101044444	0.0259133050175	0.026952017265	0.0253192275272222	0.0219840132188889	0.024143266785	0.024060910445	0.0240873752705555	0.0223508630880556	0.02490969442125	0.02568444388625	0.0243270918376389	100	0	20	classic_ms_wf	83	0.38118199833332955	0.20214089850531908
4.30917333333333	4.54881604	5.0458913	4.71450779333333	4.81007088	5.09256866	5.31309865	5.16607865666667	4.55962210666667	4.82069235	5.179494975	4.940293225	0.0244693388733333	0.0266919418975	0.0333162055	0.0268792507877779	0.0262880784488889	0.030579928215	0.028646097875	0.0287691936194444	0.0245144981544444	0.02674145066	0.027650269	0.0272033292755556	0.0249466034077778	0.027688692858125	0.02931571034375	0.0275137757395834	100	0	20	classic_ms_wf	6	0.38067111833332934	0.26328530732550426
4.60200958	4.83327053	5.5694083	5.07864978666667	5.27266767333333	5.47730294	5.71749715	5.55736767666667	4.93733862666667	5.155286735	5.643452725	5.31800873166667	0.0260383916722222	0.0301043611525	0.03130959569	0.02879534926	0.0283643781222222	0.0314008682775	0.031847099053125	0.0300864172853472	0.0264687749322222	0.0293955512475	0.0294979431575	0.0288287580194445	0.0268350799147222	0.03007408298125	0.0305381452645313	0.029134820646059	100	40	0	classic_ii_wf	47	0.3806701050000001	0.23631562172784415
5.42773851333333	5.6276037	6.397894	5.88436713333333	6.03068014666667	6.27312493	6.4567405	6.33433012	5.72920933	5.950364315	6.42731725	6.10934862666667	0.0352177627011111	0.0389133443975	0.04645641639	0.03898472946	0.0381431776922222	0.041267078215	0.040222632255	0.039804512485	0.0358519982711111	0.0383108917975	0.039958956945	0.0388067709916667	0.0362662342338889	0.039200551551875	0.04164924063375	0.0391006959820833	100	0	20	classic_ms_wf	45	0.38013929666667057	0.2941125286755072
4.36482236666667	4.57860677	5.0503656	4.73585971333333	4.7347547	5.012279	5.34478455	5.12311418333333	4.54978853333333	4.795442885	5.197575075	4.92948694833333	0.0294082851355556	0.0310406646225	0.03785251889	0.0311905720577778	0.0320073389633333	0.03703783551	0.038534686871875	0.0360729467585416	0.02978953309	0.032222236125	0.035384816195	0.0327921273758333	0.0302486725697222	0.033130743095625	0.0367892095379687	0.0332119433919965	100	40	0	classic_ii_wf	97	0.379698415	0.3055701743793022
4.45966124	4.64646834	5.4311409	4.90802586	5.13035226666667	5.35963207	5.5986997	5.43932128	4.79500675333333	5.003050205	5.5149203	5.17367357	0.0260461613577778	0.0296071923075	0.03161559459	0.0285226429955555	0.0295164448766667	0.0298883212025	0.032850351073125	0.0296873959897917	0.0269467633622222	0.02839928704	0.0302045423575	0.0284286605280556	0.0273640332397222	0.0290735218975	0.0312187575945313	0.0287668400103646	100	40	0	classic_ii_wf	58	0.37866681666667024	0.1442273181933591
4.64298345333333	4.9141704	5.4541079	5.09414956666667	5.18962282	5.38913488	5.7083412	5.49553698666667	4.91630313666667	5.15165264	5.58122455	5.29484327666667	0.0326055273733333	0.0373026859375	0.04086649405	0.0365237190600001	0.0349129119488889	0.03785886757	0.04132866051	0.0378330514244444	0.0329380742455556	0.036171549235	0.037456571275	0.0366537807005556	0.0333486469533333	0.036876162994375	0.0392770742775	0.0369160829713889	100	0	20	classic_ms_wf	7	0.37854014000000014	0.3690509517016506
4.35911668666667	4.58018092	5.3630121	4.84112464666667	5.07190038	5.28692886	5.465282175	5.346379965	4.71550853333333	4.93355489	5.4141471375	5.09375230583333	0.0274473995533333	0.0285548609775	0.03448305167	0.0287688242266667	0.0297543285022222	0.0316879344675	0.033464926425	0.0311196167227778	0.0279126581433333	0.0284047689225	0.0316891627725	0.0290680121430556	0.0282567610855556	0.0292630833225	0.03283157591	0.0295061163088889	100	40	0	classic_ii_wf	80	0.3782437724999994	0.1285684503170799
4.30545945333333	4.49605613	5.2005167	4.73087632	4.82913146	5.09841078	5.28282235	5.15988130333333	4.56729545666667	4.797233455	5.241669525	4.94537881166667	0.0250659247722222	0.0281738978775	0.03390791272	0.0278686490477777	0.0263393786433333	0.030618631355	0.02940734247	0.0288844417411111	0.0247844322966667	0.02751712267	0.027775710485	0.0277617014022222	0.0252435420022222	0.028456693643125	0.02971666904	0.0280691233983333	100	0	20	classic_ms_wf	36	0.37808335499999934	0.2898756271812811
4.11392259333333	4.40153082	5.1309762	4.64467928	4.92565245333333	5.11663613	5.215703975	5.149658745	4.51978752333333	4.759083475	5.1733400875	4.8971690125	0.0278452303666667	0.033951313325	0.03313779926	0.0316341332155555	0.0298503929055556	0.0321277569725	0.037497817373125	0.0325890461797917	0.0281228735655556	0.031552695225	0.0330590483175	0.0313668209436111	0.0284853426008333	0.032296115186875	0.0341884283170313	0.0317392053206424	100	40	0	classic_ii_wf	63	0.37738148916667047	0.3349267759397463
4.39343397333333	4.59940987	5.2997951	4.83287161333333	5.03734110666667	5.24565195	5.565573175	5.35229235833333	4.71538754	4.92253091	5.4326841375	5.09258198583333	0.0388348872933333	0.03986128183	0.04101079168	0.0384503152933334	0.0391880841111111	0.040619793575	0.04535171615375	0.04100605175375	0.0382113429022222	0.038463250115	0.0407808094025	0.0387562156169445	0.0386114143022222	0.03935189390875	0.0419810316596875	0.0392421995702431	100	40	0	classic_ii_wf	50	0.3771944458333296	0.06561189485759016
4.18249817333333	4.34694128	5.1481976	4.61402672	4.76546555333333	4.97709321	5.3088573	5.08768124	4.47398186333333	4.662017245	5.22852745	4.85085398	0.0230024184655556	0.02642132331	0.03111487179	0.0258065648744445	0.0259864947955556	0.028546377905	0.031498721555	0.0282923287727778	0.0237044593544444	0.02601248128	0.028725557395	0.0264154247366667	0.0240994579925	0.02674816594375	0.03001617703375	0.0267324357801389	100	0	20	classic_ms_wf	57	0.37687211666666975	0.26979980790077945
4.64298345333333	4.9141704	5.4541079	5.09414956666667	5.18962282	5.38913488	5.690824825	5.489698195	4.91630313666667	5.15165264	5.5724663625	5.29192388083333	0.0326055273733333	0.0373026859375	0.04086649405	0.0365237190600001	0.0349129119488889	0.03785886757	0.04449088359125	0.0387392693306945	0.0329380742455556	0.036171549235	0.0406367015875	0.0369411176686111	0.0333486469533333	0.036876162994375	0.0416576952040625	0.0372863059319792	100	40	0	classic_ii_wf	7	0.37562074416666036	0.40735048538806595
4.53777956666667	4.65637156	5.6257656	4.97950290666667	5.36004177333333	5.55348611	5.8992128	5.66872834	4.94891067	5.104928835	5.7624892	5.32411562333333	0.0326971121955556	0.03618581528	0.03948020782	0.0356684594444444	0.0370031648966667	0.038480928185	0.040764147505	0.0382211999572222	0.0340650514255556	0.0361155963975	0.037034253535	0.0364291721538889	0.0344575949858333	0.036724484065	0.03857821559875	0.0366870009273611	100	0	20	classic_ms_wf	12	0.3752049533333297	0.2308967405212093
4.86875380666667	5.035256	5.587175	5.219229	5.22416643333333	5.47257174	5.925012125	5.62338520166667	5.04646012	5.25391387	5.7560935625	5.42130710083333	0.0266948711322222	0.027841473865	0.03244494837	0.0272105309766667	0.0275392578044444	0.0297826447875	0.03356149923625	0.0296519571940278	0.0263226480811111	0.0273698973625	0.0308997203725	0.0277134555052778	0.0267198562747222	0.028090978344375	0.0319514720878125	0.0280723497953125	100	40	0	classic_ii_wf	86	0.3748469808333299	0.13896240761817705
4.45846046	4.70611764	5.5906044	5.00094656	5.35804938	5.53668543	5.6220307	5.56513385333333	4.90825492	5.121401535	5.60631755	5.28304020666667	0.0240729616233333	0.0268315008025	0.03639999289	0.0271352266977778	0.0277945546544444	0.0296130230025	0.031569591125	0.028709987065	0.0251070385177778	0.0263503151475	0.03034123907	0.0272748158408333	0.0255203983283333	0.027286288525	0.03216301553875	0.0275987113611111	100	40	0	classic_ii_wf	37	0.3747852866666701	0.21327414439589776
4.19823207333333	4.44402746	5.0941844	4.66074644	4.83147788666667	5.03210347	5.28660395	5.11693696333333	4.51485498	4.738065465	5.190394175	4.88884170166667	0.0417419154666667	0.0469089700025	0.05008254195	0.0461946047622222	0.0432046415577778	0.0468772572275	0.051063580495	0.0473071080405556	0.0417855125177778	0.0453268143675	0.047562056225	0.0459867500977778	0.042129395515	0.04610996399125	0.04906755872375	0.0463688032495833	100	0	20	classic_ms_wf	5	0.3739867216666699	0.4425866828706596
4.29290240666667	4.49781785	5.120928	4.70552123333333	4.77530464	5.01706878	5.29555725	5.10989827	4.5341035233333304	4.757443315	5.208242625	4.90770975166667	0.0319493679688889	0.0345109618575	0.0469149732	0.0362985534944444	0.03530336881	0.041651628	0.04751680747875	0.0421765970820833	0.0327548054633333	0.03562090577	0.0452177201625	0.0380705906925	0.0331905869263889	0.036851100349375	0.0462168052509375	0.0386540829903819	100	40	0	classic_ii_wf	19	0.37360622833333945	0.5651057995622786
4.39343397333333	4.59940987	5.2997951	4.83287161333333	5.03734110666667	5.24565195	5.54139055	5.34423148333333	4.71538754	4.92253091	5.420592825	5.08855154833333	0.0388348872933333	0.03986128183	0.04101079168	0.0384503152933334	0.0391880841111111	0.040619793575	0.042695564785	0.0401091631738889	0.0382113429022222	0.038463250115	0.03824382359	0.0386550008127778	0.0386114143022222	0.03935189390875	0.04004850091125	0.0389673700231945	100	0	20	classic_ms_wf	50	0.37316400833332963	0.03702516612613488
4.29290240666667	4.49781785	5.120928	4.70552123333333	4.77530464	5.01706878	5.291037	5.10839152	4.5341035233333304	4.757443315	5.2059825	4.90695637666667	0.0319493679688889	0.0345109618575	0.0469149732	0.0362985534944444	0.03530336881	0.041651628	0.040563054685	0.0397470468383333	0.0327548054633333	0.03562090577	0.039717513725	0.0373500975688889	0.0331905869263889	0.036851100349375	0.04172826383375	0.0376864488676389	100	0	20	classic_ms_wf	19	0.37285285333333995	0.46502049736535805
4.51878373333333	4.68237101	5.5166789	4.96047364	5.23077304	5.45107047	5.6984042	5.53351504666667	4.87477838666667	5.06672074	5.60754155	5.24699434333333	0.02253931581	0.0254389390975	0.02766393739	0.0238143892822222	0.0228961101044444	0.0259133050175	0.028431595374375	0.0255095694088194	0.0219840132188889	0.024143266785	0.025332326945	0.0240260020761111	0.0223508630880556	0.02490969442125	0.0266900466635938	0.024343990710816	100	40	0	classic_ii_wf	83	0.3722159566666594	0.2038694197650499
4.75347227333333	4.8619444	5.7842251	5.1693713	5.40762907333333	5.6714392	5.8640603	5.73564623333333	5.08055067333333	5.2666918	5.8241427	5.45250876666667	0.0265270099	0.0278549521525	0.0313476311	0.0272471477411112	0.0273778542977778	0.02979525874	0.03360188708	0.02984744631	0.0261763928744444	0.0271531068525	0.02917909105	0.0278266305916667	0.0265644124866667	0.027989106149375	0.03082692507	0.0281869638086111	100	0	20	classic_ms_wf	27	0.3719580933333395	0.16668296729208879
4.19823625333333	4.52147903	4.9545127	4.66582358666667	4.72361648666667	4.94784234	5.09934535	4.99834334333333	4.46092637	4.734660685	5.026929025	4.832083465	0.0266011364811111	0.03522349651	0.03393537627	0.0325648760633333	0.0302324537077778	0.034845888695	0.03341632182	0.0332560933788889	0.0276190533822222	0.03355047889	0.030044850635	0.0324172502438889	0.0280179242383333	0.03429258574625	0.03186034984	0.0326638674825	100	0	20	classic_ms_wf	35	0.37115709500000005	0.4779865143630383
4.2221371	4.49624743	5.0130802	4.66852502	4.78126834666667	4.99867316	5.233131475	5.07682593166667	4.50170272333333	4.747460295	5.1231058375	4.87267547583333	0.02663397016	0.0317859519325	0.03449385006	0.0301152462388888	0.0287652946455556	0.0310398837475	0.0350063145525	0.0312125245480555	0.0268570359866667	0.02913513009	0.032580687405	0.0296258940036111	0.0272783341947222	0.030274023965	0.033665384855625	0.0301448896985416	100	40	0	classic_ii_wf	67	0.37097275250000017	0.29469432054299843
4.2884225	4.42207558	5.3485658	4.73090565333333	4.98711429333333	5.22148985	5.40755815	5.28351261666667	4.63776839666667	4.821782715	5.378061975	5.007209135	0.0299440128266667	0.0351103705125	0.03573016512	0.0336445275522222	0.0319970987422222	0.03711427313	0.0393166645825	0.0366181318152778	0.0302327327622222	0.03472418435	0.0355097246225	0.0343691447897222	0.0306016442733333	0.035418253085625	0.036516569736875	0.0347502372367361	100	40	0	classic_ii_wf	62	0.36944073833333047	0.4279554363688794
4.18249817333333	4.34694128	5.1481976	4.61402672	4.76546555333333	4.97709321	5.259526425	5.071237615	4.47398186333333	4.662017245	5.2038620125	4.8426321675	0.0230024184655556	0.02642132331	0.03111487179	0.0258065648744445	0.0259864947955556	0.028546377905	0.031403245314375	0.0281283005015972	0.0237044593544444	0.02601248128	0.0292191309575	0.0261917287575	0.0240994579925	0.02674816594375	0.0302390947548438	0.0265795807227604	100	40	0	classic_ii_wf	57	0.36865030416666933	0.25413683295621514
4.69653986	4.95926599	5.6856643	5.20139876	5.54534194	5.73387571	5.856855525	5.77486898166667	5.1209409	5.34657085	5.7712599125	5.48813387083333	0.02758173238	0.029699120975	0.03507554563	0.0283286351388888	0.0286167812388889	0.031119747645	0.0334292494075	0.0304099556147222	0.0273968484611111	0.0283698750275	0.0309835547525	0.0285207945972222	0.0277480526352778	0.02938965466875	0.032617976135625	0.0289450449870139	100	40	0	classic_ii_wf	88	0.36719297083333036	0.12311544913646442
4.83921299333333	5.00529167	5.8234647	5.27801601333333	5.54591431333333	5.73449058	6.0501486	5.83970992	5.19256365333333	5.369891125	5.93680665	5.55886296666667	0.0361907956988889	0.04005625985	0.03903685547	0.0372518033922222	0.0383059519322222	0.0417776927475	0.04119459035	0.0405620476855555	0.0364829960877778	0.03938874335	0.03651055786	0.0383127095144444	0.0368656849516667	0.040152859824375	0.038313140385	0.0386098175266666	100	0	20	classic_ms_wf	69	0.3662993133333394	0.18108923623102047
4.37119951333333	4.62695506	5.0434487	4.76578627333333	4.88210054666667	5.11719838	5.414499975	5.21629891166667	4.62665003	4.87207672	5.2289743375	4.9910425925	0.0228886312777778	0.0256619587375	0.02903301469	0.0243413340688889	0.0246475594977778	0.0269502083575	0.031789651473125	0.0271360142309028	0.0228634298133333	0.0245311174525	0.027351463095	0.0247186203833333	0.0233157626005556	0.0254186005	0.0288813980882812	0.0252286472666146	100	40	0	classic_ii_wf	49	0.36439256249999996	0.19585497470014643
4.72681966666667	4.98864028	5.3107588	5.09601312	5.10127474	5.39581762	5.57703915	5.45622479666667	4.91404720333333	5.19222895	5.443898975	5.27611895833333	0.0370453948855556	0.039073600765	0.04019824227	0.0370720063855556	0.03857669162	0.0415263998525	0.039715270715	0.0398775469227778	0.0369480121211111	0.038777337655	0.03668396701	0.0379021289133333	0.0373795276869444	0.039538668981875	0.03832036175125	0.03818845278375	100	0	20	classic_ms_wf	20	0.36207175500000055	0.0840336477430046
4.36482236666667	4.57860677	5.0503656	4.73585971333333	4.7347547	5.012279	5.22575405	5.08343735	4.54978853333333	4.795442885	5.138059825	4.90964853166667	0.0294082851355556	0.0310406646225	0.03785251889	0.0311905720577778	0.0320073389633333	0.03703783551	0.035026943775	0.0350702970616666	0.02978953309	0.032222236125	0.03345385582	0.0324200165244444	0.0302486725697222	0.033130743095625	0.03494679357625	0.0327752255420833	100	0	20	classic_ms_wf	97	0.3598599983333397	0.26053617055169753
4.78293049333333	4.94594266	5.8911773	5.26102087333333	5.64119986	5.83493101	5.978271025	5.882711015	5.21206517666667	5.390436835	5.9347241625	5.57186594416667	0.0314604565688889	0.0340348332775	0.03732704086	0.0332945956811111	0.0341974519088889	0.0363065076325	0.037430413509375	0.0353875157165972	0.0319568163833333	0.033809653745	0.0347268248675	0.0337333826052778	0.0323928853111111	0.0344901621	0.0360527760260938	0.034037219152066	100	40	0	classic_ii_wf	30	0.35980076750000034	0.16993817180474094
4.19823207333333	4.44402746	5.0941844	4.66074644	4.83147788666667	5.03210347	5.20055895	5.08825529666667	4.51485498	4.738065465	5.147371675	4.87450086833333	0.0417419154666667	0.0469089700025	0.05008254195	0.0461946047622222	0.0432046415577778	0.0468772572275	0.0514107810825	0.0472808112252778	0.0417855125177778	0.0453268143675	0.0487503780375	0.0459343157047222	0.042129395515	0.04610996399125	0.049748519776875	0.0463360118492361	100	40	0	classic_ii_wf	5	0.35964588833333	0.4391633185672079
4.02650142666667	4.36359806	4.6698115	4.46566920666667	4.56549228666667	4.75339593	4.99207575	4.83295587	4.29599685666667	4.558496995	4.830943625	4.64931253833333	0.02610448539	0.0325068044125	0.03162712172	0.0299731224988889	0.0300974258466667	0.033521504185	0.037229252095625	0.0333694011389583	0.0272101100788889	0.0314999907425	0.03212571686	0.0308398414222222	0.0276555328486111	0.032257072520625	0.0332769518839063	0.0312555516205729	100	40	0	classic_ii_wf	11	0.3533156816666603	0.3702410918744183
4.45412027333333	4.70516772	5.2856254	4.89865361333333	5.12554829333333	5.28064812	5.5943287	5.38520831333333	4.78983428333333	4.99290792	5.43997705	5.14193096333333	0.0260346372711111	0.0305953764675	0.02986258059	0.02822736962	0.0287846896155556	0.03036311607	0.031246489735	0.0295297607394444	0.0266260471766667	0.02901715776	0.02694186392	0.0282956169866667	0.02701785531	0.029748202014375	0.028748199541249998	0.0285870910831945	100	0	20	classic_ms_wf	25	0.35209667999999983	0.1612810452646557
4.24417456666667	4.40485775	5.2132918	4.67433576666667	5.00487706	5.13861511	5.54913565	5.27545529	4.62452581333333	4.77173643	5.381213725	4.97489552833333	0.0264508357288889	0.0266072036525	0.032276853	0.0265126991855555	0.0279738362	0.02808505627	0.03297609264	0.0284854988144445	0.0265703388066667	0.025892764115	0.029462617	0.0269450571205556	0.0268913373855556	0.026619447038125	0.03104454491	0.0272220780602778	100	0	20	classic_ms_wf	8	0.35036971500000025	0.033988051635837103
4.83921299333333	5.00529167	5.8234647	5.27801601333333	5.54591431333333	5.73449058	5.954463475	5.80781487833333	5.19256365333333	5.369891125	5.8889640875	5.54291544583333	0.0361907956988889	0.04005625985	0.03903685547	0.0372518033922222	0.0383059519322222	0.0417776927475	0.041381829403125	0.0403441844414583	0.0364829960877778	0.03938874335	0.0375622687975	0.0381432372783333	0.0368656849516667	0.040152859824375	0.0388858056170313	0.0384706155975868	100	40	0	classic_ii_wf	69	0.3503517924999997	0.16663622309413395
4.57473175333333	4.7919603	5.4860145	5.0233117	5.30697084666667	5.48944499	5.69801825	5.5589694100000004	4.9408513	5.140702645	5.592016375	5.291140555	0.0299143759811111	0.0303155298225	0.03821278854	0.0306157342611111	0.0326497947777778	0.03457730811	0.0373102978	0.0345026417477778	0.0305368035188889	0.03064200988	0.03457289877	0.0318569356566667	0.0309094444491667	0.031544214423125	0.03616722097	0.0322080618305556	100	0	20	classic_ms_wf	39	0.35028925499999986	0.13400371863605262
3.8310283	3.94982813	4.6696082	4.18975482	4.34919121333333	4.57980644	4.9082566	4.68928982666667	4.09010975666667	4.264817285	4.7889324	4.43952232333333	0.0387391176422222	0.04366675217	0.04550782661	0.0424711858766666	0.0394096128288889	0.0447747518075	0.055291861405000003	0.0468655200816667	0.0383935164855556	0.042808268545	0.046710990555	0.0440906594011111	0.0387339408605556	0.043514510266875	0.04855541728125	0.0443795061901389	100	0	20	classic_ms_wf	93	0.3494125666666603	0.5873051769493852
4.57473175333333	4.7919603	5.4860145	5.0233117	5.30697084666667	5.48944499	5.66996075	5.54961691	4.9408513	5.140702645	5.577987625	5.286464305	0.0299143759811111	0.0303155298225	0.03821278854	0.0306157342611111	0.0326497947777778	0.03457730811	0.038440280490625	0.0346336168050695	0.0305368035188889	0.03064200988	0.03582944502	0.0318056844052778	0.0309094444491667	0.031544214423125	0.0370779897676563	0.0322151799691841	100	40	0	classic_ii_wf	39	0.3456130049999997	0.13473823602327986
4.37119951333333	4.62695506	5.0434487	4.76578627333333	4.88210054666667	5.11719838	5.29630335	5.17690003666667	4.62665003	4.87207672	5.169876025	4.971343155	0.0228886312777778	0.0256619587375	0.02903301469	0.0243413340688889	0.0246475594977778	0.0269502083575	0.02782425987	0.0260287397611111	0.0228634298133333	0.0245311174525	0.024524557345	0.0246529531472222	0.0233157626005556	0.0254186005	0.0264765973125	0.0249189950311111	100	0	20	classic_ms_wf	49	0.34469312499999916	0.16415053803103516
4.82140464	5.03626319	5.8276372	5.30005452666667	5.5932319	5.76028446	5.887492225	5.80268704833333	5.20731827	5.398273825	5.8575647125	5.5513707875	0.0265436745277778	0.0310408148825	0.03307162862	0.0295390441944444	0.0282069306511111	0.029761884025	0.033564734628125	0.029776613973125	0.026636494002222202	0.028794499825	0.031447703185	0.0289205546266667	0.0270058982958333	0.029597924639375	0.0323829424045313	0.0292891918552257	100	40	0	classic_ii_wf	78	0.34405251749999977	0.23466674211007926
5.0342248	5.1729878	6.5514956	5.6324904	6.32476126666667	6.446118	6.350882925	6.414372975	5.67949303333333	5.8095529	6.4511892625	6.0234316875	0.0330498627433333	0.03456495087	0.04151257265	0.0350983466411111	0.0369256373544444	0.038805211555000003	0.036985786018125	0.0367793001864583	0.03414908487	0.0351934002025	0.0367381761375	0.0353427579233333	0.0345684174594444	0.0359392407075	0.0379936777357812	0.035640790668559	100	40	0	classic_ii_wf	42	0.3439386541666698	0.11107707977530838
4.45412027333333	4.70516772	5.2856254	4.89865361333333	5.12554829333333	5.28064812	5.53475445	5.36535023	4.78983428333333	4.99290792	5.410189925	5.13200192166667	0.0260346372711111	0.0305953764675	0.02986258059	0.02822736962	0.0287846896155556	0.03036311607	0.03224096360375	0.0296119047665278	0.0266260471766667	0.02901715776	0.0289733199825	0.0282499826033333	0.02701785531	0.029748202014375	0.0300125460396875	0.0285848098982986	100	40	0	classic_ii_wf	25	0.34216763833333985	0.1610465923604224
4.86875380666667	5.035256	5.587175	5.219229	5.22416643333333	5.47257174	5.7277505	5.55763132666667	5.04646012	5.25391387	5.65746275	5.38843016333333	0.0266948711322222	0.027841473865	0.03244494837	0.0272105309766667	0.0275392578044444	0.0297826447875	0.031723345855	0.0293760186961111	0.0263226480811111	0.0273698973625	0.02816344106	0.02776547589	0.0267198562747222	0.028090978344375	0.03012379408625	0.0280293753631945	100	0	20	classic_ms_wf	86	0.3419700433333297	0.13454698494721695
4.4806577	4.57745152	5.4367743	4.86389244666667	5.00257460666667	5.1907264	5.52033515	5.30059598333333	4.74161615333333	4.88408896	5.478554725	5.082244215	0.0344299180333333	0.036874727475	0.04706721851	0.0380782090122222	0.0375002453888889	0.041930797915	0.04393384943	0.0414029606055555	0.0353148262155556	0.0377061835925	0.04231686363	0.0391293214344445	0.0356399539633333	0.03855447314375	0.0439086988	0.0394349531216667	100	0	20	classic_ms_wf	13	0.3406280616666706	0.39352513347375956
4.02650142666667	4.36359806	4.6698115	4.46566920666667	4.56549228666667	4.75339593	4.91493475	4.80724220333333	4.29599685666667	4.558496995	4.792373125	4.636455705	0.02610448539	0.0325068044125	0.03162712172	0.0299731224988889	0.0300974258466667	0.033521504185	0.033220660105	0.0323425056205555	0.0272101100788889	0.0314999907425	0.028402517485	0.0305472006361111	0.0276555328486111	0.032257072520625	0.03041320419875	0.0308525073479166	100	0	20	classic_ms_wf	11	0.3404588483333306	0.3287903214661627
4.4806577	4.57745152	5.4367743	4.86389244666667	5.00257460666667	5.1907264	5.51526265	5.29890515	4.74161615333333	4.88408896	5.476018475	5.08139879833333	0.0344299180333333	0.036874727475	0.04706721851	0.0380782090122222	0.0375002453888889	0.041930797915	0.04906792618	0.0429027896166667	0.0353148262155556	0.0377061835925	0.0464215064425	0.0395663498747222	0.0356399539633333	0.03855447314375	0.04724453939375	0.0400284245945833	100	40	0	classic_ii_wf	13	0.33978264500000055	0.4550655794260419
4.55947072666667	4.80000891	5.5535378	5.05118520666667	5.38821871333333	5.53447941	5.65879815	5.57591899	4.97384472	5.16724416	5.606167975	5.31355209833333	0.0258601275422222	0.0297483530775	0.03059951814	0.0281525155655555	0.0279128336522222	0.0291975113575	0.032745736565625	0.0288390549195139	0.0262233603888889	0.0282113400125	0.02930831157	0.0279454719775	0.0265549204930556	0.028842136115	0.0304904694614063	0.0282206286100173	100	40	0	classic_ii_wf	94	0.33970737833333065	0.17111475028518236
4.64492468666667	4.83047151	5.2581884	4.97304380666667	5.00481564	5.20853647	5.64952095	5.35553129666667	4.82487016333333	5.01950399	5.453854675	5.16428755166667	0.0331314233222222	0.0350628794375	0.04690993546	0.0366437749655555	0.0367631584755556	0.0403296169975	0.0425366220075	0.0398221599041667	0.0342034718211111	0.03600492878	0.0421658096675	0.0375197801594444	0.03457538136	0.03685058849875	0.043444544200625	0.0378763737971528	100	40	0	classic_ii_wf	48	0.3394173883333407	0.3419213031674014
4.76078070666667	4.96503925	5.4845735	5.13821733333333	5.16616923333333	5.33200315	5.72264025	5.46221551666667	4.96347497	5.1485212	5.603606875	5.300216425	0.0326569022411111	0.0368953943525	0.04427674618	0.0373849602922222	0.0359432884177778	0.0406369423275	0.0413659725225	0.0397009841130556	0.0335689612877778	0.0373471347275	0.0408104276525	0.037931465555	0.0339345283086111	0.03805665153375	0.041815893501875	0.0382372188788194	100	40	0	classic_ii_wf	23	0.3367414550000003	0.44538291619874837
4.76078070666667	4.96503925	5.4845735	5.13821733333333	5.16616923333333	5.33200315	5.71537075	5.45979235	4.96347497	5.1485212	5.599972125	5.29900484166667	0.0326569022411111	0.0368953943525	0.04427674618	0.0373849602922222	0.0359432884177778	0.0406369423275	0.044330484435	0.0408719270561111	0.0335689612877778	0.0373471347275	0.041264439965	0.0386026379605555	0.0339345283086111	0.03805665153375	0.04278402763625	0.0388655408173611	100	0	20	classic_ms_wf	23	0.3355298716666697	0.5104221870301165
4.53777956666667	4.65637156	5.6257656	4.97950290666667	5.36004177333333	5.55348611	5.6261528	5.57770834	4.94891067	5.104928835	5.6259592	5.27860562333333	0.0326971121955556	0.03618581528	0.03948020782	0.0356684594444444	0.0370031648966667	0.038480928185	0.0416681455175	0.0383524603225	0.0340650514255556	0.0361155963975	0.0385855073475	0.0362614407983333	0.0344575949858333	0.036724484065	0.039579842008125	0.0366359503409028	100	40	0	classic_ii_wf	12	0.32969495333332954	0.2256094961502535
4.4625186	4.60313277	5.2909548	4.83240678	5.0362875	5.19753941	5.56201365	5.31903082333333	4.74940305	4.90033609	5.426484225	5.07571880166667	0.0328798782911111	0.0366804010075	0.03673700499	0.0345135439377777	0.0349374170555556	0.03648672977	0.041168070195	0.0367319989816667	0.0329972443433333	0.03486141526	0.034922885495	0.0350682355361111	0.0334529460083333	0.035722490324375	0.03693771154375	0.0353455034979166	100	0	20	classic_ms_wf	31	0.3263157516666704	0.19580603776788477
3.8310283	3.94982813	4.6696082	4.18975482	4.34919121333333	4.57980644	4.748452225	4.63602170166667	4.09010975666667	4.264817285	4.7090302125	4.41288826083333	0.0387391176422222	0.04366675217	0.04550782661	0.0424711858766666	0.0394096128288889	0.0447747518075	0.048351126095625	0.0446858815917361	0.0383935164855556	0.042808268545	0.04504546593	0.0427903860775	0.0387339408605556	0.043514510266875	0.0459874711414063	0.0431844599058507	100	40	0	classic_ii_wf	93	0.32277850416666	0.46298514370509924
4.68919122	4.82721329	6.0003117	5.21824609333333	5.82050743333333	5.94558409	5.896872475	5.929346885	5.25484932666667	5.38639869	5.9485920875	5.57379648916667	0.0351302263	0.0372051578175	0.04124933184	0.0366594425277778	0.0384242212966667	0.039008544695	0.041006714235	0.0384857788105556	0.0359526857533333	0.0365599028175	0.03901529792	0.0368217676852778	0.0363649547758333	0.037333377036875	0.04007166047875	0.0371971891772222	100	40	0	classic_ii_wf	16	0.31894716249999977	0.08636406547411349
4.24417456666667	4.40485775	5.2132918	4.67433576666667	5.00487706	5.13861511	5.32802165	5.20175062333333	4.62452581333333	4.77173643	5.270656725	4.938043195	0.0264508357288889	0.0266072036525	0.032276853	0.0265126991855555	0.0279738362	0.02808505627	0.032582577480625	0.028279453910625	0.0265703388066667	0.025892764115	0.0299364448125	0.0266973955913889	0.0268913373855556	0.026619447038125	0.0311830800264062	0.0270467360697396	100	40	0	classic_ii_wf	8	0.31351738166666987	0.015969304370027245
4.4625186	4.60313277	5.2909548	4.83240678	5.0362875	5.19753941	5.426775775	5.27395153166667	4.74940305	4.90033609	5.3588652875	5.05317915583333	0.0328798782911111	0.0366804010075	0.03673700499	0.0345135439377777	0.0349374170555556	0.03648672977	0.03980647923875	0.0363118101559722	0.0329972443433333	0.03486141526	0.036143096495	0.0345821893569444	0.0334529460083333	0.035722490324375	0.0372074193046875	0.0349974332019097	100	40	0	classic_ii_wf	31	0.3037761058333306	0.15979430977498155
4.55326168	4.6199693	5.515226	4.9183882	5.22252072666667	5.33446706	5.72369425	5.46420945666667	4.88789120333333	4.97721818	5.619460125	5.19129882833333	0.0354201551888889	0.0337577527775	0.03930742222	0.0336905162166668	0.0355587913233333	0.0357522812775	0.04186573065	0.0366948379633333	0.0348454291355556	0.0332934343775	0.037153997485	0.03463415834	0.0351674511958333	0.0340242257025	0.03887028696	0.034913417715	100	0	20	classic_ms_wf	34	0.3034076249999993	-0.02632928181663842
4.64492468666667	4.83047151	5.2581884	4.97304380666667	5.00481564	5.20853647	5.40356945	5.27354746333333	4.82487016333333	5.01950399	5.330878925	5.123295635	0.0331314233222222	0.0350628794375	0.04690993546	0.0366437749655555	0.0367631584755556	0.0403296169975	0.039656495345	0.0390125820805555	0.0342034718211111	0.03600492878	0.040008466605	0.0372685705677778	0.03457538136	0.03685058849875	0.04164584100375	0.0375483745454167	100	0	20	classic_ms_wf	48	0.2984254716666701	0.30794669288678156
4.55326168	4.6199693	5.515226	4.9183882	5.22252072666667	5.33446706	5.5761285	5.41502087333333	4.88789120333333	4.97721818	5.54567725	5.16670453666667	0.0354201551888889	0.0337577527775	0.03930742222	0.0336905162166668	0.0355587913233333	0.0357522812775	0.0398594985875	0.0358630729758333	0.0348454291355556	0.0332934343775	0.0375285509225	0.0340834118094445	0.0351674511958333	0.0340242257025	0.038556005663125	0.0344301032028473	100	40	0	classic_ii_wf	34	0.27881333333334	-0.07642237960357882

